A micromorphic phase-field model for brittle and quasi-brittle fracture

The phase-field model for fracture, despite its popularity and ease of implementation comes with its set of computational challenges. They are the non-convex energy functional, variational inequality due to fracture irreversibility, the need for extremely fine meshes to resolve the fracture. In this manuscript, the focus is on the numerical treatment of variational inequality. In this context, the popular history-variable approach suffers from variationally inconsistency and non-quantifiable nature of the error introduced. A better alternative, the penalisation approach, has the potential to render the stiffness matrix ill-conditioned. In order to circumvent both aforementioned issues, a micromorphic approach towards phase-field fracture modelling is proposed in this manuscript. Within this approach, a micromorphic extension of the energy functional is carried out. This transforms the phase-field into a local variable, while introducing a micromorphic variable that regularises the fracture problem. This reduction the regularity requirements for the phase-field enables an easier implementation of the fracture irreversibility constraint through simple 'max' operation, with system level precision. Numerical experiments carried out on benchmark brittle and quasi-brittle problems demonstrate the applicability and efficacy of the proposed model for a wide range of fracture problems.

==> Data/Rots/RotsTPBLowerLodi.txt <==
-0.0000013605386644799378, 0.005485691895134703
0.014654361954985207, 0.37161480973547034
0.024429832259188045, 0.605613854637328
0.033225714724973904, 0.8203395088183312
0.04401614687286989, 1.0020857057726296
0.05681201301219177, 1.1288443720637873
0.07161059206561057, 1.206117526050914
0.0884064418784685, 1.2449092044522265
0.10720092298942996, 1.242468398088171
0.12503078218728358, 1.1904931000281629
0.1399069119445771, 1.1109587307806907
0.15478440224053502, 1.0286733523536638
0.17164419737062298, 0.9381675993159211
0.19246316001431285, 0.842225133774964
0.20932431568306514, 0.7489683715576672
0.23608339013582247, 0.6421198280823344
0.2549118847133957, 0.5709037922294193
0.2866137961341654, 0.4696388994330636
0.31632387895015396, 0.39585144550430384
0.35888969160670087, 0.3277782539663101
0.4014446199539321, 0.28171313586475133
0.4440022693784923, 0.2301459994040842
0.49249186738013306, 0.18417884008636687
0.5449379118180468, 0.13827698662454435
0.6161729952122643, 0.10093836351688346
0.6913509196561103, 0.09117513806066091
0.7566350069319444, 0.08675066632381068
0.8189585620738963, 0.06852216929726795
0.8822685077475874, 0.055812017093807675
0.9297472255215284, 0.05384467818498706
0.998994561926958, 0.03573046640625943

==> Data/Rots/RotsTPBUpperLodi.txt <==
0.000989111609068255, 0.0027510091795539537
0.010737371139981744, 0.2917702376724991
0.020503317673533278, 0.5450263468312373
0.03421074471804872, 0.828608862820968
0.041025682888369164, 1.048803882433133
0.048839256438409084, 1.2497581642523907
0.054722225623568876, 1.3543944718592984
0.06161471449776393, 1.4177819682368642
0.06751673122422627, 1.4839041473300107
0.07936022029842055, 1.5363692393092272
0.0951655979635457, 1.5778956004261206
0.11199274016568639, 1.5534140676976826
0.12092467649791905, 1.4930388039232492
0.12888654876238598, 1.394133085171081
0.13585522780179127, 1.3034640674936018
0.1428225463025321, 1.2155460589956775
0.16166192518942096, 1.1223219497063277
0.1745639133445714, 1.0345018999922448
0.1904305152495976, 0.9522328480291917
0.209268533597822, 0.8617597479193961
0.2310779683892446, 0.7630825996628585
0.25684521015560474, 0.6617197480826609
0.2855675419011895, 0.5851649585103733
0.3202272643785127, 0.5032061093628188
0.3608148538169232, 0.4351002648968778
0.39842286358014856, 0.3917045236550052
0.4449369594409819, 0.34020269305023243
0.4884782783199524, 0.29965591977175565
0.5369665157829289, 0.25643976963359294
0.5983104830864635, 0.21893788188619623
0.6537156991195955, 0.18959106289362038
0.7091154729980693, 0.17124828061926256
0.767479860626419, 0.15845649609593426
0.8228741923502353, 0.15111775053979337
0.8743134381764426, 0.14096268994820393
0.9257526840026504, 0.13080762935661494
0.9979659946966204, 0.11549340614936221

==> Data/Rots/problem_lodi_100.dat <==
  1.00000000e-03   2.58469192e-02
  2.00000000e-03   5.16938383e-02
  3.00000000e-03   7.75407575e-02
  4.00000000e-03   1.03387677e-01
  5.00000000e-03   1.29234596e-01
  6.00000000e-03   1.55081515e-01
  7.00000000e-03   1.80928434e-01
  8.00000000e-03   2.06775353e-01
  9.00000000e-03   2.32622272e-01
  1.00000000e-02   2.58469192e-01
  1.10000000e-02   2.84304889e-01
  1.20000000e-02   3.10006710e-01
  1.30000000e-02   3.35524275e-01
  1.40000000e-02   3.60955340e-01
  1.50000000e-02   3.86324664e-01
  1.60000000e-02   4.11460624e-01
  1.70000000e-02   4.36436276e-01
  1.80000000e-02   4.61282188e-01
  1.90000000e-02   4.86037252e-01
  2.00000000e-02   5.10725288e-01
  2.10000000e-02   5.35225885e-01
  2.20000000e-02   5.59480812e-01
  2.30000000e-02   5.83380519e-01
  2.40000000e-02   6.07000996e-01
  2.50000000e-02   6.30434577e-01
  2.60000000e-02   6.53596946e-01
  2.70000000e-02   6.76453572e-01
  2.80000000e-02   6.99020375e-01
  2.90000000e-02   7.21302494e-01
  3.00000000e-02   7.43247752e-01
  3.10000000e-02   7.64907850e-01
  3.20000000e-02   7.86256197e-01
  3.30000000e-02   8.07232707e-01
  3.40000000e-02   8.27888865e-01
  3.50000000e-02   8.48214345e-01
  3.60000000e-02   8.68206736e-01
  3.70000000e-02   8.87845608e-01
  3.80000000e-02   9.07122849e-01
  3.90000000e-02   9.26034393e-01
  4.00000000e-02   9.44573621e-01
  4.10000000e-02   9.62731283e-01
  4.20000000e-02   9.80522089e-01
  4.30000000e-02   9.97919051e-01
  4.40000000e-02   1.01488722e+00
  4.50000000e-02   1.03147862e+00
  4.60000000e-02   1.04764429e+00
  4.70000000e-02   1.06338932e+00
  4.80000000e-02   1.07870874e+00
  4.90000000e-02   1.09364152e+00
  5.00000000e-02   1.10819271e+00
  5.10000000e-02   1.12232817e+00
  5.20000000e-02   1.13610409e+00
  5.30000000e-02   1.14943998e+00
  5.40000000e-02   1.16241737e+00
  5.50000000e-02   1.17496901e+00
  5.60000000e-02   1.18708535e+00
  5.70000000e-02   1.19870937e+00
  5.80000000e-02   1.21001323e+00
  5.90000000e-02   1.22078882e+00
  6.00000000e-02   1.23123211e+00
  6.10000000e-02   1.24125509e+00
  6.20000000e-02   1.25085140e+00
  6.30000000e-02   1.26006647e+00
  6.40000000e-02   1.26884426e+00
  6.50000000e-02   1.27720257e+00
  6.60000000e-02   1.28508416e+00
  6.70000000e-02   1.29255965e+00
  6.80000000e-02   1.29963848e+00
  6.90000000e-02   1.30630385e+00
  7.00000000e-02   1.31262780e+00
  7.10000000e-02   1.31857069e+00
  7.20000000e-02   1.32408820e+00
  7.30000000e-02   1.32924070e+00
  7.40000000e-02   1.33413904e+00
  7.50000000e-02   1.33861442e+00
  7.60000000e-02   1.34277983e+00
  7.70000000e-02   1.34659178e+00
  7.80000000e-02   1.35003264e+00
  7.90000000e-02   1.35313259e+00
  8.00000000e-02   1.35591816e+00
  8.10000000e-02   1.35842431e+00
  8.20000000e-02   1.36070266e+00
  8.30000000e-02   1.36274609e+00
  8.40000000e-02   1.36455714e+00
  8.50000000e-02   1.36613397e+00
  8.60000000e-02   1.36748715e+00
  8.70000000e-02   1.36860634e+00
  8.80000000e-02   1.36950741e+00
  8.90000000e-02   1.37023199e+00
  9.00000000e-02   1.37073729e+00
  9.10000000e-02   1.37104918e+00
  9.20000000e-02   1.37116445e+00
  9.30000000e-02   1.37106154e+00
  9.40000000e-02   1.37074101e+00
  9.50000000e-02   1.37020872e+00
  9.60000000e-02   1.36950421e+00
  9.70000000e-02   1.36864429e+00
  9.80000000e-02   1.36762223e+00
  9.90000000e-02   1.36646660e+00
  1.00000000e-01   1.36510423e+00
  1.01000000e-01   1.36358422e+00
  1.02000000e-01   1.36190080e+00
  1.03000000e-01   1.36011130e+00
  1.04000000e-01   1.35817982e+00
  1.05000000e-01   1.35613767e+00
  1.06000000e-01   1.35399663e+00
  1.07000000e-01   1.35175509e+00
  1.08000000e-01   1.34935660e+00
  1.09000000e-01   1.34687975e+00
  1.10000000e-01   1.34435814e+00
  1.11000000e-01   1.34174368e+00
  1.12000000e-01   1.33902420e+00
  1.13000000e-01   1.33615970e+00
  1.14000000e-01   1.33319648e+00
  1.15000000e-01   1.33018972e+00
  1.16000000e-01   1.32710555e+00
  1.17000000e-01   1.32396798e+00
  1.18000000e-01   1.32076001e+00
  1.19000000e-01   1.31744280e+00
  1.20000000e-01   1.31409961e+00
  1.21000000e-01   1.31067677e+00
  1.22000000e-01   1.30716711e+00
  1.23000000e-01   1.30363508e+00
  1.24000000e-01   1.30005839e+00
  1.25000000e-01   1.29643189e+00
  1.26000000e-01   1.29279081e+00
  1.27000000e-01   1.28906680e+00
  1.28000000e-01   1.28536382e+00
  1.29000000e-01   1.28157271e+00
  1.30000000e-01   1.27776673e+00
  1.31000000e-01   1.27392496e+00
  1.32000000e-01   1.27004795e+00
  1.33000000e-01   1.26614282e+00
  1.34000000e-01   1.26221694e+00
  1.35000000e-01   1.25826586e+00
  1.36000000e-01   1.25431237e+00
  1.37000000e-01   1.25033472e+00
  1.38000000e-01   1.24633071e+00
  1.39000000e-01   1.24230571e+00
  1.40000000e-01   1.23826404e+00
  1.41000000e-01   1.23421180e+00
  1.42000000e-01   1.23018518e+00
  1.43000000e-01   1.22612900e+00
  1.44000000e-01   1.22203494e+00
  1.45000000e-01   1.21800170e+00
  1.46000000e-01   1.21389685e+00
  1.47000000e-01   1.20985022e+00
  1.48000000e-01   1.20577091e+00
  1.49000000e-01   1.20169206e+00
  1.50000000e-01   1.19760415e+00
  1.51000000e-01   1.19351543e+00
  1.52000000e-01   1.18942741e+00
  1.53000000e-01   1.18534135e+00
  1.54000000e-01   1.18125150e+00
  1.55000000e-01   1.17716205e+00
  1.56000000e-01   1.17308206e+00
  1.57000000e-01   1.16900915e+00
  1.58000000e-01   1.16492586e+00
  1.59000000e-01   1.16087227e+00
  1.60000000e-01   1.15686268e+00
  1.61000000e-01   1.15281914e+00
  1.62000000e-01   1.14877789e+00
  1.63000000e-01   1.14473569e+00
  1.64000000e-01   1.14069340e+00
  1.65000000e-01   1.13665805e+00
  1.66000000e-01   1.13263318e+00
  1.67000000e-01   1.12861688e+00
  1.68000000e-01   1.12460607e+00
  1.69000000e-01   1.12060614e+00
  1.70000000e-01   1.11661813e+00
  1.71000000e-01   1.11264057e+00
  1.72000000e-01   1.10867240e+00
  1.73000000e-01   1.10471170e+00
  1.74000000e-01   1.10076834e+00
  1.75000000e-01   1.09682842e+00
  1.76000000e-01   1.09289638e+00
  1.77000000e-01   1.08897720e+00
  1.78000000e-01   1.08507139e+00
  1.79000000e-01   1.08118612e+00
  1.80000000e-01   1.07731149e+00
  1.81000000e-01   1.07342640e+00
  1.82000000e-01   1.06962084e+00
  1.83000000e-01   1.06581014e+00
  1.84000000e-01   1.06201095e+00
  1.85000000e-01   1.05822472e+00
  1.86000000e-01   1.05445025e+00
  1.87000000e-01   1.05068584e+00
  1.88000000e-01   1.04693616e+00
  1.89000000e-01   1.04328164e+00
  1.90000000e-01   1.03956843e+00
  1.91000000e-01   1.03578456e+00
  1.92000000e-01   1.03208736e+00
  1.93000000e-01   1.02840592e+00
  1.94000000e-01   1.02474468e+00
  1.95000000e-01   1.02110295e+00
  1.96000000e-01   1.01748348e+00
  1.97000000e-01   1.01388719e+00
  1.98000000e-01   1.01031095e+00
  1.99000000e-01   1.00675392e+00
  2.00000000e-01   1.00321078e+00
  2.01000000e-01   9.99676574e-01
  2.02000000e-01   9.96148953e-01
  2.03000000e-01   9.92627683e-01
  2.04000000e-01   9.89110714e-01
  2.05000000e-01   9.85599643e-01
  2.06000000e-01   9.82091415e-01
  2.07000000e-01   9.78592468e-01
  2.08000000e-01   9.75099753e-01
  2.09000000e-01   9.71615725e-01
  2.10000000e-01   9.68144605e-01
  2.11000000e-01   9.64690847e-01
  2.12000000e-01   9.61258493e-01
  2.13000000e-01   9.57914977e-01
  2.14000000e-01   9.54539101e-01
  2.15000000e-01   9.51195043e-01
  2.16000000e-01   9.47824258e-01
  2.17000000e-01   9.44589656e-01
  2.18000000e-01   9.41270687e-01
  2.19000000e-01   9.38023692e-01
  2.20000000e-01   9.34798888e-01
  2.21000000e-01   9.31590427e-01
  2.22000000e-01   9.28395506e-01
  2.23000000e-01   9.25216843e-01
  2.24000000e-01   9.22101310e-01
  2.25000000e-01   9.18945598e-01
  2.26000000e-01   9.15795668e-01
  2.27000000e-01   9.12649237e-01
  2.28000000e-01   9.09507104e-01
  2.29000000e-01   9.06365309e-01
  2.30000000e-01   9.03226805e-01
  2.31000000e-01   9.00092252e-01
  2.32000000e-01   8.96910433e-01
  2.33000000e-01   8.93779916e-01
  2.34000000e-01   8.90662026e-01
  2.35000000e-01   8.87604887e-01
  2.36000000e-01   8.84519193e-01
  2.37000000e-01   8.81449887e-01
  2.38000000e-01   8.78398306e-01
  2.39000000e-01   8.75361344e-01
  2.40000000e-01   8.72344579e-01
  2.41000000e-01   8.69337252e-01
  2.42000000e-01   8.66350050e-01
  2.43000000e-01   8.63325830e-01
  2.44000000e-01   8.60358667e-01
  2.45000000e-01   8.57401076e-01
  2.46000000e-01   8.54457549e-01
  2.47000000e-01   8.51527444e-01
  2.48000000e-01   8.48610758e-01
  2.49000000e-01   8.45701812e-01
  2.50000000e-01   8.42808360e-01
  2.51000000e-01   8.39927938e-01
  2.52000000e-01   8.37096415e-01
  2.53000000e-01   8.34243622e-01
  2.54000000e-01   8.31369006e-01
  2.55000000e-01   8.28580665e-01
  2.56000000e-01   8.25773095e-01
  2.57000000e-01   8.22979401e-01
  2.58000000e-01   8.20198023e-01
  2.59000000e-01   8.17429814e-01
  2.60000000e-01   8.14673435e-01
  2.61000000e-01   8.11930484e-01
  2.62000000e-01   8.09201790e-01
  2.63000000e-01   8.06480909e-01
  2.64000000e-01   8.03774847e-01
  2.65000000e-01   8.01074526e-01
  2.66000000e-01   7.98384120e-01
  2.67000000e-01   7.95670894e-01
  2.68000000e-01   7.93024038e-01
  2.69000000e-01   7.90350547e-01
  2.70000000e-01   7.87684191e-01
  2.71000000e-01   7.85019636e-01
  2.72000000e-01   7.82360673e-01
  2.73000000e-01   7.79705247e-01
  2.74000000e-01   7.77054392e-01
  2.75000000e-01   7.74407527e-01
  2.76000000e-01   7.71766798e-01
  2.77000000e-01   7.69135339e-01
  2.78000000e-01   7.66510907e-01
  2.79000000e-01   7.63893505e-01
  2.80000000e-01   7.61256348e-01
  2.81000000e-01   7.58654755e-01
  2.82000000e-01   7.56065842e-01
  2.83000000e-01   7.53519107e-01
  2.84000000e-01   7.50962950e-01
  2.85000000e-01   7.48423814e-01
  2.86000000e-01   7.45899959e-01
  2.87000000e-01   7.43392898e-01
  2.88000000e-01   7.40903893e-01
  2.89000000e-01   7.38432819e-01
  2.90000000e-01   7.35980234e-01
  2.91000000e-01   7.33544701e-01
  2.92000000e-01   7.31122564e-01
  2.93000000e-01   7.28713205e-01
  2.94000000e-01   7.26314281e-01
  2.95000000e-01   7.23925874e-01
  2.96000000e-01   7.21546091e-01
  2.97000000e-01   7.19174910e-01
  2.98000000e-01   7.16811175e-01
  2.99000000e-01   7.14453287e-01
  3.00000000e-01   7.12099825e-01
  3.01000000e-01   7.09749046e-01
  3.02000000e-01   7.07400701e-01
  3.03000000e-01   7.05053634e-01
  3.04000000e-01   7.02707619e-01
  3.05000000e-01   7.00362318e-01
  3.06000000e-01   6.98019222e-01
  3.07000000e-01   6.95676577e-01
  3.08000000e-01   6.93338279e-01
  3.09000000e-01   6.91002289e-01
  3.10000000e-01   6.88670355e-01
  3.11000000e-01   6.86344265e-01
  3.12000000e-01   6.84024975e-01
  3.13000000e-01   6.81715849e-01
  3.14000000e-01   6.79417697e-01
  3.15000000e-01   6.77132556e-01
  3.16000000e-01   6.74860723e-01
  3.17000000e-01   6.72604715e-01
  3.18000000e-01   6.70366480e-01
  3.19000000e-01   6.68147939e-01
  3.20000000e-01   6.65947663e-01
  3.21000000e-01   6.63768894e-01
  3.22000000e-01   6.61608361e-01
  3.23000000e-01   6.59465042e-01
  3.24000000e-01   6.57338882e-01
  3.25000000e-01   6.55226515e-01
  3.26000000e-01   6.53128583e-01
  3.27000000e-01   6.51043407e-01
  3.28000000e-01   6.48968640e-01
  3.29000000e-01   6.46904463e-01
  3.30000000e-01   6.44847858e-01
  3.31000000e-01   6.42799483e-01
  3.32000000e-01   6.40757787e-01
  3.33000000e-01   6.38720027e-01
  3.34000000e-01   6.36686525e-01
  3.35000000e-01   6.34654637e-01
  3.36000000e-01   6.32626245e-01
  3.37000000e-01   6.30597109e-01
  3.38000000e-01   6.28570642e-01
  3.39000000e-01   6.26547656e-01
  3.40000000e-01   6.24524577e-01
  3.41000000e-01   6.22506139e-01
  3.42000000e-01   6.20488996e-01
  3.43000000e-01   6.18474512e-01
  3.44000000e-01   6.16462516e-01
  3.45000000e-01   6.14453711e-01
  3.46000000e-01   6.12446818e-01
  3.47000000e-01   6.10443049e-01
  3.48000000e-01   6.08442747e-01
  3.49000000e-01   6.06447019e-01
  3.50000000e-01   6.04550741e-01
  3.51000000e-01   6.02602397e-01
  3.52000000e-01   6.00575792e-01
  3.53000000e-01   5.98619995e-01
  3.54000000e-01   5.96663647e-01
  3.55000000e-01   5.94710103e-01
  3.56000000e-01   5.92762391e-01
  3.57000000e-01   5.90822019e-01
  3.58000000e-01   5.88892020e-01
  3.59000000e-01   5.86974453e-01
  3.60000000e-01   5.85070806e-01
  3.61000000e-01   5.83183287e-01
  3.62000000e-01   5.81311547e-01
  3.63000000e-01   5.79456457e-01
  3.64000000e-01   5.77618144e-01
  3.65000000e-01   5.75795926e-01
  3.66000000e-01   5.73987946e-01
  3.67000000e-01   5.72266515e-01
  3.68000000e-01   5.70442330e-01
  3.69000000e-01   5.68677459e-01
  3.70000000e-01   5.66986410e-01
  3.71000000e-01   5.65194827e-01
  3.72000000e-01   5.63451104e-01
  3.73000000e-01   5.61773030e-01
  3.74000000e-01   5.60061261e-01
  3.75000000e-01   5.58357080e-01
  3.76000000e-01   5.56656320e-01
  3.77000000e-01   5.54955191e-01
  3.78000000e-01   5.53251961e-01
  3.79000000e-01   5.51544956e-01
  3.80000000e-01   5.49833559e-01
  3.81000000e-01   5.48117022e-01
  3.82000000e-01   5.46396289e-01
  3.83000000e-01   5.44672105e-01
  3.84000000e-01   5.42943797e-01
  3.85000000e-01   5.41147645e-01
  3.86000000e-01   5.39378492e-01
  3.87000000e-01   5.37601739e-01
  3.88000000e-01   5.35822857e-01
  3.89000000e-01   5.34047111e-01
  3.90000000e-01   5.32347387e-01
  3.91000000e-01   5.30625814e-01
  3.92000000e-01   5.28857291e-01
  3.93000000e-01   5.27213050e-01
  3.94000000e-01   5.25545031e-01
  3.95000000e-01   5.23896957e-01
  3.96000000e-01   5.22198485e-01
  3.97000000e-01   5.20550790e-01
  3.98000000e-01   5.18978187e-01
  3.99000000e-01   5.17312177e-01
  4.00000000e-01   5.15762738e-01
  4.01000000e-01   5.14187529e-01
  4.02000000e-01   5.12627737e-01
  4.03000000e-01   5.11017162e-01
  4.04000000e-01   5.09505565e-01
  4.05000000e-01   5.07962372e-01
  4.06000000e-01   5.06424035e-01
  4.07000000e-01   5.04894998e-01
  4.08000000e-01   5.03369356e-01
  4.09000000e-01   5.01793947e-01
  4.10000000e-01   5.00294413e-01
  4.11000000e-01   4.98767994e-01
  4.12000000e-01   4.97245541e-01
  4.13000000e-01   4.95724878e-01
  4.14000000e-01   4.94205851e-01
  4.15000000e-01   4.92687702e-01
  4.16000000e-01   4.91169442e-01
  4.17000000e-01   4.89650674e-01
  4.18000000e-01   4.88131338e-01
  4.19000000e-01   4.86610884e-01
  4.20000000e-01   4.85089633e-01
  4.21000000e-01   4.83568228e-01
  4.22000000e-01   4.82048344e-01
  4.23000000e-01   4.80531621e-01
  4.24000000e-01   4.79018781e-01
  4.25000000e-01   4.77511091e-01
  4.26000000e-01   4.76010726e-01
  4.27000000e-01   4.74518033e-01
  4.28000000e-01   4.73034211e-01
  4.29000000e-01   4.71560815e-01
  4.30000000e-01   4.70098025e-01
  4.31000000e-01   4.68644920e-01
  4.32000000e-01   4.67203140e-01
  4.33000000e-01   4.65770952e-01
  4.34000000e-01   4.64347845e-01
  4.35000000e-01   4.62934079e-01
  4.36000000e-01   4.61528043e-01
  4.37000000e-01   4.60130609e-01
  4.38000000e-01   4.58742057e-01
  4.39000000e-01   4.57361683e-01
  4.40000000e-01   4.55989406e-01
  4.41000000e-01   4.54623957e-01
  4.42000000e-01   4.53265536e-01
  4.43000000e-01   4.51915952e-01
  4.44000000e-01   4.50573718e-01
  4.45000000e-01   4.49238033e-01
  4.46000000e-01   4.47909575e-01
  4.47000000e-01   4.46587702e-01
  4.48000000e-01   4.45272088e-01
  4.49000000e-01   4.43962492e-01
  4.50000000e-01   4.42657568e-01
  4.51000000e-01   4.41356820e-01
  4.52000000e-01   4.40060196e-01
  4.53000000e-01   4.38766958e-01
  4.54000000e-01   4.37474913e-01
  4.55000000e-01   4.36183653e-01
  4.56000000e-01   4.34891809e-01
  4.57000000e-01   4.33598747e-01
  4.58000000e-01   4.32303381e-01
  4.59000000e-01   4.31006326e-01
  4.60000000e-01   4.29706688e-01
  4.61000000e-01   4.28405634e-01
  4.62000000e-01   4.27103344e-01
  4.63000000e-01   4.25800602e-01
  4.64000000e-01   4.24498358e-01
  4.65000000e-01   4.23198014e-01
  4.66000000e-01   4.21900625e-01
  4.67000000e-01   4.20607958e-01
  4.68000000e-01   4.19320923e-01
  4.69000000e-01   4.18040557e-01
  4.70000000e-01   4.16768367e-01
  4.71000000e-01   4.15504857e-01
  4.72000000e-01   4.14250816e-01
  4.73000000e-01   4.13007516e-01
  4.74000000e-01   4.11775480e-01
  4.75000000e-01   4.10554398e-01
  4.76000000e-01   4.09344736e-01
  4.77000000e-01   4.08146174e-01
  4.78000000e-01   4.06958045e-01
  4.79000000e-01   4.05778310e-01
  4.80000000e-01   4.04610440e-01
  4.81000000e-01   4.03449764e-01
  4.82000000e-01   4.02297910e-01
  4.83000000e-01   4.01152928e-01
  4.84000000e-01   4.00014853e-01
  4.85000000e-01   3.98882326e-01
  4.86000000e-01   3.97754085e-01
  4.87000000e-01   3.96629521e-01
  4.88000000e-01   3.95508059e-01
  4.89000000e-01   3.94388767e-01
  4.90000000e-01   3.93270949e-01
  4.91000000e-01   3.92153680e-01
  4.92000000e-01   3.91036878e-01
  4.93000000e-01   3.89920017e-01
  4.94000000e-01   3.88803057e-01
  4.95000000e-01   3.87686143e-01
  4.96000000e-01   3.86569203e-01
  4.97000000e-01   3.85452775e-01
  4.98000000e-01   3.84336550e-01
  4.99000000e-01   3.83220825e-01
  5.00000000e-01   3.82105114e-01
  5.01000000e-01   3.80990213e-01
  5.02000000e-01   3.79876590e-01
  5.03000000e-01   3.78764622e-01
  5.04000000e-01   3.77654393e-01
  5.05000000e-01   3.76547204e-01
  5.06000000e-01   3.75443845e-01
  5.07000000e-01   3.74343002e-01
  5.08000000e-01   3.73247425e-01
  5.09000000e-01   3.72156441e-01
  5.10000000e-01   3.71071076e-01
  5.11000000e-01   3.69992008e-01
  5.12000000e-01   3.68918907e-01
  5.13000000e-01   3.67854050e-01
  5.14000000e-01   3.66796196e-01
  5.15000000e-01   3.65745673e-01
  5.16000000e-01   3.64701894e-01
  5.17000000e-01   3.63664603e-01
  5.18000000e-01   3.62633601e-01
  5.19000000e-01   3.61607902e-01
  5.20000000e-01   3.60587888e-01
  5.21000000e-01   3.59572826e-01
  5.22000000e-01   3.58562051e-01
  5.23000000e-01   3.57554926e-01
  5.24000000e-01   3.56550996e-01
  5.25000000e-01   3.55550434e-01
  5.26000000e-01   3.54552899e-01
  5.27000000e-01   3.53557623e-01
  5.28000000e-01   3.52564791e-01
  5.29000000e-01   3.51573956e-01
  5.30000000e-01   3.50584949e-01
  5.31000000e-01   3.49598537e-01
  5.32000000e-01   3.48614739e-01
  5.33000000e-01   3.47633049e-01
  5.34000000e-01   3.46653855e-01
  5.35000000e-01   3.45676810e-01
  5.36000000e-01   3.44702693e-01
  5.37000000e-01   3.43731038e-01
  5.38000000e-01   3.42762797e-01
  5.39000000e-01   3.41798203e-01
  5.40000000e-01   3.40837400e-01
  5.41000000e-01   3.39880567e-01
  5.42000000e-01   3.38927596e-01
  5.43000000e-01   3.37978402e-01
  5.44000000e-01   3.37032861e-01
  5.45000000e-01   3.36091458e-01
  5.46000000e-01   3.35154127e-01
  5.47000000e-01   3.34220803e-01
  5.48000000e-01   3.33291965e-01
  5.49000000e-01   3.32367282e-01
  5.50000000e-01   3.31447402e-01
  5.51000000e-01   3.30532879e-01
  5.52000000e-01   3.29623375e-01
  5.53000000e-01   3.28718997e-01
  5.54000000e-01   3.27819996e-01
  5.55000000e-01   3.26926402e-01
  5.56000000e-01   3.26038000e-01
  5.57000000e-01   3.25155130e-01
  5.58000000e-01   3.24277452e-01
  5.59000000e-01   3.23404684e-01
  5.60000000e-01   3.22536936e-01
  5.61000000e-01   3.21673908e-01
  5.62000000e-01   3.20815041e-01
  5.63000000e-01   3.19960402e-01
  5.64000000e-01   3.19109475e-01
  5.65000000e-01   3.18261764e-01
  5.66000000e-01   3.17417606e-01
  5.67000000e-01   3.16576910e-01
  5.68000000e-01   3.15739268e-01
  5.69000000e-01   3.14904248e-01
  5.70000000e-01   3.14071433e-01
  5.71000000e-01   3.13240952e-01
  5.72000000e-01   3.12412742e-01
  5.73000000e-01   3.11586598e-01
  5.74000000e-01   3.10761657e-01
  5.75000000e-01   3.09938211e-01
  5.76000000e-01   3.09116116e-01
  5.77000000e-01   3.08295052e-01
  5.78000000e-01   3.07475347e-01
  5.79000000e-01   3.06656926e-01
  5.80000000e-01   3.05839943e-01
  5.81000000e-01   3.05024733e-01
  5.82000000e-01   3.04211692e-01
  5.83000000e-01   3.03400987e-01
  5.84000000e-01   3.02593245e-01
  5.85000000e-01   3.01788334e-01
  5.86000000e-01   3.00986661e-01
  5.87000000e-01   3.00188669e-01
  5.88000000e-01   2.99395122e-01
  5.89000000e-01   2.98605237e-01
  5.90000000e-01   2.97820516e-01
  5.91000000e-01   2.97040905e-01
  5.92000000e-01   2.96264323e-01
  5.93000000e-01   2.95492472e-01
  5.94000000e-01   2.94725042e-01
  5.95000000e-01   2.93962208e-01
  5.96000000e-01   2.93203644e-01
  5.97000000e-01   2.92448910e-01
  5.98000000e-01   2.91698126e-01
  5.99000000e-01   2.90950998e-01
  6.00000000e-01   2.90206841e-01
  6.01000000e-01   2.89465716e-01
  6.02000000e-01   2.88727276e-01
  6.03000000e-01   2.87991193e-01
  6.04000000e-01   2.87257240e-01
  6.05000000e-01   2.86525614e-01
  6.06000000e-01   2.85796309e-01
  6.07000000e-01   2.85069051e-01
  6.08000000e-01   2.84343510e-01
  6.09000000e-01   2.83619929e-01
  6.10000000e-01   2.82898693e-01
  6.11000000e-01   2.82179232e-01
  6.12000000e-01   2.81462145e-01
  6.13000000e-01   2.80746874e-01
  6.14000000e-01   2.80033416e-01
  6.15000000e-01   2.79321702e-01
  6.16000000e-01   2.78611542e-01
  6.17000000e-01   2.77902925e-01
  6.18000000e-01   2.77195732e-01
  6.19000000e-01   2.76489724e-01
  6.20000000e-01   2.75785030e-01
  6.21000000e-01   2.75082055e-01
  6.22000000e-01   2.74380495e-01
  6.23000000e-01   2.73680653e-01
  6.24000000e-01   2.72982586e-01
  6.25000000e-01   2.72286969e-01
  6.26000000e-01   2.71593305e-01
  6.27000000e-01   2.70902129e-01
  6.28000000e-01   2.70213392e-01
  6.29000000e-01   2.69527665e-01
  6.30000000e-01   2.68844738e-01
  6.31000000e-01   2.68165003e-01
  6.32000000e-01   2.67488376e-01
  6.33000000e-01   2.66815157e-01
  6.34000000e-01   2.66145652e-01
  6.35000000e-01   2.65479771e-01
  6.36000000e-01   2.64817571e-01
  6.37000000e-01   2.64160108e-01
  6.38000000e-01   2.63506971e-01
  6.39000000e-01   2.62858296e-01
  6.40000000e-01   2.62213962e-01
  6.41000000e-01   2.61573661e-01
  6.42000000e-01   2.60936531e-01
  6.43000000e-01   2.60302509e-01
  6.44000000e-01   2.59671224e-01
  6.45000000e-01   2.59042334e-01
  6.46000000e-01   2.58416002e-01
  6.47000000e-01   2.57791616e-01
  6.48000000e-01   2.57169122e-01
  6.49000000e-01   2.56548088e-01
  6.50000000e-01   2.55928753e-01
  6.51000000e-01   2.55310796e-01
  6.52000000e-01   2.54694368e-01
  6.53000000e-01   2.54079250e-01
  6.54000000e-01   2.53465421e-01
  6.55000000e-01   2.52853491e-01
  6.56000000e-01   2.52241655e-01
  6.57000000e-01   2.51630811e-01
  6.58000000e-01   2.51021872e-01
  6.59000000e-01   2.50413239e-01
  6.60000000e-01   2.49805578e-01
  6.61000000e-01   2.49199299e-01
  6.62000000e-01   2.48594209e-01
  6.63000000e-01   2.47991671e-01
  6.64000000e-01   2.47390908e-01
  6.65000000e-01   2.46792463e-01
  6.66000000e-01   2.46196628e-01
  6.67000000e-01   2.45603455e-01
  6.68000000e-01   2.45013309e-01
  6.69000000e-01   2.44426303e-01
  6.70000000e-01   2.43842133e-01
  6.71000000e-01   2.43260959e-01
  6.72000000e-01   2.42682567e-01
  6.73000000e-01   2.42106889e-01
  6.74000000e-01   2.41533554e-01
  6.75000000e-01   2.40962548e-01
  6.76000000e-01   2.40393307e-01
  6.77000000e-01   2.39825666e-01
  6.78000000e-01   2.39259394e-01
  6.79000000e-01   2.38694167e-01
  6.80000000e-01   2.38130239e-01
  6.81000000e-01   2.37567801e-01
  6.82000000e-01   2.37006877e-01
  6.83000000e-01   2.36447133e-01
  6.84000000e-01   2.35889106e-01
  6.85000000e-01   2.35332338e-01
  6.86000000e-01   2.34778301e-01
  6.87000000e-01   2.34225703e-01
  6.88000000e-01   2.33676445e-01
  6.89000000e-01   2.33126874e-01
  6.90000000e-01   2.32580014e-01
  6.91000000e-01   2.32034745e-01
  6.92000000e-01   2.31490596e-01
  6.93000000e-01   2.30948325e-01
  6.94000000e-01   2.30407723e-01
  6.95000000e-01   2.29868818e-01
  6.96000000e-01   2.29331427e-01
  6.97000000e-01   2.28795915e-01
  6.98000000e-01   2.28261771e-01
  6.99000000e-01   2.27730323e-01
  7.00000000e-01   2.27200549e-01
  7.01000000e-01   2.26672829e-01
  7.02000000e-01   2.26147318e-01
  7.03000000e-01   2.25624336e-01
  7.04000000e-01   2.25103937e-01
  7.05000000e-01   2.24586257e-01
  7.06000000e-01   2.24071506e-01
  7.07000000e-01   2.23559761e-01
  7.08000000e-01   2.23051174e-01
  7.09000000e-01   2.22545658e-01
  7.10000000e-01   2.22043361e-01
  7.11000000e-01   2.21543800e-01
  7.12000000e-01   2.21046991e-01
  7.13000000e-01   2.20536199e-01
  7.14000000e-01   2.20048208e-01
  7.15000000e-01   2.19542063e-01
  7.16000000e-01   2.19059460e-01
  7.17000000e-01   2.18575965e-01
  7.18000000e-01   2.18095091e-01
  7.19000000e-01   2.17616018e-01
  7.20000000e-01   2.17137838e-01
  7.21000000e-01   2.16660465e-01
  7.22000000e-01   2.16183697e-01
  7.23000000e-01   2.15706741e-01
  7.24000000e-01   2.15230343e-01
  7.25000000e-01   2.14754595e-01
  7.26000000e-01   2.14279274e-01
  7.27000000e-01   2.13804616e-01
  7.28000000e-01   2.13329720e-01
  7.29000000e-01   2.12854469e-01
  7.30000000e-01   2.12379397e-01
  7.31000000e-01   2.11905601e-01
  7.32000000e-01   2.11431640e-01
  7.33000000e-01   2.10958171e-01
  7.34000000e-01   2.10485422e-01
  7.35000000e-01   2.10013565e-01
  7.36000000e-01   2.09542404e-01
  7.37000000e-01   2.09072354e-01
  7.38000000e-01   2.08603735e-01
  7.39000000e-01   2.08136658e-01
  7.40000000e-01   2.07671734e-01
  7.41000000e-01   2.07208427e-01
  7.42000000e-01   2.06746557e-01
  7.43000000e-01   2.06287197e-01
  7.44000000e-01   2.05829407e-01
  7.45000000e-01   2.05373986e-01
  7.46000000e-01   2.04919744e-01
  7.47000000e-01   2.04466930e-01
  7.48000000e-01   2.04015362e-01
  7.49000000e-01   2.03565927e-01
  7.50000000e-01   2.03116615e-01
  7.51000000e-01   2.02669478e-01
  7.52000000e-01   2.02223338e-01
  7.53000000e-01   2.01764997e-01
  7.54000000e-01   2.01325694e-01
  7.55000000e-01   2.00885385e-01
  7.56000000e-01   2.00447757e-01
  7.57000000e-01   2.00012304e-01
  7.58000000e-01   1.99578975e-01
  7.59000000e-01   1.99146530e-01
  7.60000000e-01   1.98716391e-01
  7.61000000e-01   1.98287797e-01
  7.62000000e-01   1.97860935e-01
  7.63000000e-01   1.97435590e-01
  7.64000000e-01   1.97011763e-01
  7.65000000e-01   1.96589915e-01
  7.66000000e-01   1.96169542e-01
  7.67000000e-01   1.95750671e-01
  7.68000000e-01   1.95333170e-01
  7.69000000e-01   1.94918091e-01
  7.70000000e-01   1.94505068e-01
  7.71000000e-01   1.94093439e-01
  7.72000000e-01   1.93682679e-01
  7.73000000e-01   1.93273853e-01
  7.74000000e-01   1.92867028e-01
  7.75000000e-01   1.92458925e-01
  7.76000000e-01   1.92052341e-01
  7.77000000e-01   1.91646986e-01
  7.78000000e-01   1.91242722e-01
  7.79000000e-01   1.90839288e-01
  7.80000000e-01   1.90436552e-01
  7.81000000e-01   1.90034913e-01
  7.82000000e-01   1.89633399e-01
  7.83000000e-01   1.89232123e-01
  7.84000000e-01   1.88832059e-01
  7.85000000e-01   1.88432658e-01
  7.86000000e-01   1.88033417e-01
  7.87000000e-01   1.87635190e-01
  7.88000000e-01   1.87237382e-01
  7.89000000e-01   1.86840928e-01
  7.90000000e-01   1.86445703e-01
  7.91000000e-01   1.86052037e-01
  7.92000000e-01   1.85660220e-01
  7.93000000e-01   1.85270202e-01
  7.94000000e-01   1.84881861e-01
  7.95000000e-01   1.84495616e-01
  7.96000000e-01   1.84110554e-01
  7.97000000e-01   1.83727428e-01
  7.98000000e-01   1.83346267e-01
  7.99000000e-01   1.82966106e-01
  8.00000000e-01   1.82587384e-01
  8.01000000e-01   1.82209657e-01
  8.02000000e-01   1.81833200e-01
  8.03000000e-01   1.81457614e-01
  8.04000000e-01   1.81083074e-01
  8.05000000e-01   1.80709501e-01
  8.06000000e-01   1.80337302e-01
  8.07000000e-01   1.79965681e-01
  8.08000000e-01   1.79595486e-01
  8.09000000e-01   1.79225966e-01
  8.10000000e-01   1.78857234e-01
  8.11000000e-01   1.78489194e-01
  8.12000000e-01   1.78121425e-01
  8.13000000e-01   1.77754419e-01
  8.14000000e-01   1.77387838e-01
  8.15000000e-01   1.77021599e-01
  8.16000000e-01   1.76655468e-01
  8.17000000e-01   1.76290036e-01
  8.18000000e-01   1.75924975e-01
  8.19000000e-01   1.75560267e-01
  8.20000000e-01   1.75195806e-01
  8.21000000e-01   1.74832404e-01
  8.22000000e-01   1.74470099e-01
  8.23000000e-01   1.74109124e-01
  8.24000000e-01   1.73749519e-01
  8.25000000e-01   1.73391926e-01
  8.26000000e-01   1.73035797e-01
  8.27000000e-01   1.72681148e-01
  8.28000000e-01   1.72328742e-01
  8.29000000e-01   1.71978113e-01
  8.30000000e-01   1.71629450e-01
  8.31000000e-01   1.71282739e-01
  8.32000000e-01   1.70938047e-01
  8.33000000e-01   1.70594937e-01
  8.34000000e-01   1.70254023e-01
  8.35000000e-01   1.69914769e-01
  8.36000000e-01   1.69577442e-01
  8.37000000e-01   1.69241340e-01
  8.38000000e-01   1.68906283e-01
  8.39000000e-01   1.68572671e-01
  8.40000000e-01   1.68239799e-01
  8.41000000e-01   1.67907840e-01
  8.42000000e-01   1.67576333e-01
  8.43000000e-01   1.67245422e-01
  8.44000000e-01   1.66915066e-01
  8.45000000e-01   1.66585407e-01
  8.46000000e-01   1.66255150e-01
  8.47000000e-01   1.65925352e-01
  8.48000000e-01   1.65595780e-01
  8.49000000e-01   1.65265592e-01
  8.50000000e-01   1.64935670e-01
  8.51000000e-01   1.64605673e-01
  8.52000000e-01   1.64275333e-01
  8.53000000e-01   1.63945660e-01
  8.54000000e-01   1.63614618e-01
  8.55000000e-01   1.63284406e-01
  8.56000000e-01   1.62954858e-01
  8.57000000e-01   1.62626162e-01
  8.58000000e-01   1.62298416e-01
  8.59000000e-01   1.61972171e-01
  8.60000000e-01   1.61646863e-01
  8.61000000e-01   1.61323199e-01
  8.62000000e-01   1.61000414e-01
  8.63000000e-01   1.60679411e-01
  8.64000000e-01   1.60359550e-01
  8.65000000e-01   1.60040785e-01
  8.66000000e-01   1.59723715e-01
  8.67000000e-01   1.59407738e-01
  8.68000000e-01   1.59093237e-01
  8.69000000e-01   1.58780082e-01
  8.70000000e-01   1.58468158e-01
  8.71000000e-01   1.58157594e-01
  8.72000000e-01   1.57847270e-01
  8.73000000e-01   1.57537771e-01
  8.74000000e-01   1.57228970e-01
  8.75000000e-01   1.56920798e-01
  8.76000000e-01   1.56613088e-01
  8.77000000e-01   1.56305987e-01
  8.78000000e-01   1.55999501e-01
  8.79000000e-01   1.55693489e-01
  8.80000000e-01   1.55388493e-01
  8.81000000e-01   1.55084165e-01
  8.82000000e-01   1.54780809e-01
  8.83000000e-01   1.54478751e-01
  8.84000000e-01   1.54177620e-01
  8.85000000e-01   1.53877491e-01
  8.86000000e-01   1.53578619e-01
  8.87000000e-01   1.53280132e-01
  8.88000000e-01   1.52982539e-01
  8.89000000e-01   1.52685730e-01
  8.90000000e-01   1.52389691e-01
  8.91000000e-01   1.52094770e-01
  8.92000000e-01   1.51800819e-01
  8.93000000e-01   1.51508556e-01
  8.94000000e-01   1.51217335e-01
  8.95000000e-01   1.50927522e-01
  8.96000000e-01   1.50639089e-01
  8.97000000e-01   1.50352470e-01
  8.98000000e-01   1.50067650e-01
  8.99000000e-01   1.49784501e-01
  9.00000000e-01   1.49502168e-01
  9.01000000e-01   1.49220253e-01
  9.02000000e-01   1.48938851e-01
  9.03000000e-01   1.48657915e-01
  9.04000000e-01   1.48378044e-01
  9.05000000e-01   1.48098390e-01
  9.06000000e-01   1.47818913e-01
  9.07000000e-01   1.47539252e-01
  9.08000000e-01   1.47259913e-01
  9.09000000e-01   1.46980625e-01
  9.10000000e-01   1.46701786e-01
  9.11000000e-01   1.46423569e-01
  9.12000000e-01   1.46145776e-01
  9.13000000e-01   1.45868192e-01
  9.14000000e-01   1.45591003e-01
  9.15000000e-01   1.45314138e-01
  9.16000000e-01   1.45037682e-01
  9.17000000e-01   1.44761630e-01
  9.18000000e-01   1.44486170e-01
  9.19000000e-01   1.44211227e-01
  9.20000000e-01   1.43937130e-01
  9.21000000e-01   1.43663389e-01
  9.22000000e-01   1.43390621e-01
  9.23000000e-01   1.43118880e-01
  9.24000000e-01   1.42848261e-01
  9.25000000e-01   1.42578889e-01
  9.26000000e-01   1.42310343e-01
  9.27000000e-01   1.42043132e-01
  9.28000000e-01   1.41777265e-01
  9.29000000e-01   1.41512977e-01
  9.30000000e-01   1.41250217e-01
  9.31000000e-01   1.40989006e-01
  9.32000000e-01   1.40728940e-01
  9.33000000e-01   1.40469795e-01
  9.34000000e-01   1.40211137e-01
  9.35000000e-01   1.39953116e-01
  9.36000000e-01   1.39696292e-01
  9.37000000e-01   1.39440042e-01
  9.38000000e-01   1.39184367e-01
  9.39000000e-01   1.38929377e-01
  9.40000000e-01   1.38674919e-01
  9.41000000e-01   1.38421070e-01
  9.42000000e-01   1.38167673e-01
  9.43000000e-01   1.37915284e-01
  9.44000000e-01   1.37664153e-01
  9.45000000e-01   1.37414483e-01
  9.46000000e-01   1.37166386e-01
  9.47000000e-01   1.36919356e-01
  9.48000000e-01   1.36672401e-01
  9.49000000e-01   1.36426254e-01
  9.50000000e-01   1.36180657e-01
  9.51000000e-01   1.35936297e-01
  9.52000000e-01   1.35693368e-01
  9.53000000e-01   1.35451940e-01
  9.54000000e-01   1.35210625e-01
  9.55000000e-01   1.34970792e-01
  9.56000000e-01   1.34731463e-01
  9.57000000e-01   1.34492525e-01
  9.58000000e-01   1.34254008e-01
  9.59000000e-01   1.34015822e-01
  9.60000000e-01   1.33778254e-01
  9.61000000e-01   1.33540608e-01
  9.62000000e-01   1.33303098e-01
  9.63000000e-01   1.33065816e-01
  9.64000000e-01   1.32828559e-01
  9.65000000e-01   1.32591296e-01
  9.66000000e-01   1.32353747e-01
  9.67000000e-01   1.32116253e-01
  9.68000000e-01   1.31878918e-01
  9.69000000e-01   1.31641471e-01
  9.70000000e-01   1.31404245e-01
  9.71000000e-01   1.31167130e-01
  9.72000000e-01   1.30930032e-01
  9.73000000e-01   1.30693343e-01
  9.74000000e-01   1.30457208e-01
  9.75000000e-01   1.30221972e-01
  9.76000000e-01   1.29987853e-01
  9.77000000e-01   1.29756308e-01
  9.78000000e-01   1.29525788e-01
  9.79000000e-01   1.29296633e-01
  9.80000000e-01   1.29068766e-01
  9.81000000e-01   1.28842430e-01
  9.82000000e-01   1.28617275e-01
  9.83000000e-01   1.28392528e-01
  9.84000000e-01   1.28167958e-01
  9.85000000e-01   1.27943839e-01
  9.86000000e-01   1.27719969e-01
  9.87000000e-01   1.27496457e-01
  9.88000000e-01   1.27273045e-01
  9.89000000e-01   1.27049852e-01
  9.90000000e-01   1.26826897e-01
  9.91000000e-01   1.26604500e-01
  9.92000000e-01   1.26382341e-01
  9.93000000e-01   1.26160527e-01
  9.94000000e-01   1.25939212e-01
  9.95000000e-01   1.25718748e-01
  9.96000000e-01   1.25499453e-01
  9.97000000e-01   1.25281027e-01
  9.98000000e-01   1.25063157e-01
  9.99000000e-01   1.24845886e-01
  1.00000000e+00   1.24629078e-01
  1.00100000e+00   1.24412861e-01
  1.00200000e+00   1.24196638e-01
  1.00300000e+00   1.23980281e-01
  1.00400000e+00   1.23764100e-01
  1.00500000e+00   1.23547646e-01
  1.00600000e+00   1.23331358e-01
  1.00700000e+00   1.23115160e-01
  1.00800000e+00   1.22899279e-01
  1.00900000e+00   1.22683672e-01
  1.01000000e+00   1.22468398e-01
  1.01100000e+00   1.22253982e-01
  1.01200000e+00   1.22040214e-01
  1.01300000e+00   1.21827318e-01
  1.01400000e+00   1.21615583e-01
  1.01500000e+00   1.21404693e-01
  1.01600000e+00   1.21194900e-01
  1.01700000e+00   1.20986070e-01
  1.01800000e+00   1.20778270e-01
  1.01900000e+00   1.20571853e-01
  1.02000000e+00   1.20366603e-01
  1.02100000e+00   1.20162400e-01
  1.02200000e+00   1.19959149e-01
  1.02300000e+00   1.19756915e-01
  1.02400000e+00   1.19555414e-01
  1.02500000e+00   1.19354920e-01
  1.02600000e+00   1.19155691e-01
  1.02700000e+00   1.18958103e-01
  1.02800000e+00   1.18761721e-01
  1.02900000e+00   1.18566480e-01
  1.03000000e+00   1.18371155e-01
  1.03100000e+00   1.18176089e-01
  1.03200000e+00   1.17981294e-01
  1.03300000e+00   1.17786655e-01
  1.03400000e+00   1.17592430e-01
  1.03500000e+00   1.17398533e-01
  1.03600000e+00   1.17205310e-01
  1.03700000e+00   1.17012633e-01
  1.03800000e+00   1.16820231e-01
  1.03900000e+00   1.16628256e-01
  1.04000000e+00   1.16436437e-01
  1.04100000e+00   1.16244972e-01
  1.04200000e+00   1.16053780e-01
  1.04300000e+00   1.15863058e-01
  1.04400000e+00   1.15672679e-01
  1.04500000e+00   1.15482488e-01
  1.04600000e+00   1.15292283e-01
  1.04700000e+00   1.15101931e-01
  1.04800000e+00   1.14911409e-01
  1.04900000e+00   1.14720521e-01
  1.05000000e+00   1.14529366e-01
  1.05100000e+00   1.14337921e-01
  1.05200000e+00   1.14146395e-01
  1.05300000e+00   1.13955222e-01
  1.05400000e+00   1.13764547e-01
  1.05500000e+00   1.13574356e-01
  1.05600000e+00   1.13384178e-01
  1.05700000e+00   1.13194739e-01
  1.05800000e+00   1.13005956e-01
  1.05900000e+00   1.12817844e-01
  1.06000000e+00   1.12630161e-01
  1.06100000e+00   1.12442750e-01
  1.06200000e+00   1.12255745e-01
  1.06300000e+00   1.12069100e-01
  1.06400000e+00   1.11883527e-01
  1.06500000e+00   1.11699198e-01
  1.06600000e+00   1.11515973e-01
  1.06700000e+00   1.11334029e-01
  1.06800000e+00   1.11152890e-01
  1.06900000e+00   1.10972485e-01
  1.07000000e+00   1.10793049e-01
  1.07100000e+00   1.10614232e-01
  1.07200000e+00   1.10436154e-01
  1.07300000e+00   1.10258739e-01
  1.07400000e+00   1.10082134e-01
  1.07500000e+00   1.09906184e-01
  1.07600000e+00   1.09731114e-01
  1.07700000e+00   1.09557038e-01
  1.07800000e+00   1.09383307e-01
  1.07900000e+00   1.09209828e-01
  1.08000000e+00   1.09036542e-01
  1.08100000e+00   1.08863500e-01
  1.08200000e+00   1.08690650e-01
  1.08300000e+00   1.08517872e-01
  1.08400000e+00   1.08344793e-01
  1.08500000e+00   1.08171011e-01
  1.08600000e+00   1.07997017e-01
  1.08700000e+00   1.07822717e-01
  1.08800000e+00   1.07648272e-01
  1.08900000e+00   1.07473716e-01
  1.09000000e+00   1.07299258e-01
  1.09100000e+00   1.07125008e-01
  1.09200000e+00   1.06951432e-01
  1.09300000e+00   1.06778440e-01
  1.09400000e+00   1.06605958e-01
  1.09500000e+00   1.06434216e-01
  1.09600000e+00   1.06262639e-01
  1.09700000e+00   1.06091432e-01
  1.09800000e+00   1.05920534e-01
  1.09900000e+00   1.05750281e-01
  1.10000000e+00   1.05579946e-01
  1.10100000e+00   1.05409986e-01
  1.10200000e+00   1.05239953e-01
  1.10300000e+00   1.05070430e-01
  1.10400000e+00   1.04901269e-01
  1.10500000e+00   1.04732470e-01
  1.10600000e+00   1.04563878e-01
  1.10700000e+00   1.04395418e-01
  1.10800000e+00   1.04227331e-01
  1.10900000e+00   1.04059708e-01
  1.11000000e+00   1.03892838e-01
  1.11100000e+00   1.03726527e-01
  1.11200000e+00   1.03560783e-01
  1.11300000e+00   1.03395759e-01
  1.11400000e+00   1.03231185e-01
  1.11500000e+00   1.03067357e-01
  1.11600000e+00   1.02904343e-01
  1.11700000e+00   1.02742603e-01
  1.11800000e+00   1.02581784e-01
  1.11900000e+00   1.02421775e-01
  1.12000000e+00   1.02262272e-01
  1.12100000e+00   1.02103152e-01
  1.12200000e+00   1.01944144e-01
  1.12300000e+00   1.01785604e-01
  1.12400000e+00   1.01627410e-01
  1.12500000e+00   1.01469369e-01
  1.12600000e+00   1.01311843e-01
  1.12700000e+00   1.01154703e-01
  1.12800000e+00   1.00998056e-01
  1.12900000e+00   1.00841676e-01
  1.13000000e+00   1.00685609e-01
  1.13100000e+00   1.00529676e-01
  1.13200000e+00   1.00373858e-01
  1.13300000e+00   1.00218367e-01
  1.13400000e+00   1.00063204e-01
  1.13500000e+00   9.99085566e-02
  1.13600000e+00   9.97545009e-02
  1.13700000e+00   9.96008180e-02
  1.13800000e+00   9.94471486e-02
  1.13900000e+00   9.92940584e-02
  1.14000000e+00   9.91415876e-02
  1.14100000e+00   9.89898752e-02
  1.14200000e+00   9.88388189e-02
  1.14300000e+00   9.86885925e-02
  1.14400000e+00   9.85388563e-02
  1.14500000e+00   9.83893827e-02
  1.14600000e+00   9.82393525e-02
  1.14700000e+00   9.80895146e-02
  1.14800000e+00   9.79391489e-02
  1.14900000e+00   9.77887923e-02
  1.15000000e+00   9.76390450e-02
  1.15100000e+00   9.74898291e-02
  1.15200000e+00   9.73410172e-02
  1.15300000e+00   9.71924982e-02
  1.15400000e+00   9.70446438e-02
  1.15500000e+00   9.68973609e-02
  1.15600000e+00   9.67504212e-02
  1.15700000e+00   9.66039430e-02
  1.15800000e+00   9.64579620e-02
  1.15900000e+00   9.63125197e-02
  1.16000000e+00   9.61679748e-02
  1.16100000e+00   9.60239051e-02
  1.16200000e+00   9.58804910e-02
  1.16300000e+00   9.57370415e-02
  1.16400000e+00   9.55942090e-02
  1.16500000e+00   9.54521277e-02
  1.16600000e+00   9.53103576e-02
  1.16700000e+00   9.51687257e-02
  1.16800000e+00   9.50272537e-02
  1.16900000e+00   9.48859265e-02
  1.17000000e+00   9.47448272e-02
  1.17100000e+00   9.46039061e-02
  1.17200000e+00   9.44631168e-02
  1.17300000e+00   9.43225764e-02
  1.17400000e+00   9.41821850e-02
  1.17500000e+00   9.40417337e-02
  1.17600000e+00   9.39014660e-02
  1.17700000e+00   9.37618784e-02
  1.17800000e+00   9.36225707e-02
  1.17900000e+00   9.34833481e-02
  1.18000000e+00   9.33443447e-02
  1.18100000e+00   9.32051504e-02
  1.18200000e+00   9.30659686e-02
  1.18300000e+00   9.29266247e-02
  1.18400000e+00   9.27869882e-02
  1.18500000e+00   9.26471810e-02
  1.18600000e+00   9.25078190e-02
  1.18700000e+00   9.23690213e-02
  1.18800000e+00   9.22303314e-02
  1.18900000e+00   9.20921040e-02
  1.19000000e+00   9.19546504e-02
  1.19100000e+00   9.18177049e-02
  1.19200000e+00   9.16811507e-02
  1.19300000e+00   9.15448153e-02
  1.19400000e+00   9.14086898e-02
  1.19500000e+00   9.12726575e-02
  1.19600000e+00   9.11365629e-02
  1.19700000e+00   9.10004063e-02
  1.19800000e+00   9.08643851e-02
  1.19900000e+00   9.07284668e-02
  1.20000000e+00   9.05923784e-02
  1.20100000e+00   9.04561169e-02
  1.20200000e+00   9.03202928e-02
  1.20300000e+00   9.01845097e-02
  1.20400000e+00   9.00488779e-02
  1.20500000e+00   8.99135655e-02
  1.20600000e+00   8.97785298e-02
  1.20700000e+00   8.96435241e-02
  1.20800000e+00   8.95091162e-02
  1.20900000e+00   8.93749585e-02
  1.21000000e+00   8.92411715e-02
  1.21100000e+00   8.91081915e-02


==> Data/Rots/problem_lodi_250.dat <==
  1.00000000e-03   2.58469192e-02
  2.00000000e-03   5.16938383e-02
  3.00000000e-03   7.75407575e-02
  4.00000000e-03   1.03387677e-01
  5.00000000e-03   1.29234596e-01
  6.00000000e-03   1.55081515e-01
  7.00000000e-03   1.80928434e-01
  8.00000000e-03   2.06775353e-01
  9.00000000e-03   2.32622272e-01
  1.00000000e-02   2.58469192e-01
  1.10000000e-02   2.84310368e-01
  1.20000000e-02   3.10063369e-01
  1.30000000e-02   3.35664900e-01
  1.40000000e-02   3.61136984e-01
  1.50000000e-02   3.86530466e-01
  1.60000000e-02   4.11785433e-01
  1.70000000e-02   4.36878132e-01
  1.80000000e-02   4.61782560e-01
  1.90000000e-02   4.86523354e-01
  2.00000000e-02   5.11125896e-01
  2.10000000e-02   5.35606121e-01
  2.20000000e-02   5.59921367e-01
  2.30000000e-02   5.83967073e-01
  2.40000000e-02   6.07714265e-01
  2.50000000e-02   6.31202693e-01
  2.60000000e-02   6.54381602e-01
  2.70000000e-02   6.77254524e-01
  2.80000000e-02   6.99811497e-01
  2.90000000e-02   7.22093152e-01
  3.00000000e-02   7.44064361e-01
  3.10000000e-02   7.65745779e-01
  3.20000000e-02   7.87119335e-01
  3.30000000e-02   8.08155199e-01
  3.40000000e-02   8.28840083e-01
  3.50000000e-02   8.49184869e-01
  3.60000000e-02   8.69195646e-01
  3.70000000e-02   8.88859347e-01
  3.80000000e-02   9.08169722e-01
  3.90000000e-02   9.27135043e-01
  4.00000000e-02   9.45737893e-01
  4.10000000e-02   9.63975439e-01
  4.20000000e-02   9.81856093e-01
  4.30000000e-02   9.99390823e-01
  4.40000000e-02   1.01656298e+00
  4.50000000e-02   1.03334403e+00
  4.60000000e-02   1.04974902e+00
  4.70000000e-02   1.06574424e+00
  4.80000000e-02   1.08132034e+00
  4.90000000e-02   1.09650565e+00
  5.00000000e-02   1.11125546e+00
  5.10000000e-02   1.12556061e+00
  5.20000000e-02   1.13943927e+00
  5.30000000e-02   1.15287087e+00
  5.40000000e-02   1.16587432e+00
  5.50000000e-02   1.17843433e+00
  5.60000000e-02   1.19052120e+00
  5.70000000e-02   1.20214343e+00
  5.80000000e-02   1.21332584e+00
  5.90000000e-02   1.22405277e+00
  6.00000000e-02   1.23434657e+00
  6.10000000e-02   1.24420501e+00
  6.20000000e-02   1.25363078e+00
  6.30000000e-02   1.26265453e+00
  6.40000000e-02   1.27128134e+00
  6.50000000e-02   1.27950079e+00
  6.60000000e-02   1.28734412e+00
  6.70000000e-02   1.29483697e+00
  6.80000000e-02   1.30196460e+00
  6.90000000e-02   1.30870365e+00
  7.00000000e-02   1.31508315e+00
  7.10000000e-02   1.32111810e+00
  7.20000000e-02   1.32681049e+00
  7.30000000e-02   1.33216703e+00
  7.40000000e-02   1.33721140e+00
  7.50000000e-02   1.34192417e+00
  7.60000000e-02   1.34629072e+00
  7.70000000e-02   1.35033455e+00
  7.80000000e-02   1.35402684e+00
  7.90000000e-02   1.35737114e+00
  8.00000000e-02   1.36037459e+00
  8.10000000e-02   1.36306132e+00
  8.20000000e-02   1.36547632e+00
  8.30000000e-02   1.36762495e+00
  8.40000000e-02   1.36950848e+00
  8.50000000e-02   1.37113267e+00
  8.60000000e-02   1.37251195e+00
  8.70000000e-02   1.37365660e+00
  8.80000000e-02   1.37458285e+00
  8.90000000e-02   1.37532132e+00
  9.00000000e-02   1.37585368e+00
  9.10000000e-02   1.37622663e+00
  9.20000000e-02   1.37642140e+00
  9.30000000e-02   1.37640202e+00
  9.40000000e-02   1.37613777e+00
  9.50000000e-02   1.37564185e+00
  9.60000000e-02   1.37491435e+00
  9.70000000e-02   1.37398549e+00
  9.80000000e-02   1.37287091e+00
  9.90000000e-02   1.37157623e+00
  1.00000000e-01   1.37012202e+00
  1.01000000e-01   1.36852527e+00
  1.02000000e-01   1.36678884e+00
  1.03000000e-01   1.36491525e+00
  1.04000000e-01   1.36290988e+00
  1.05000000e-01   1.36079068e+00
  1.06000000e-01   1.35858298e+00
  1.07000000e-01   1.35629645e+00
  1.08000000e-01   1.35393072e+00
  1.09000000e-01   1.35147668e+00
  1.10000000e-01   1.34894539e+00
  1.11000000e-01   1.34633291e+00
  1.12000000e-01   1.34364772e+00
  1.13000000e-01   1.34088144e+00
  1.14000000e-01   1.33802006e+00
  1.15000000e-01   1.33506766e+00
  1.16000000e-01   1.33202317e+00
  1.17000000e-01   1.32889736e+00
  1.18000000e-01   1.32570612e+00
  1.19000000e-01   1.32245066e+00
  1.20000000e-01   1.31913225e+00
  1.21000000e-01   1.31575242e+00
  1.22000000e-01   1.31231187e+00
  1.23000000e-01   1.30880919e+00
  1.24000000e-01   1.30526012e+00
  1.25000000e-01   1.30166000e+00
  1.26000000e-01   1.29801768e+00
  1.27000000e-01   1.29432908e+00
  1.28000000e-01   1.29060722e+00
  1.29000000e-01   1.28684893e+00
  1.30000000e-01   1.28306440e+00
  1.31000000e-01   1.27925007e+00
  1.32000000e-01   1.27540822e+00
  1.33000000e-01   1.27153328e+00
  1.34000000e-01   1.26762506e+00
  1.35000000e-01   1.26368802e+00
  1.36000000e-01   1.25973056e+00
  1.37000000e-01   1.25575424e+00
  1.38000000e-01   1.25176051e+00
  1.39000000e-01   1.24774743e+00
  1.40000000e-01   1.24371435e+00
  1.41000000e-01   1.23965952e+00
  1.42000000e-01   1.23558509e+00
  1.43000000e-01   1.23149734e+00
  1.44000000e-01   1.22740066e+00
  1.45000000e-01   1.22329745e+00
  1.46000000e-01   1.21919380e+00
  1.47000000e-01   1.21508906e+00
  1.48000000e-01   1.21098721e+00
  1.49000000e-01   1.20688862e+00
  1.50000000e-01   1.20279566e+00
  1.51000000e-01   1.19870722e+00
  1.52000000e-01   1.19462245e+00
  1.53000000e-01   1.19054483e+00
  1.54000000e-01   1.18647095e+00
  1.55000000e-01   1.18240007e+00
  1.56000000e-01   1.17832974e+00
  1.57000000e-01   1.17426260e+00
  1.58000000e-01   1.17019712e+00
  1.59000000e-01   1.16613808e+00
  1.60000000e-01   1.16208353e+00
  1.61000000e-01   1.15803672e+00
  1.62000000e-01   1.15400338e+00
  1.63000000e-01   1.14997780e+00
  1.64000000e-01   1.14596177e+00
  1.65000000e-01   1.14195571e+00
  1.66000000e-01   1.13796023e+00
  1.67000000e-01   1.13396962e+00
  1.68000000e-01   1.12998116e+00
  1.69000000e-01   1.12599576e+00
  1.70000000e-01   1.12201457e+00
  1.71000000e-01   1.11804075e+00
  1.72000000e-01   1.11407671e+00
  1.73000000e-01   1.11012214e+00
  1.74000000e-01   1.10617622e+00
  1.75000000e-01   1.10224455e+00
  1.76000000e-01   1.09832711e+00
  1.77000000e-01   1.09442438e+00
  1.78000000e-01   1.09053617e+00
  1.79000000e-01   1.08666112e+00
  1.80000000e-01   1.08280308e+00
  1.81000000e-01   1.07895683e+00
  1.82000000e-01   1.07512254e+00
  1.83000000e-01   1.07130273e+00
  1.84000000e-01   1.06749845e+00
  1.85000000e-01   1.06370781e+00
  1.86000000e-01   1.05993038e+00
  1.87000000e-01   1.05616387e+00
  1.88000000e-01   1.05240999e+00
  1.89000000e-01   1.04867042e+00
  1.90000000e-01   1.04494646e+00
  1.91000000e-01   1.04123954e+00
  1.92000000e-01   1.03754335e+00
  1.93000000e-01   1.03386034e+00
  1.94000000e-01   1.03018945e+00
  1.95000000e-01   1.02653138e+00
  1.96000000e-01   1.02288902e+00
  1.97000000e-01   1.01926281e+00
  1.98000000e-01   1.01565342e+00
  1.99000000e-01   1.01205984e+00
  2.00000000e-01   1.00848135e+00
  2.01000000e-01   1.00491896e+00
  2.02000000e-01   1.00137455e+00
  2.03000000e-01   9.97850558e-01
  2.04000000e-01   9.94346872e-01
  2.05000000e-01   9.90862741e-01
  2.06000000e-01   9.87399379e-01
  2.07000000e-01   9.84064282e-01
  2.08000000e-01   9.80667950e-01
  2.09000000e-01   9.77295649e-01
  2.10000000e-01   9.73841765e-01
  2.11000000e-01   9.70475767e-01
  2.12000000e-01   9.67112911e-01
  2.13000000e-01   9.63755626e-01
  2.14000000e-01   9.60406957e-01
  2.15000000e-01   9.57170292e-01
  2.16000000e-01   9.53869222e-01
  2.17000000e-01   9.50591248e-01
  2.18000000e-01   9.47333321e-01
  2.19000000e-01   9.44093759e-01
  2.20000000e-01   9.40778997e-01
  2.21000000e-01   9.37549608e-01
  2.22000000e-01   9.34327692e-01
  2.23000000e-01   9.31115500e-01
  2.24000000e-01   9.27915345e-01
  2.25000000e-01   9.24730794e-01
  2.26000000e-01   9.21562395e-01
  2.27000000e-01   9.18494929e-01
  2.28000000e-01   9.15380903e-01
  2.29000000e-01   9.12289223e-01
  2.30000000e-01   9.09215349e-01
  2.31000000e-01   9.06155806e-01
  2.32000000e-01   9.03107906e-01
  2.33000000e-01   8.99994295e-01
  2.34000000e-01   8.96941021e-01
  2.35000000e-01   8.93885478e-01
  2.36000000e-01   8.90829010e-01
  2.37000000e-01   8.87772483e-01
  2.38000000e-01   8.84793605e-01
  2.39000000e-01   8.81762116e-01
  2.40000000e-01   8.78742492e-01
  2.41000000e-01   8.75736034e-01
  2.42000000e-01   8.72741624e-01
  2.43000000e-01   8.69759461e-01
  2.44000000e-01   8.66790669e-01
  2.45000000e-01   8.63763991e-01
  2.46000000e-01   8.60798989e-01
  2.47000000e-01   8.57838983e-01
  2.48000000e-01   8.54886472e-01
  2.49000000e-01   8.51944363e-01
  2.50000000e-01   8.49012997e-01
  2.51000000e-01   8.46096465e-01
  2.52000000e-01   8.43193088e-01
  2.53000000e-01   8.40370294e-01
  2.54000000e-01   8.37514434e-01
  2.55000000e-01   8.34679723e-01
  2.56000000e-01   8.31865317e-01
  2.57000000e-01   8.29069285e-01
  2.58000000e-01   8.26290135e-01
  2.59000000e-01   8.23526132e-01
  2.60000000e-01   8.20777004e-01
  2.61000000e-01   8.18041216e-01
  2.62000000e-01   8.15318613e-01
  2.63000000e-01   8.12609794e-01
  2.64000000e-01   8.09914902e-01
  2.65000000e-01   8.07232499e-01
  2.66000000e-01   8.04562369e-01
  2.67000000e-01   8.01902822e-01
  2.68000000e-01   7.99252097e-01
  2.69000000e-01   7.96610025e-01
  2.70000000e-01   7.93975998e-01
  2.71000000e-01   7.91349757e-01
  2.72000000e-01   7.88731846e-01
  2.73000000e-01   7.86122821e-01
  2.74000000e-01   7.83522465e-01
  2.75000000e-01   7.80931407e-01
  2.76000000e-01   7.78349734e-01
  2.77000000e-01   7.75778584e-01
  2.78000000e-01   7.73217179e-01
  2.79000000e-01   7.70664470e-01
  2.80000000e-01   7.68119866e-01
  2.81000000e-01   7.65583491e-01
  2.82000000e-01   7.63054339e-01
  2.83000000e-01   7.60533171e-01
  2.84000000e-01   7.58019281e-01
  2.85000000e-01   7.55512956e-01
  2.86000000e-01   7.53014946e-01
  2.87000000e-01   7.50524802e-01
  2.88000000e-01   7.48042687e-01
  2.89000000e-01   7.45568571e-01
  2.90000000e-01   7.43102086e-01
  2.91000000e-01   7.40644387e-01
  2.92000000e-01   7.38194952e-01
  2.93000000e-01   7.35752951e-01
  2.94000000e-01   7.33319052e-01
  2.95000000e-01   7.30893596e-01
  2.96000000e-01   7.28476087e-01
  2.97000000e-01   7.26068243e-01
  2.98000000e-01   7.23670648e-01
  2.99000000e-01   7.21282636e-01
  3.00000000e-01   7.18904654e-01
  3.01000000e-01   7.16536149e-01
  3.02000000e-01   7.14178186e-01
  3.03000000e-01   7.11828965e-01
  3.04000000e-01   7.09488608e-01
  3.05000000e-01   7.07157215e-01
  3.06000000e-01   7.04834991e-01
  3.07000000e-01   7.02521219e-01
  3.08000000e-01   7.00217243e-01
  3.09000000e-01   6.97922227e-01
  3.10000000e-01   6.95635522e-01
  3.11000000e-01   6.93357252e-01
  3.12000000e-01   6.91086867e-01
  3.13000000e-01   6.88824692e-01
  3.14000000e-01   6.86569875e-01
  3.15000000e-01   6.84322522e-01
  3.16000000e-01   6.82082357e-01
  3.17000000e-01   6.79850166e-01
  3.18000000e-01   6.77625678e-01
  3.19000000e-01   6.75409143e-01
  3.20000000e-01   6.73200166e-01
  3.21000000e-01   6.70999064e-01
  3.22000000e-01   6.68806489e-01
  3.23000000e-01   6.66622359e-01
  3.24000000e-01   6.64447138e-01
  3.25000000e-01   6.62281499e-01
  3.26000000e-01   6.60126039e-01
  3.27000000e-01   6.57981275e-01
  3.28000000e-01   6.55847920e-01
  3.29000000e-01   6.53726886e-01
  3.30000000e-01   6.51618680e-01
  3.31000000e-01   6.49523559e-01
  3.32000000e-01   6.47441486e-01
  3.33000000e-01   6.45372710e-01
  3.34000000e-01   6.43317356e-01
  3.35000000e-01   6.41275748e-01
  3.36000000e-01   6.39247434e-01
  3.37000000e-01   6.37232741e-01
  3.38000000e-01   6.35230777e-01
  3.39000000e-01   6.33240320e-01
  3.40000000e-01   6.31261066e-01
  3.41000000e-01   6.29292387e-01
  3.42000000e-01   6.27333077e-01
  3.43000000e-01   6.25383861e-01
  3.44000000e-01   6.23443927e-01
  3.45000000e-01   6.21511631e-01
  3.46000000e-01   6.19587050e-01
  3.47000000e-01   6.17668529e-01
  3.48000000e-01   6.15755143e-01
  3.49000000e-01   6.13846634e-01
  3.50000000e-01   6.11941903e-01
  3.51000000e-01   6.10040561e-01
  3.52000000e-01   6.08142299e-01
  3.53000000e-01   6.06246541e-01
  3.54000000e-01   6.04352670e-01
  3.55000000e-01   6.02461208e-01
  3.56000000e-01   6.00571507e-01
  3.57000000e-01   5.98683950e-01
  3.58000000e-01   5.96798352e-01
  3.59000000e-01   5.94914509e-01
  3.60000000e-01   5.93032341e-01
  3.61000000e-01   5.91152407e-01
  3.62000000e-01   5.89275490e-01
  3.63000000e-01   5.87401530e-01
  3.64000000e-01   5.85531643e-01
  3.65000000e-01   5.83666570e-01
  3.66000000e-01   5.81807090e-01
  3.67000000e-01   5.79954053e-01
  3.68000000e-01   5.78107600e-01
  3.69000000e-01   5.76268699e-01
  3.70000000e-01   5.74438078e-01
  3.71000000e-01   5.72616258e-01
  3.72000000e-01   5.70803336e-01
  3.73000000e-01   5.68999285e-01
  3.74000000e-01   5.67204014e-01
  3.75000000e-01   5.65417757e-01
  3.76000000e-01   5.63640262e-01
  3.77000000e-01   5.61871608e-01
  3.78000000e-01   5.60111549e-01
  3.79000000e-01   5.58359876e-01
  3.80000000e-01   5.56616340e-01
  3.81000000e-01   5.54881082e-01
  3.82000000e-01   5.53153524e-01
  3.83000000e-01   5.51434132e-01
  3.84000000e-01   5.49722522e-01
  3.85000000e-01   5.48018272e-01
  3.86000000e-01   5.46321375e-01
  3.87000000e-01   5.44631912e-01
  3.88000000e-01   5.42949536e-01
  3.89000000e-01   5.41274052e-01
  3.90000000e-01   5.39605925e-01
  3.91000000e-01   5.37944750e-01
  3.92000000e-01   5.36290733e-01
  3.93000000e-01   5.34643495e-01
  3.94000000e-01   5.33003522e-01
  3.95000000e-01   5.31371015e-01
  3.96000000e-01   5.29745868e-01
  3.97000000e-01   5.28128341e-01
  3.98000000e-01   5.26518142e-01
  3.99000000e-01   5.24916095e-01
  4.00000000e-01   5.23321812e-01
  4.01000000e-01   5.21735348e-01
  4.02000000e-01   5.20156738e-01
  4.03000000e-01   5.18585371e-01
  4.04000000e-01   5.17021552e-01
  4.05000000e-01   5.15465046e-01
  4.06000000e-01   5.13915824e-01
  4.07000000e-01   5.12373795e-01
  4.08000000e-01   5.10839207e-01
  4.09000000e-01   5.09311346e-01
  4.10000000e-01   5.07789121e-01
  4.11000000e-01   5.06272007e-01
  4.12000000e-01   5.04759012e-01
  4.13000000e-01   5.03249810e-01
  4.14000000e-01   5.01743679e-01
  4.15000000e-01   5.00240217e-01
  4.16000000e-01   4.98739707e-01
  4.17000000e-01   4.97241652e-01
  4.18000000e-01   4.95745800e-01
  4.19000000e-01   4.94251864e-01
  4.20000000e-01   4.92759748e-01
  4.21000000e-01   4.91269528e-01
  4.22000000e-01   4.89780814e-01
  4.23000000e-01   4.88293365e-01
  4.24000000e-01   4.86807043e-01
  4.25000000e-01   4.85322182e-01
  4.26000000e-01   4.83838861e-01
  4.27000000e-01   4.82357663e-01
  4.28000000e-01   4.80878882e-01
  4.29000000e-01   4.79403244e-01
  4.30000000e-01   4.77931735e-01
  4.31000000e-01   4.76464624e-01
  4.32000000e-01   4.75002504e-01
  4.33000000e-01   4.73546343e-01
  4.34000000e-01   4.72096982e-01
  4.35000000e-01   4.70654870e-01
  4.36000000e-01   4.69220956e-01
  4.37000000e-01   4.67795225e-01
  4.38000000e-01   4.66378664e-01
  4.39000000e-01   4.64971379e-01
  4.40000000e-01   4.63574172e-01
  4.41000000e-01   4.62187125e-01
  4.42000000e-01   4.60810212e-01
  4.43000000e-01   4.59443685e-01
  4.44000000e-01   4.58087639e-01
  4.45000000e-01   4.56741905e-01
  4.46000000e-01   4.55406072e-01
  4.47000000e-01   4.54079873e-01
  4.48000000e-01   4.52762756e-01
  4.49000000e-01   4.51454084e-01
  4.50000000e-01   4.50153051e-01
  4.51000000e-01   4.48858668e-01
  4.52000000e-01   4.47570110e-01
  4.53000000e-01   4.46286592e-01
  4.54000000e-01   4.45007193e-01
  4.55000000e-01   4.43730929e-01
  4.56000000e-01   4.42457677e-01
  4.57000000e-01   4.41186815e-01
  4.58000000e-01   4.39917800e-01
  4.59000000e-01   4.38650174e-01
  4.60000000e-01   4.37383376e-01
  4.61000000e-01   4.36117117e-01
  4.62000000e-01   4.34851256e-01
  4.63000000e-01   4.33585437e-01
  4.64000000e-01   4.32320035e-01
  4.65000000e-01   4.31054717e-01
  4.66000000e-01   4.29789763e-01
  4.67000000e-01   4.28525460e-01
  4.68000000e-01   4.27262014e-01
  4.69000000e-01   4.25999958e-01
  4.70000000e-01   4.24739878e-01
  4.71000000e-01   4.23481972e-01
  4.72000000e-01   4.22226803e-01
  4.73000000e-01   4.20975010e-01
  4.74000000e-01   4.19727137e-01
  4.75000000e-01   4.18483844e-01
  4.76000000e-01   4.17245688e-01
  4.77000000e-01   4.16013190e-01
  4.78000000e-01   4.14787226e-01
  4.79000000e-01   4.13568117e-01
  4.80000000e-01   4.12356563e-01
  4.81000000e-01   4.11152939e-01
  4.82000000e-01   4.09957604e-01
  4.83000000e-01   4.08771316e-01
  4.84000000e-01   4.07593650e-01
  4.85000000e-01   4.06425078e-01
  4.86000000e-01   4.05265659e-01
  4.87000000e-01   4.04115043e-01
  4.88000000e-01   4.02972697e-01
  4.89000000e-01   4.01838019e-01
  4.90000000e-01   4.00710320e-01
  4.91000000e-01   3.99589178e-01
  4.92000000e-01   3.98473867e-01
  4.93000000e-01   3.97363817e-01
  4.94000000e-01   3.96258731e-01
  4.95000000e-01   3.95158276e-01
  4.96000000e-01   3.94061797e-01
  4.97000000e-01   3.92968786e-01
  4.98000000e-01   3.91878688e-01
  4.99000000e-01   3.90791042e-01
  5.00000000e-01   3.89705405e-01
  5.01000000e-01   3.88621695e-01
  5.02000000e-01   3.87539363e-01
  5.03000000e-01   3.86458177e-01
  5.04000000e-01   3.85377950e-01
  5.05000000e-01   3.84298763e-01
  5.06000000e-01   3.83220612e-01
  5.07000000e-01   3.82143491e-01
  5.08000000e-01   3.81067618e-01
  5.09000000e-01   3.79993032e-01
  5.10000000e-01   3.78919801e-01
  5.11000000e-01   3.77848062e-01
  5.12000000e-01   3.76778071e-01
  5.13000000e-01   3.75710523e-01
  5.14000000e-01   3.74645540e-01
  5.15000000e-01   3.73582878e-01
  5.16000000e-01   3.72525015e-01
  5.17000000e-01   3.71470433e-01
  5.18000000e-01   3.70419951e-01
  5.19000000e-01   3.69374140e-01
  5.20000000e-01   3.68333116e-01
  5.21000000e-01   3.67297056e-01
  5.22000000e-01   3.66265823e-01
  5.23000000e-01   3.65239526e-01
  5.24000000e-01   3.64218365e-01
  5.25000000e-01   3.63202202e-01
  5.26000000e-01   3.62191255e-01
  5.27000000e-01   3.61185478e-01
  5.28000000e-01   3.60184925e-01
  5.29000000e-01   3.59189441e-01
  5.30000000e-01   3.58198765e-01
  5.31000000e-01   3.57212691e-01
  5.32000000e-01   3.56231118e-01
  5.33000000e-01   3.55253844e-01
  5.34000000e-01   3.54280766e-01
  5.35000000e-01   3.53311582e-01
  5.36000000e-01   3.52346273e-01
  5.37000000e-01   3.51384836e-01
  5.38000000e-01   3.50426753e-01
  5.39000000e-01   3.49471976e-01
  5.40000000e-01   3.48520318e-01
  5.41000000e-01   3.47571496e-01
  5.42000000e-01   3.46625631e-01
  5.43000000e-01   3.45682337e-01
  5.44000000e-01   3.44741895e-01
  5.45000000e-01   3.43804042e-01
  5.46000000e-01   3.42868958e-01
  5.47000000e-01   3.41936622e-01
  5.48000000e-01   3.41007163e-01
  5.49000000e-01   3.40080829e-01
  5.50000000e-01   3.39157579e-01
  5.51000000e-01   3.38237731e-01
  5.52000000e-01   3.37321165e-01
  5.53000000e-01   3.36408062e-01
  5.54000000e-01   3.35498359e-01
  5.55000000e-01   3.34592367e-01
  5.56000000e-01   3.33690062e-01
  5.57000000e-01   3.32791504e-01
  5.58000000e-01   3.31896784e-01
  5.59000000e-01   3.31006009e-01
  5.60000000e-01   3.30119405e-01
  5.61000000e-01   3.29237056e-01
  5.62000000e-01   3.28359012e-01
  5.63000000e-01   3.27485225e-01
  5.64000000e-01   3.26615846e-01
  5.65000000e-01   3.25751063e-01
  5.66000000e-01   3.24890796e-01
  5.67000000e-01   3.24034926e-01
  5.68000000e-01   3.23183205e-01
  5.69000000e-01   3.22335433e-01
  5.70000000e-01   3.21491359e-01
  5.71000000e-01   3.20650830e-01
  5.72000000e-01   3.19813569e-01
  5.73000000e-01   3.18979155e-01
  5.74000000e-01   3.18147615e-01
  5.75000000e-01   3.17318615e-01
  5.76000000e-01   3.16491974e-01
  5.77000000e-01   3.15667512e-01
  5.78000000e-01   3.14844975e-01
  5.79000000e-01   3.14024311e-01
  5.80000000e-01   3.13205540e-01
  5.81000000e-01   3.12388541e-01
  5.82000000e-01   3.11573496e-01
  5.83000000e-01   3.10760357e-01
  5.84000000e-01   3.09949273e-01
  5.85000000e-01   3.09140385e-01
  5.86000000e-01   3.08333893e-01
  5.87000000e-01   3.07529973e-01
  5.88000000e-01   3.06728939e-01
  5.89000000e-01   3.05931064e-01
  5.90000000e-01   3.05136674e-01
  5.91000000e-01   3.04345777e-01
  5.92000000e-01   3.03558639e-01
  5.93000000e-01   3.02775456e-01
  5.94000000e-01   3.01996473e-01
  5.95000000e-01   3.01221593e-01
  5.96000000e-01   3.00451276e-01
  5.97000000e-01   2.99684688e-01
  5.98000000e-01   2.98922474e-01
  5.99000000e-01   2.98164204e-01
  6.00000000e-01   2.97409689e-01
  6.01000000e-01   2.96658781e-01
  6.02000000e-01   2.95911346e-01
  6.03000000e-01   2.95167312e-01
  6.04000000e-01   2.94426406e-01
  6.05000000e-01   2.93688568e-01
  6.06000000e-01   2.92953570e-01
  6.07000000e-01   2.92221167e-01
  6.08000000e-01   2.91491267e-01
  6.09000000e-01   2.90763684e-01
  6.10000000e-01   2.90038288e-01
  6.11000000e-01   2.89315181e-01
  6.12000000e-01   2.88593983e-01
  6.13000000e-01   2.87874700e-01
  6.14000000e-01   2.87157353e-01
  6.15000000e-01   2.86441684e-01
  6.16000000e-01   2.85727484e-01
  6.17000000e-01   2.85014889e-01
  6.18000000e-01   2.84303801e-01
  6.19000000e-01   2.83594050e-01
  6.20000000e-01   2.82885642e-01
  6.21000000e-01   2.82178574e-01
  6.22000000e-01   2.81472961e-01
  6.23000000e-01   2.80768675e-01
  6.24000000e-01   2.80065866e-01
  6.25000000e-01   2.79364500e-01
  6.26000000e-01   2.78664619e-01
  6.27000000e-01   2.77966318e-01
  6.28000000e-01   2.77269592e-01
  6.29000000e-01   2.76574463e-01
  6.30000000e-01   2.75880981e-01
  6.31000000e-01   2.75189207e-01
  6.32000000e-01   2.74499075e-01
  6.33000000e-01   2.73810779e-01
  6.34000000e-01   2.73124203e-01
  6.35000000e-01   2.72439531e-01
  6.36000000e-01   2.71756942e-01
  6.37000000e-01   2.71076703e-01
  6.38000000e-01   2.70399044e-01
  6.39000000e-01   2.69723980e-01
  6.40000000e-01   2.69051796e-01
  6.41000000e-01   2.68382663e-01
  6.42000000e-01   2.67716554e-01
  6.43000000e-01   2.67053445e-01
  6.44000000e-01   2.66393361e-01
  6.45000000e-01   2.65736346e-01
  6.46000000e-01   2.65082527e-01
  6.47000000e-01   2.64431938e-01
  6.48000000e-01   2.63784422e-01
  6.49000000e-01   2.63140038e-01
  6.50000000e-01   2.62498661e-01
  6.51000000e-01   2.61859958e-01
  6.52000000e-01   2.61224011e-01
  6.53000000e-01   2.60590782e-01
  6.54000000e-01   2.59960009e-01
  6.55000000e-01   2.59331693e-01
  6.56000000e-01   2.58705662e-01
  6.57000000e-01   2.58082262e-01
  6.58000000e-01   2.57460646e-01
  6.59000000e-01   2.56841523e-01
  6.60000000e-01   2.56224586e-01
  6.61000000e-01   2.55609753e-01
  6.62000000e-01   2.54996916e-01
  6.63000000e-01   2.54386213e-01
  6.64000000e-01   2.53777365e-01
  6.65000000e-01   2.53170459e-01
  6.66000000e-01   2.52565407e-01
  6.67000000e-01   2.51962195e-01
  6.68000000e-01   2.51360725e-01
  6.69000000e-01   2.50761040e-01
  6.70000000e-01   2.50163214e-01
  6.71000000e-01   2.49567254e-01
  6.72000000e-01   2.48973059e-01
  6.73000000e-01   2.48380805e-01
  6.74000000e-01   2.47790413e-01
  6.75000000e-01   2.47202068e-01
  6.76000000e-01   2.46615819e-01
  6.77000000e-01   2.46031667e-01
  6.78000000e-01   2.45449592e-01
  6.79000000e-01   2.44869502e-01
  6.80000000e-01   2.44291364e-01
  6.81000000e-01   2.43715083e-01
  6.82000000e-01   2.43140687e-01
  6.83000000e-01   2.42568201e-01
  6.84000000e-01   2.41997451e-01
  6.85000000e-01   2.41428382e-01
  6.86000000e-01   2.40861020e-01
  6.87000000e-01   2.40295285e-01
  6.88000000e-01   2.39731034e-01
  6.89000000e-01   2.39168182e-01
  6.90000000e-01   2.38606826e-01
  6.91000000e-01   2.38046695e-01
  6.92000000e-01   2.37487960e-01
  6.93000000e-01   2.36930482e-01
  6.94000000e-01   2.36374299e-01
  6.95000000e-01   2.35819672e-01
  6.96000000e-01   2.35266463e-01
  6.97000000e-01   2.34714897e-01
  6.98000000e-01   2.34164903e-01
  6.99000000e-01   2.33616621e-01
  7.00000000e-01   2.33070135e-01
  7.01000000e-01   2.32525562e-01
  7.02000000e-01   2.31982977e-01
  7.03000000e-01   2.31442545e-01
  7.04000000e-01   2.30904355e-01
  7.05000000e-01   2.30368604e-01
  7.06000000e-01   2.29835231e-01
  7.07000000e-01   2.29304421e-01
  7.08000000e-01   2.28776293e-01
  7.09000000e-01   2.28250880e-01
  7.10000000e-01   2.27728246e-01
  7.11000000e-01   2.27208387e-01
  7.12000000e-01   2.26691310e-01
  7.13000000e-01   2.26176991e-01
  7.14000000e-01   2.25665432e-01
  7.15000000e-01   2.25156594e-01
  7.16000000e-01   2.24650543e-01
  7.17000000e-01   2.24147192e-01
  7.18000000e-01   2.23646541e-01
  7.19000000e-01   2.23148388e-01
  7.20000000e-01   2.22652707e-01
  7.21000000e-01   2.22159261e-01
  7.22000000e-01   2.21667761e-01
  7.23000000e-01   2.21177955e-01
  7.24000000e-01   2.20689655e-01
  7.25000000e-01   2.20202837e-01
  7.26000000e-01   2.19717301e-01
  7.27000000e-01   2.19232835e-01
  7.28000000e-01   2.18749592e-01
  7.29000000e-01   2.18267220e-01
  7.30000000e-01   2.17785875e-01
  7.31000000e-01   2.17305307e-01
  7.32000000e-01   2.16825741e-01
  7.33000000e-01   2.16346988e-01
  7.34000000e-01   2.15869038e-01
  7.35000000e-01   2.15391927e-01
  7.36000000e-01   2.14915673e-01
  7.37000000e-01   2.14440076e-01
  7.38000000e-01   2.13965127e-01
  7.39000000e-01   2.13491000e-01
  7.40000000e-01   2.13017398e-01
  7.41000000e-01   2.12544196e-01
  7.42000000e-01   2.12071556e-01
  7.43000000e-01   2.11599521e-01
  7.44000000e-01   2.11128150e-01
  7.45000000e-01   2.10657503e-01
  7.46000000e-01   2.10187859e-01
  7.47000000e-01   2.09719178e-01
  7.48000000e-01   2.09251788e-01
  7.49000000e-01   2.08785602e-01
  7.50000000e-01   2.08320863e-01
  7.51000000e-01   2.07857672e-01
  7.52000000e-01   2.07396346e-01
  7.53000000e-01   2.06936101e-01
  7.54000000e-01   2.06477825e-01
  7.55000000e-01   2.06021189e-01
  7.56000000e-01   2.05566193e-01
  7.57000000e-01   2.05112757e-01
  7.58000000e-01   2.04660860e-01
  7.59000000e-01   2.04210619e-01
  7.60000000e-01   2.03761875e-01
  7.61000000e-01   2.03314619e-01
  7.62000000e-01   2.02868739e-01
  7.63000000e-01   2.02424291e-01
  7.64000000e-01   2.01981141e-01
  7.65000000e-01   2.01539566e-01
  7.66000000e-01   2.01099403e-01
  7.67000000e-01   2.00660739e-01
  7.68000000e-01   2.00223668e-01
  7.69000000e-01   1.99788353e-01
  7.70000000e-01   1.99354836e-01
  7.71000000e-01   1.98923179e-01
  7.72000000e-01   1.98493393e-01
  7.73000000e-01   1.98065554e-01
  7.74000000e-01   1.97639653e-01
  7.75000000e-01   1.97215841e-01
  7.76000000e-01   1.96794100e-01
  7.77000000e-01   1.96374529e-01
  7.78000000e-01   1.95957510e-01
  7.79000000e-01   1.95541961e-01
  7.80000000e-01   1.95128992e-01
  7.81000000e-01   1.94718226e-01
  7.82000000e-01   1.94309556e-01
  7.83000000e-01   1.93902900e-01
  7.84000000e-01   1.93498196e-01
  7.85000000e-01   1.93095377e-01
  7.86000000e-01   1.92694365e-01
  7.87000000e-01   1.92294956e-01
  7.88000000e-01   1.91897271e-01
  7.89000000e-01   1.91501191e-01
  7.90000000e-01   1.91106661e-01
  7.91000000e-01   1.90713680e-01
  7.92000000e-01   1.90322084e-01
  7.93000000e-01   1.89931836e-01
  7.94000000e-01   1.89542861e-01
  7.95000000e-01   1.89155191e-01
  7.96000000e-01   1.88768795e-01
  7.97000000e-01   1.88383581e-01
  7.98000000e-01   1.87999611e-01
  7.99000000e-01   1.87616769e-01
  8.00000000e-01   1.87234919e-01
  8.01000000e-01   1.86854296e-01
  8.02000000e-01   1.86474815e-01
  8.03000000e-01   1.86096660e-01
  8.04000000e-01   1.85719709e-01
  8.05000000e-01   1.85344063e-01
  8.06000000e-01   1.84969720e-01
  8.07000000e-01   1.84596580e-01
  8.08000000e-01   1.84224609e-01
  8.09000000e-01   1.83853826e-01
  8.10000000e-01   1.83484104e-01
  8.11000000e-01   1.83115302e-01
  8.12000000e-01   1.82747311e-01
  8.13000000e-01   1.82380021e-01
  8.14000000e-01   1.82013249e-01
  8.15000000e-01   1.81646871e-01
  8.16000000e-01   1.81280880e-01
  8.17000000e-01   1.80915240e-01
  8.18000000e-01   1.80549797e-01
  8.19000000e-01   1.80184555e-01
  8.20000000e-01   1.79819479e-01
  8.21000000e-01   1.79454413e-01
  8.22000000e-01   1.79089461e-01
  8.23000000e-01   1.78724579e-01
  8.24000000e-01   1.78360022e-01
  8.25000000e-01   1.77995675e-01
  8.26000000e-01   1.77631718e-01
  8.27000000e-01   1.77268119e-01
  8.28000000e-01   1.76905011e-01
  8.29000000e-01   1.76542489e-01
  8.30000000e-01   1.76180762e-01
  8.31000000e-01   1.75819848e-01
  8.32000000e-01   1.75459913e-01
  8.33000000e-01   1.75101015e-01
  8.34000000e-01   1.74743297e-01
  8.35000000e-01   1.74386794e-01
  8.36000000e-01   1.74031605e-01
  8.37000000e-01   1.73677865e-01
  8.38000000e-01   1.73325692e-01
  8.39000000e-01   1.72975046e-01
  8.40000000e-01   1.72626348e-01
  8.41000000e-01   1.72279449e-01
  8.42000000e-01   1.71934454e-01
  8.43000000e-01   1.71591295e-01
  8.44000000e-01   1.71251570e-01
  8.45000000e-01   1.70915243e-01
  8.46000000e-01   1.70581009e-01
  8.47000000e-01   1.70248886e-01
  8.48000000e-01   1.69918743e-01
  8.49000000e-01   1.69590319e-01
  8.50000000e-01   1.69263496e-01
  8.51000000e-01   1.68938142e-01
  8.52000000e-01   1.68614122e-01
  8.53000000e-01   1.68291463e-01
  8.54000000e-01   1.67970011e-01
  8.55000000e-01   1.67649601e-01
  8.56000000e-01   1.67330218e-01
  8.57000000e-01   1.67011716e-01
  8.58000000e-01   1.66693934e-01
  8.59000000e-01   1.66376939e-01
  8.60000000e-01   1.66060102e-01
  8.61000000e-01   1.65744387e-01
  8.62000000e-01   1.65428169e-01
  8.63000000e-01   1.65112830e-01
  8.64000000e-01   1.64797788e-01
  8.65000000e-01   1.64483101e-01
  8.66000000e-01   1.64168731e-01
  8.67000000e-01   1.63854679e-01
  8.68000000e-01   1.63540853e-01
  8.69000000e-01   1.63227240e-01
  8.70000000e-01   1.62913947e-01
  8.71000000e-01   1.62600780e-01
  8.72000000e-01   1.62287786e-01
  8.73000000e-01   1.61975106e-01
  8.74000000e-01   1.61662730e-01
  8.75000000e-01   1.61350699e-01
  8.76000000e-01   1.61039029e-01
  8.77000000e-01   1.60727928e-01
  8.78000000e-01   1.60417500e-01
  8.79000000e-01   1.60107778e-01
  8.80000000e-01   1.59798703e-01
  8.81000000e-01   1.59490336e-01
  8.82000000e-01   1.59182760e-01
  8.83000000e-01   1.58876112e-01
  8.84000000e-01   1.58570466e-01
  8.85000000e-01   1.58265909e-01
  8.86000000e-01   1.57962807e-01
  8.87000000e-01   1.57661167e-01
  8.88000000e-01   1.57361350e-01
  8.89000000e-01   1.57062932e-01
  8.90000000e-01   1.56765721e-01
  8.91000000e-01   1.56469628e-01
  8.92000000e-01   1.56174723e-01
  8.93000000e-01   1.55880998e-01
  8.94000000e-01   1.55588444e-01
  8.95000000e-01   1.55296946e-01
  8.96000000e-01   1.55006676e-01
  8.97000000e-01   1.54717398e-01
  8.98000000e-01   1.54429263e-01
  8.99000000e-01   1.54142127e-01
  9.00000000e-01   1.53855985e-01
  9.01000000e-01   1.53570837e-01
  9.02000000e-01   1.53286635e-01
  9.03000000e-01   1.53003382e-01
  9.04000000e-01   1.52721094e-01
  9.05000000e-01   1.52439630e-01
  9.06000000e-01   1.52158864e-01
  9.07000000e-01   1.51878840e-01
  9.08000000e-01   1.51599512e-01
  9.09000000e-01   1.51320780e-01
  9.10000000e-01   1.51042526e-01
  9.11000000e-01   1.50764759e-01
  9.12000000e-01   1.50487433e-01
  9.13000000e-01   1.50210493e-01
  9.14000000e-01   1.49933973e-01
  9.15000000e-01   1.49657864e-01
  9.16000000e-01   1.49382185e-01
  9.17000000e-01   1.49106925e-01
  9.18000000e-01   1.48832099e-01
  9.19000000e-01   1.48557527e-01
  9.20000000e-01   1.48283392e-01
  9.21000000e-01   1.48009605e-01
  9.22000000e-01   1.47736315e-01
  9.23000000e-01   1.47463643e-01
  9.24000000e-01   1.47191657e-01
  9.25000000e-01   1.46920499e-01
  9.26000000e-01   1.46650068e-01
  9.27000000e-01   1.46380561e-01
  9.28000000e-01   1.46111931e-01
  9.29000000e-01   1.45844405e-01
  9.30000000e-01   1.45577858e-01
  9.31000000e-01   1.45312381e-01
  9.32000000e-01   1.45048015e-01
  9.33000000e-01   1.44784858e-01
  9.34000000e-01   1.44522973e-01
  9.35000000e-01   1.44262392e-01
  9.36000000e-01   1.44003243e-01
  9.37000000e-01   1.43745465e-01
  9.38000000e-01   1.43489106e-01
  9.39000000e-01   1.43234098e-01
  9.40000000e-01   1.42980421e-01
  9.41000000e-01   1.42727927e-01
  9.42000000e-01   1.42476510e-01
  9.43000000e-01   1.42226171e-01
  9.44000000e-01   1.41976790e-01
  9.45000000e-01   1.41728257e-01
  9.46000000e-01   1.41480361e-01
  9.47000000e-01   1.41233102e-01
  9.48000000e-01   1.40986487e-01
  9.49000000e-01   1.40740208e-01
  9.50000000e-01   1.40494594e-01
  9.51000000e-01   1.40249508e-01
  9.52000000e-01   1.40004992e-01
  9.53000000e-01   1.39760850e-01
  9.54000000e-01   1.39517021e-01
  9.55000000e-01   1.39273454e-01
  9.56000000e-01   1.39029999e-01
  9.57000000e-01   1.38786526e-01
  9.58000000e-01   1.38543275e-01
  9.59000000e-01   1.38299421e-01
  9.60000000e-01   1.38055842e-01
  9.61000000e-01   1.37812062e-01
  9.62000000e-01   1.37568180e-01
  9.63000000e-01   1.37324291e-01
  9.64000000e-01   1.37080428e-01
  9.65000000e-01   1.36837237e-01
  9.66000000e-01   1.36594130e-01
  9.67000000e-01   1.36351170e-01
  9.68000000e-01   1.36108410e-01
  9.69000000e-01   1.35866029e-01
  9.70000000e-01   1.35624224e-01
  9.71000000e-01   1.35382936e-01
  9.72000000e-01   1.35142225e-01
  9.73000000e-01   1.34902102e-01
  9.74000000e-01   1.34662499e-01
  9.75000000e-01   1.34423277e-01
  9.76000000e-01   1.34184368e-01
  9.77000000e-01   1.33945836e-01
  9.78000000e-01   1.33707638e-01
  9.79000000e-01   1.33469736e-01
  9.80000000e-01   1.33232258e-01
  9.81000000e-01   1.32994969e-01
  9.82000000e-01   1.32757832e-01
  9.83000000e-01   1.32520966e-01
  9.84000000e-01   1.32284298e-01
  9.85000000e-01   1.32047814e-01
  9.86000000e-01   1.31811559e-01
  9.87000000e-01   1.31575707e-01
  9.88000000e-01   1.31340216e-01
  9.89000000e-01   1.31105107e-01
  9.90000000e-01   1.30870426e-01
  9.91000000e-01   1.30636113e-01
  9.92000000e-01   1.30402224e-01
  9.93000000e-01   1.30169166e-01
  9.94000000e-01   1.29937369e-01
  9.95000000e-01   1.29706179e-01
  9.96000000e-01   1.29475707e-01
  9.97000000e-01   1.29246016e-01
  9.98000000e-01   1.29017107e-01
  9.99000000e-01   1.28789106e-01
  1.00000000e+00   1.28561970e-01
  1.00100000e+00   1.28335888e-01
  1.00200000e+00   1.28110900e-01
  1.00300000e+00   1.27886954e-01
  1.00400000e+00   1.27664034e-01
  1.00500000e+00   1.27442217e-01
  1.00600000e+00   1.27221377e-01
  1.00700000e+00   1.27001526e-01
  1.00800000e+00   1.26782589e-01
  1.00900000e+00   1.26564569e-01
  1.01000000e+00   1.26347447e-01
  1.01100000e+00   1.26131207e-01
  1.01200000e+00   1.25915785e-01
  1.01300000e+00   1.25701149e-01
  1.01400000e+00   1.25487413e-01
  1.01500000e+00   1.25274542e-01
  1.01600000e+00   1.25062635e-01
  1.01700000e+00   1.24851753e-01
  1.01800000e+00   1.24641950e-01
  1.01900000e+00   1.24433142e-01
  1.02000000e+00   1.24225195e-01
  1.02100000e+00   1.24017978e-01
  1.02200000e+00   1.23811279e-01
  1.02300000e+00   1.23605053e-01
  1.02400000e+00   1.23399305e-01
  1.02500000e+00   1.23194098e-01
  1.02600000e+00   1.22989572e-01
  1.02700000e+00   1.22785679e-01
  1.02800000e+00   1.22582482e-01
  1.02900000e+00   1.22380143e-01
  1.03000000e+00   1.22178484e-01
  1.03100000e+00   1.21977316e-01
  1.03200000e+00   1.21776487e-01
  1.03300000e+00   1.21575911e-01
  1.03400000e+00   1.21375556e-01
  1.03500000e+00   1.21175349e-01
  1.03600000e+00   1.20975383e-01
  1.03700000e+00   1.20775562e-01
  1.03800000e+00   1.20575903e-01
  1.03900000e+00   1.20376329e-01
  1.04000000e+00   1.20176905e-01
  1.04100000e+00   1.19977586e-01
  1.04200000e+00   1.19778390e-01
  1.04300000e+00   1.19579241e-01
  1.04400000e+00   1.19380088e-01
  1.04500000e+00   1.19181047e-01
  1.04600000e+00   1.18982015e-01
  1.04700000e+00   1.18783090e-01
  1.04800000e+00   1.18584357e-01
  1.04900000e+00   1.18385710e-01
  1.05000000e+00   1.18187315e-01
  1.05100000e+00   1.17989240e-01
  1.05200000e+00   1.17791542e-01
  1.05300000e+00   1.17594265e-01
  1.05400000e+00   1.17397435e-01
  1.05500000e+00   1.17201155e-01
  1.05600000e+00   1.17005410e-01
  1.05700000e+00   1.16810090e-01
  1.05800000e+00   1.16615100e-01
  1.05900000e+00   1.16420503e-01
  1.06000000e+00   1.16226215e-01
  1.06100000e+00   1.16032295e-01
  1.06200000e+00   1.15838805e-01
  1.06300000e+00   1.15645739e-01
  1.06400000e+00   1.15453150e-01
  1.06500000e+00   1.15260967e-01
  1.06600000e+00   1.15069191e-01
  1.06700000e+00   1.14877773e-01
  1.06800000e+00   1.14686752e-01
  1.06900000e+00   1.14496048e-01
  1.07000000e+00   1.14305830e-01
  1.07100000e+00   1.14116163e-01
  1.07200000e+00   1.13927213e-01
  1.07300000e+00   1.13739038e-01
  1.07400000e+00   1.13551540e-01
  1.07500000e+00   1.13364670e-01
  1.07600000e+00   1.13178338e-01
  1.07700000e+00   1.12992627e-01
  1.07800000e+00   1.12807485e-01
  1.07900000e+00   1.12622914e-01
  1.08000000e+00   1.12438823e-01
  1.08100000e+00   1.12255286e-01
  1.08200000e+00   1.12072163e-01
  1.08300000e+00   1.11889422e-01
  1.08400000e+00   1.11707211e-01
  1.08500000e+00   1.11525689e-01
  1.08600000e+00   1.11344645e-01
  1.08700000e+00   1.11164168e-01
  1.08800000e+00   1.10984280e-01
  1.08900000e+00   1.10804989e-01
  1.09000000e+00   1.10626423e-01
  1.09100000e+00   1.10448742e-01
  1.09200000e+00   1.10271934e-01
  1.09300000e+00   1.10096162e-01
  1.09400000e+00   1.09921308e-01
  1.09500000e+00   1.09747277e-01
  1.09600000e+00   1.09574067e-01
  1.09700000e+00   1.09401599e-01
  1.09800000e+00   1.09229967e-01
  1.09900000e+00   1.09059099e-01
  1.10000000e+00   1.08888971e-01
  1.10100000e+00   1.08719519e-01
  1.10200000e+00   1.08550694e-01
  1.10300000e+00   1.08382510e-01
  1.10400000e+00   1.08214977e-01
  1.10500000e+00   1.08048174e-01
  1.10600000e+00   1.07881959e-01
  1.10700000e+00   1.07716225e-01
  1.10800000e+00   1.07550948e-01
  1.10900000e+00   1.07386845e-01
  1.11000000e+00   1.07223039e-01
  1.11100000e+00   1.07059500e-01
  1.11200000e+00   1.06896153e-01
  1.11300000e+00   1.06733007e-01
  1.11400000e+00   1.06569929e-01
  1.11500000e+00   1.06407064e-01
  1.11600000e+00   1.06244383e-01
  1.11700000e+00   1.06081948e-01
  1.11800000e+00   1.05919715e-01
  1.11900000e+00   1.05757484e-01
  1.12000000e+00   1.05595297e-01
  1.12100000e+00   1.05433017e-01
  1.12200000e+00   1.05270745e-01
  1.12300000e+00   1.05108412e-01
  1.12400000e+00   1.04946180e-01
  1.12500000e+00   1.04783901e-01
  1.12600000e+00   1.04621696e-01
  1.12700000e+00   1.04459511e-01
  1.12800000e+00   1.04297498e-01
  1.12900000e+00   1.04135741e-01
  1.13000000e+00   1.03974270e-01
  1.13100000e+00   1.03813015e-01
  1.13200000e+00   1.03652034e-01
  1.13300000e+00   1.03491365e-01
  1.13400000e+00   1.03331077e-01
  1.13500000e+00   1.03171151e-01
  1.13600000e+00   1.03011652e-01
  1.13700000e+00   1.02852664e-01
  1.13800000e+00   1.02694021e-01
  1.13900000e+00   1.02535820e-01
  1.14000000e+00   1.02378032e-01
  1.14100000e+00   1.02220599e-01
  1.14200000e+00   1.02063495e-01
  1.14300000e+00   1.01906771e-01
  1.14400000e+00   1.01750492e-01
  1.14500000e+00   1.01594722e-01
  1.14600000e+00   1.01439390e-01
  1.14700000e+00   1.01284537e-01
  1.14800000e+00   1.01130211e-01
  1.14900000e+00   1.00976569e-01
  1.15000000e+00   1.00823635e-01
  1.15100000e+00   1.00671389e-01
  1.15200000e+00   1.00519724e-01
  1.15300000e+00   1.00368569e-01
  1.15400000e+00   1.00217869e-01
  1.15500000e+00   1.00067640e-01
  1.15600000e+00   9.99179222e-02
  1.15700000e+00   9.97687588e-02
  1.15800000e+00   9.96201593e-02
  1.15900000e+00   9.94722255e-02
  1.16000000e+00   9.93248951e-02
  1.16100000e+00   9.91780813e-02
  1.16200000e+00   9.90316532e-02
  1.16300000e+00   9.88856972e-02
  1.16400000e+00   9.87402373e-02
  1.16500000e+00   9.85951709e-02
  1.16600000e+00   9.84504754e-02
  1.16700000e+00   9.83061460e-02
  1.16800000e+00   9.81619038e-02
  1.16900000e+00   9.80178070e-02
  1.17000000e+00   9.78738052e-02
  1.17100000e+00   9.77299399e-02
  1.17200000e+00   9.75861314e-02
  1.17300000e+00   9.74423301e-02
  1.17400000e+00   9.72984057e-02
  1.17500000e+00   9.71544137e-02
  1.17600000e+00   9.70103777e-02
  1.17700000e+00   9.68663244e-02
  1.17800000e+00   9.67222472e-02
  1.17900000e+00   9.65781263e-02
  1.18000000e+00   9.64340642e-02
  1.18100000e+00   9.62900210e-02
  1.18200000e+00   9.61459412e-02
  1.18300000e+00   9.60019838e-02
  1.18400000e+00   9.58581510e-02
  1.18500000e+00   9.57146233e-02
  1.18600000e+00   9.55715056e-02
  1.18700000e+00   9.54288559e-02
  1.18800000e+00   9.52866826e-02
  1.18900000e+00   9.51449238e-02
  1.19000000e+00   9.50035319e-02
  1.19100000e+00   9.48625665e-02
  1.19200000e+00   9.47220071e-02
  1.19300000e+00   9.45818715e-02
  1.19400000e+00   9.44422948e-02
  1.19500000e+00   9.43034493e-02
  1.19600000e+00   9.41653446e-02
  1.19700000e+00   9.40279220e-02
  1.19800000e+00   9.38910311e-02
  1.19900000e+00   9.37546167e-02
  1.20000000e+00   9.36186980e-02
  1.20100000e+00   9.34829838e-02
  1.20200000e+00   9.33474659e-02
  1.20300000e+00   9.32120899e-02
  1.20400000e+00   9.30769247e-02
  1.20500000e+00   9.29420144e-02
  1.20600000e+00   9.28074511e-02
  1.20700000e+00   9.26731074e-02
  1.20800000e+00   9.25390307e-02
  1.20900000e+00   9.24050998e-02
  1.21000000e+00   9.22712703e-02
  1.21100000e+00   9.21374268e-02


==> Data/SENS/NotchShear_Ambati.txt <==
0	0
0.005035034	0.216212802
0.008254873	0.356595731
0.009967328	0.427302641
0.010994603	0.466245552
0.01150824	0.485717007
0.011748003	0.495964098
0.012191846	0.489835901
0.012464962	0.485749659
0.012772071	0.478592905
0.013045012	0.471434985
0.013386174	0.462231612
0.013624829	0.45302474
0.013863543	0.444841761
0.014273159	0.437688506
0.014546216	0.432578371
0.014819215	0.426444344
0.015194895	0.423385493
0.015570517	0.41930275
0.015912262	0.420338304
0.016287825	0.415231668
0.016697907	0.416269555
0.016971431	0.419350563
0.017176268	0.416285881
0.017722966	0.41630454
0.018577473	0.421453158
0.019671336	0.429681618
0.020970385	0.440988752
0.022030196	0.451263831
0.023021728	0.462560471
0.023910637	0.471805826
0.025175809	0.488231258
0.026406813	0.504655525
0.027398344	0.515952164
0.028184864	0.527241806
0.028937216	0.538530282
0.029963033	0.551875873

==> Data/SENS/NotchShear_Aug_Lodi.txt <==
% Model:              PFFM_AugSlack_NotchShear1.5e-2.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 4 2021, 17:58
% Table:              Table 1 - Line Average 1
% Time (s)                                        solid.RFx*1[mm] (kN)                              Displacement field, X component (mm)
0                                                 0                                                 0
10                                                0.061847744072888504                              9.99999999999997E-4
20                                                0.12357717820793362                               0.001999999999999994
30                                                0.18506162962889483                               0.0029999999999999593
40                                                0.24616844302966398                               0.003999999999999988
50                                                0.3067537786602204                                0.004999999999999971
60                                                0.3666532388064867                                0.005999999999999919
70                                                0.42566183651158007                               0.006999999999999939
80                                                0.48348056569885545                               0.007999999999999976
90                                                0.5395108560640742                                0.008999999999999975
100                                               0.5443190454343336                                0.009099999999999919
110                                               0.5496260581786775                                0.009199999999999889
120                                               0.5548463506030414                                0.009299999999999961
130                                               0.5599390335549426                                0.009399999999999924
140                                               0.5648182190818607                                0.009499999999999977
150                                               0.5692391196768828                                0.009599999999999902
160                                               0.5720487434899519                                0.009699999999999978
170                                               0.5674381825100253                                0.009799999999999913
180                                               0.5632363924955005                                0.009899999999999876
190                                               0.5621008734769639                                0.009999999999999943
200                                               0.5619440044735573                                0.0100999999999999
210                                               0.561925419937693                                 0.010199999999999983
220                                               0.5619921233951968                                0.010299999999999905
230                                               0.561368261688013                                 0.010399999999999977
240                                               0.5605579999636255                                0.010499999999999909
250                                               0.5592046860656142                                0.010599999999999863
260                                               0.5573808932245652                                0.010699999999999937
270                                               0.554967318541785                                 0.010799999999999877
280                                               0.5523740600321221                                0.010899999999999986
290                                               0.5491154512534119                                0.01099999999999991
300                                               0.5452656305761896                                0.011099999999999976
310                                               0.5413830116695144                                0.011199999999999904
320                                               0.5368723998116784                                0.01129999999999985
330                                               0.5316813469058682                                0.011399999999999922
340                                               0.5265522898951668                                0.011499999999999858
350                                               0.5205000762712934                                0.011599999999999992
360                                               0.5145930993129075                                0.011699999999999974
370                                               0.5080963592302499                                0.011799999999999975
380                                               0.501377812611385                                 0.011899999999999897
390                                               0.49468174703055223                               0.011999999999999837
400                                               0.4876971929916494                                0.01209999999999991
410                                               0.48046304310653154                               0.012199999999999845
420                                               0.4738709898167231                                0.012299999999999991
430                                               0.46680133445577193                               0.012399999999999972
440                                               0.4589631112369261                                0.012499999999999973
450                                               0.4517461562572985                                0.01259999999999989
460                                               0.44465492052004396                               0.012699999999999826
470                                               0.4374312352680625                                0.012799999999999898
480                                               0.43013841506100564                               0.012899999999999828
490                                               0.42286590124388473                               0.012999999999999992
500                                               0.4157268237624997                                0.013099999999999964
510                                               0.4088832786132748                                0.01319999999999997
520                                               0.4024655106530383                                0.013299999999999883
530                                               0.39658563578298983                               0.013399999999999815
540                                               0.39130669537612855                               0.013499999999999887
550                                               0.3865801247913054                                0.013599999999999817
560                                               0.38225013962671806                               0.013699999999999993
570                                               0.3778896088509194                                0.013799999999999963
580                                               0.37227130478309794                               0.013899999999999973
590                                               0.3574870786654305                                0.013999999999999877
600                                               0.33736967374560506                               0.014099999999999805
610                                               0.3373060571900208                                0.014199999999999874
620                                               0.3384182385836556                                0.014299999999999804
630                                               0.3395926551918861                                0.014399999999999994
640                                               0.34075870639155725                               0.014499999999999897
650                                               0.3418787044610348                                0.01459999999999997
660                                               0.3429332753206548                                0.01469999999999987
670                                               0.3439332087368016                                0.014799999999999798
680                                               0.34501255780678924                               0.014899999999999863
690                                               0.34608921253577374                               0.014999999999999791
700                                               0.3471722556590795                                0.015099999999999992


==> Data/SENS/NotchShear_Lodi.txt <==
% Model:              PFFM_Slack_NotchShear_test.mph
% Version:            COMSOL 5.6.0.280
% Date:               Mar 23 2021, 15:16
% Table:              Table 1 - Line Average 1
% Time (s)               solid.RFx*1[mm]/1000 (kN)Displacement field, X component (mm)
1                        6.186546889751447E-4     9.9999999999999E-6
10                       0.006186529097369306     9.99999999999992E-5
20                       0.012372940246736124     1.999999999999984E-4
30                       0.01855910987324663      2.999999999999969E-4
40                       0.024744914353844825     3.999999999999969E-4
50                       0.030930229989914997     4.999999999999985E-4
60                       0.03711493298084939      5.999999999999937E-4
70                       0.04329889939758115      6.999999999999939E-4
80                       0.04948200515588321      7.999999999999936E-4
90                       0.055664125989263735     8.999999999999997E-4
100                      0.061845137421468264     9.99999999999997E-4
110                      0.06802491473842627      0.0010999999999999903
120                      0.07420333295968967      0.0011999999999999878
130                      0.08038026680907662      0.0012999999999999984
140                      0.08655559068474968      0.0013999999999999876
150                      0.09272917862839922      0.0014999999999999796
160                      0.09890090429344427      0.0015999999999999866
170                      0.10507064091237035      0.0016999999999999774
180                      0.11123826126294381      0.0017999999999999993
190                      0.11740363763311995      0.001899999999999994
200                      0.12356664178480342      0.001999999999999994
210                      0.12972714491606088      0.0020999999999999812
220                      0.13588501762191746      0.0021999999999999793
230                      0.14204012985330117      0.002299999999999973
240                      0.14819235087427254      0.0023999999999999755
250                      0.1543415492173309       0.0024999999999999844
260                      0.1604875926364041       0.0025999999999999942
270                      0.16663034805759144      0.0026999999999999694
280                      0.17276968152743657      0.0027999999999999753
290                      0.1789054581583539       0.002899999999999997
300                      0.18503754207109518      0.0029999999999999593
310                      0.1911657963339815       0.0030999999999999765
320                      0.19729008289874211      0.003199999999999975
330                      0.2034102625322072       0.003299999999999992
340                      0.20952619474432627      0.0033999999999999543
350                      0.21563773771105696      0.0034999999999999693
360                      0.22174474819292933      0.0035999999999999986
370                      0.2278470814477113       0.003699999999999949
380                      0.23394459113752145      0.003799999999999986
390                      0.2400371292292631       0.0038999999999999625
400                      0.24612454588830596      0.003999999999999989
410                      0.2522066893639437       0.004099999999999947
420                      0.2582834058668496       0.004199999999999963
430                      0.2643545394370419       0.004299999999999987
440                      0.27041993180126866      0.004399999999999985
450                      0.2764794222191377       0.0044999999999999875
460                      0.2825328473174127       0.004599999999999944
470                      0.28858004090850675      0.004699999999999962
480                      0.2946208335823494       0.004799999999999949
490                      0.30065505301331713      0.0048999999999999565
500                      0.30668252334116747      0.004999999999999969
510                      0.31270306496388006      0.005099999999999992
520                      0.31871649429024235      0.0051999999999999885
530                      0.3247226234353924       0.0052999999999999315
540                      0.3307212598846346       0.00539999999999994
550                      0.3367122061233627       0.005499999999999951
560                      0.3426952592290137       0.0055999999999999505
570                      0.34867021040912         0.005699999999999959
580                      0.3546368442497613       0.005799999999999994
590                      0.36059493880294213      0.005899999999999988
600                      0.36654426446339855      0.005999999999999919
610                      0.3724845833296506       0.006099999999999923
620                      0.3784156484455858       0.006199999999999953
630                      0.3843372029081677       0.006299999999999946
640                      0.390248978855215        0.00639999999999995
650                      0.3961506963088479       0.006499999999999996
660                      0.40204206185665786      0.006599999999999989
670                      0.4079227673249742       0.006699999999999953
680                      0.41379248739647395      0.006799999999999909
690                      0.4196508784418099       0.006899999999999951
700                      0.4254975756036436       0.0069999999999999386
710                      0.43133219020623514      0.007099999999999937
720                      0.4371543064618985       0.007199999999999997
730                      0.4429634775948865       0.007299999999999987
740                      0.4487592212158979       0.007399999999999899
750                      0.4545410137212328       0.0074999999999998965
760                      0.4603082834949371       0.007599999999999973
770                      0.46606040084284395      0.0076999999999999335
780                      0.4717966725723635       0.007799999999999925
790                      0.47751632437384245      0.007899999999999992
800                      0.48321847900872505      0.007999999999999976
810                      0.4889021544299787       0.008099999999999904
820                      0.4945662175627116       0.008199999999999895
830                      0.5002093542072072       0.008299999999999974
840                      0.5058300187047409       0.008399999999999927
850                      0.5114263651611343       0.008499999999999907
860                      0.5169961496497871       0.008599999999999974
870                      0.522536587153557        0.008699999999999942
880                      0.5280441351696836       0.008799999999999919
890                      0.5335141516138049       0.008899999999999898
900                      0.538940328000459        0.008999999999999952
910                      0.5443136882213632       0.009099999999999919
920                      0.549620675369056        0.009199999999999927
930                      0.5548390952397463       0.009299999999999961
940                      0.5599282006249973       0.009399999999999924
950                      0.5647989349417321       0.009499999999999977
960                      0.5691906324031315       0.0095999999999999
970                      0.5717937590601866       0.009699999999999978
980                      0.5663507616836562       0.009799999999999915
990                      0.5623472443242834       0.009899999999999876
1000                     0.5615448258289          0.009999999999999938
1010                     0.5613101568269903       0.0100999999999999
1020                     0.5614630574146514       0.010199999999999983
1030                     0.5613888107132609       0.010299999999999903
1040                     0.5608189851420549       0.010399999999999977
1050                     0.5598722789033549       0.010499999999999907
1060                     0.5584648014612729       0.010599999999999863
1070                     0.556580911945016        0.010699999999999937
1080                     0.5540401388341276       0.010799999999999883
1090                     0.5513041856657205       0.010899999999999988
1100                     0.5480793155792469       0.010999999999999906
1110                     0.5440927203160546       0.011099999999999976
1120                     0.5399830484852776       0.011199999999999901
1130                     0.5354626328393615       0.01129999999999985
1140                     0.5300897534740182       0.011399999999999917
1150                     0.5248757778112519       0.011499999999999856
1160                     0.5187891920202862       0.011599999999999989
1170                     0.5126376151316865       0.011699999999999978
1180                     0.5062166413793462       0.011799999999999975
1190                     0.4992028236085127       0.011899999999999897
1200                     0.49268095037496495      0.011999999999999837
1210                     0.4854068388642275       0.012099999999999908
1220                     0.4783207680651376       0.012199999999999845
1230                     0.47178475025375316      0.012299999999999991
1240                     0.4645091869593203       0.012399999999999906
1250                     0.4566846061172649       0.01249999999999998
1260                     0.4494470365058259       0.01259999999999989
1270                     0.4422826792428497       0.012699999999999826
1280                     0.43504336897082596      0.0127999999999999
1290                     0.4277288499341868       0.012899999999999828
1300                     0.4204854025884962       0.012999999999999992
1310                     0.4134304206097393       0.013099999999999968
1320                     0.4067163421867495       0.013199999999999969
1330                     0.4004798315637314       0.013299999999999883
1340                     0.3948240822637764       0.013399999999999815
1350                     0.38976320794440755      0.013499999999999887
1360                     0.3852353473965574       0.013599999999999819
1370                     0.38103753510763344      0.013699999999999995
1380                     0.3766637724989386       0.013799999999999958
1390                     0.370482616635777        0.013899999999999966
1400                     0.35065965374212127      0.013999999999999877
1410                     0.3364772674808955       0.014099999999999804
1420                     0.3371784772876706       0.014199999999999874
1430                     0.3382998784726371       0.014299999999999804
1440                     0.33947270799953805      0.014399999999999994
1450                     0.340634659756581        0.014499999999999897
1460                     0.3417033300588634       0.014599999999999964
1470                     0.34269660988255424      0.01469999999999987
1480                     0.34370414545159583      0.014799999999999796
1490                     0.3447647611081837       0.014899999999999863
1500                     0.3458266269299036       0.014999999999999791


==> Data/SENS/NotchShear_Miehe.txt <==
0	0
0.001257996	0.081227437
0.002537313	0.161371841
0.00358209	0.229602888
0.004541578	0.289169675
0.005415778	0.344404332
0.006183369	0.389891697
0.007014925	0.440794224
0.00771855	0.481949458
0.008187633	0.510108303
0.008507463	0.524187726
0.008678038	0.529602888
0.008933902	0.526353791
0.009296375	0.531768953
0.009594883	0.531768953
0.009978678	0.531768953
0.010447761	0.519855596
0.010831557	0.505776173
0.011172708	0.484115523
0.011599147	0.458122744
0.011897655	0.434296029
0.012217484	0.407220217
0.012643923	0.379061372
0.013134328	0.349819495
0.013390192	0.335740072
0.013518124	0.31299639

==> Data/SENS/NotchShear_Pen.txt <==
% Model:              PFFM_Slack_NotchShear1.5e-2.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 3 2021, 18:06
% Table:              Table 1 - Line Average 1
% Time (s)                                        solid.RFx*1[mm]/1000 (kN)                         Displacement field, X component (mm)
0                                                 0                                                 0
10                                                0.06184776282281634                               9.99999999999997E-4
20                                                0.12357725883393586                               0.001999999999999994
30                                                0.18506181667616822                               0.0029999999999999593
40                                                0.246168784350546                                 0.003999999999999988
50                                                0.30675432864504737                               0.004999999999999971
60                                                0.36665406514922794                               0.005999999999999919
70                                                0.42566303747465634                               0.006999999999999939
80                                                0.48348232818973835                               0.007999999999999976
90                                                0.5395137728568355                                0.008999999999999975
100                                               0.5443192685030848                                0.009099999999999919
110                                               0.5496262968617309                                0.009199999999999889
120                                               0.5548466343059401                                0.009299999999999961
130                                               0.5599394064846724                                0.009399999999999926
140                                               0.5648188130540894                                0.009499999999999977
150                                               0.5692405200843792                                0.009599999999999902
160                                               0.5720557679406305                                0.009699999999999978
170                                               0.5674702589558529                                0.009799999999999913
180                                               0.5632670459957886                                0.009899999999999876
190                                               0.5621229617851696                                0.009999999999999943
200                                               0.5619722071736816                                0.0100999999999999
210                                               0.5619478521788046                                0.010199999999999983
220                                               0.5620234789343695                                0.010299999999999905
230                                               0.5613976803343887                                0.010399999999999977
240                                               0.5605965247540262                                0.010499999999999909
250                                               0.5592459184660034                                0.010599999999999863
260                                               0.5574259718620691                                0.010699999999999937
270                                               0.555020934684535                                 0.010799999999999877
280                                               0.5524347774520377                                0.010899999999999986
290                                               0.5491749485305285                                0.01099999999999991
300                                               0.5453356761849885                                0.011099999999999976
310                                               0.5414660767928668                                0.011199999999999904
320                                               0.5369567725608585                                0.01129999999999985
330                                               0.5317799222597807                                0.011399999999999922
340                                               0.5266541464894325                                0.011499999999999858
350                                               0.520607439379098                                 0.011599999999999989
360                                               0.5147136394321453                                0.011699999999999974
370                                               0.5082132608982408                                0.011799999999999975
380                                               0.5015173277620338                                0.011899999999999897
390                                               0.4948112730806525                                0.011999999999999837
400                                               0.48784570060243176                               0.01209999999999991
410                                               0.4806059559480301                                0.012199999999999845
420                                               0.4740100599400353                                0.012299999999999995
430                                               0.4669616423676765                                0.012399999999999972
440                                               0.4591184065666818                                0.012499999999999973
450                                               0.4519040187090284                                0.01259999999999989
460                                               0.44481499194004154                               0.012699999999999826
470                                               0.43759577154023294                               0.012799999999999898
480                                               0.4303085122782711                                0.012899999999999828
490                                               0.4230348625507721                                0.012999999999999992
500                                               0.4158946422741251                                0.013099999999999964
510                                               0.40904480044816716                               0.013199999999999977
520                                               0.40261843271769365                               0.013299999999999885
530                                               0.3967266331747151                                0.013399999999999815
540                                               0.3914355552332006                                0.013499999999999889
550                                               0.38669967432137375                               0.013599999999999817
560                                               0.3823640318697678                                0.013699999999999993
570                                               0.3780136805185107                                0.013799999999999958
580                                               0.37245913733959374                               0.013899999999999973
590                                               0.3581952342346703                                0.013999999999999877
600                                               0.337499732269975                                 0.014099999999999805
610                                               0.3373041112865082                                0.014199999999999874
620                                               0.3384159498960766                                0.014299999999999804
630                                               0.339591852758855                                 0.014399999999999994
640                                               0.34075902861496565                               0.014499999999999897
650                                               0.34187797054715746                               0.01459999999999997


==> Data/SENS/NotchShear_Pen_Lodi.txt <==
% Model:              PFFM_Slack_NotchShear1.5e-2.mph
% Version:            COMSOL 5.6.0.280
% Date:               Apr 3 2021, 18:06
% Table:              Table 1 - Line Average 1
% Time (s)                                        solid.RFx*1[mm]/1000 (kN)                         Displacement field, X component (mm)
0                                                 0                                                 0
10                                                0.06184776282281634                               9.99999999999997E-4
20                                                0.12357725883393586                               0.001999999999999994
30                                                0.18506181667616822                               0.0029999999999999593
40                                                0.246168784350546                                 0.003999999999999988
50                                                0.30675432864504737                               0.004999999999999971
60                                                0.36665406514922794                               0.005999999999999919
70                                                0.42566303747465634                               0.006999999999999939
80                                                0.48348232818973835                               0.007999999999999976
90                                                0.5395137728568355                                0.008999999999999975
100                                               0.5443192685030848                                0.009099999999999919
110                                               0.5496262968617309                                0.009199999999999889
120                                               0.5548466343059401                                0.009299999999999961
130                                               0.5599394064846724                                0.009399999999999926
140                                               0.5648188130540894                                0.009499999999999977
150                                               0.5692405200843792                                0.009599999999999902
160                                               0.5720557679406305                                0.009699999999999978
170                                               0.5674702589558529                                0.009799999999999913
180                                               0.5632670459957886                                0.009899999999999876
190                                               0.5621229617851696                                0.009999999999999943
200                                               0.5619722071736816                                0.0100999999999999
210                                               0.5619478521788046                                0.010199999999999983
220                                               0.5620234789343695                                0.010299999999999905
230                                               0.5613976803343887                                0.010399999999999977
240                                               0.5605965247540262                                0.010499999999999909
250                                               0.5592459184660034                                0.010599999999999863
260                                               0.5574259718620691                                0.010699999999999937
270                                               0.555020934684535                                 0.010799999999999877
280                                               0.5524347774520377                                0.010899999999999986
290                                               0.5491749485305285                                0.01099999999999991
300                                               0.5453356761849885                                0.011099999999999976
310                                               0.5414660767928668                                0.011199999999999904
320                                               0.5369567725608585                                0.01129999999999985
330                                               0.5317799222597807                                0.011399999999999922
340                                               0.5266541464894325                                0.011499999999999858
350                                               0.520607439379098                                 0.011599999999999989
360                                               0.5147136394321453                                0.011699999999999974
370                                               0.5082132608982408                                0.011799999999999975
380                                               0.5015173277620338                                0.011899999999999897
390                                               0.4948112730806525                                0.011999999999999837
400                                               0.48784570060243176                               0.01209999999999991
410                                               0.4806059559480301                                0.012199999999999845
420                                               0.4740100599400353                                0.012299999999999995
430                                               0.4669616423676765                                0.012399999999999972
440                                               0.4591184065666818                                0.012499999999999973
450                                               0.4519040187090284                                0.01259999999999989
460                                               0.44481499194004154                               0.012699999999999826
470                                               0.43759577154023294                               0.012799999999999898
480                                               0.4303085122782711                                0.012899999999999828
490                                               0.4230348625507721                                0.012999999999999992
500                                               0.4158946422741251                                0.013099999999999964
510                                               0.40904480044816716                               0.013199999999999977
520                                               0.40261843271769365                               0.013299999999999885
530                                               0.3967266331747151                                0.013399999999999815
540                                               0.3914355552332006                                0.013499999999999889
550                                               0.38669967432137375                               0.013599999999999817
560                                               0.3823640318697678                                0.013699999999999993
570                                               0.3780136805185107                                0.013799999999999958
580                                               0.37245913733959374                               0.013899999999999973
590                                               0.3581952342346703                                0.013999999999999877
600                                               0.337499732269975                                 0.014099999999999805
610                                               0.3373041112865082                                0.014199999999999874
620                                               0.3384159498960766                                0.014299999999999804
630                                               0.339591852758855                                 0.014399999999999994
640                                               0.34075902861496565                               0.014499999999999897
650                                               0.34187797054715746                               0.01459999999999997


==> Data/SENS/NotchShear_Wu.txt <==
0, 0
0.0014289153911711417, 0.09570404990650716
0.002567757387213365, 0.16767561497267908
0.0036031574987870464, 0.23569485507233212
0.004721365632762684, 0.30845906572489284
0.005632226621770679, 0.35986218651702967
0.006398214457695586, 0.4041489417763476
0.006832833916944843, 0.42549803837480404
0.0071432140851775995, 0.43893812385405306
0.00722602210757956, 0.4436830944069606
0.007411890410660194, 0.44129861586853947
0.007473791996859946, 0.4389206791093732
0.00778414490767914, 0.4515692092987759
0.008156426662111652, 0.46263135801885863
0.008528653901717035, 0.4721103961592489
0.008900663082013925, 0.47525699198086907
0.009355044166095776, 0.4704836737178568
0.00966452483968098, 0.4578024346321795
0.010015164207745104, 0.44036968321433967
0.010406962270288148, 0.41818541946433746
0.010716088597497044, 0.39521396161065886
0.011086952966424318, 0.3651152352587366
0.011375363659325944, 0.340561757121908
0.011704851274465801, 0.3088821007833782
0.01197246456081947, 0.28037193649386083
0.012198564806317905, 0.2463230657685047
0.012362817980443716, 0.2162352423820073
0.012361591396833417, 0.1806152543389261
0.012401741567010535, 0.14657619628245233
0.012379990150987901, 0.11491507498514486
0.012399642746166246, 0.08562643896429101
0.012398470677383071, 0.051589561500902326
0.012418150529974978, 0.023092480769894785


==> Data/SENS/problem_lodi.dat <==
  1.00000000e-04   6.31834578e+00
  2.00000000e-04   1.26366884e+01
  3.00000000e-04   1.89550173e+01
  4.00000000e-04   2.52733062e+01
  5.00000000e-04   3.15915064e+01
  6.00000000e-04   3.79095408e+01
  7.00000000e-04   4.42272985e+01
  8.00000000e-04   5.05446296e+01
  9.00000000e-04   5.68613421e+01
  1.00000000e-03   6.31771976e+01
  1.10000000e-03   6.94919092e+01
  1.20000000e-03   7.58051394e+01
  1.30000000e-03   8.21164994e+01
  1.40000000e-03   8.84255482e+01
  1.50000000e-03   9.47317933e+01
  1.60000000e-03   1.01034692e+02
  1.70000000e-03   1.07333652e+02
  1.80000000e-03   1.13628035e+02
  1.90000000e-03   1.19917162e+02
  2.00000000e-03   1.26200311e+02
  2.10000000e-03   1.32476727e+02
  2.20000000e-03   1.38745624e+02
  2.30000000e-03   1.45006191e+02
  2.40000000e-03   1.51257596e+02
  2.50000000e-03   1.57498993e+02
  2.60000000e-03   1.63729528e+02
  2.70000000e-03   1.69948344e+02
  2.80000000e-03   1.76154586e+02
  2.90000000e-03   1.82347409e+02
  3.00000000e-03   1.88525984e+02
  3.10000000e-03   1.94689498e+02
  3.20000000e-03   2.00837167e+02
  3.30000000e-03   2.06968235e+02
  3.40000000e-03   2.13081981e+02
  3.50000000e-03   2.19177722e+02
  3.60000000e-03   2.25254815e+02
  3.70000000e-03   2.31312662e+02
  3.80000000e-03   2.37350710e+02
  3.90000000e-03   2.43368454e+02
  4.00000000e-03   2.49365436e+02
  4.10000000e-03   2.55341246e+02
  4.20000000e-03   2.61295520e+02
  4.30000000e-03   2.67227937e+02
  4.40000000e-03   2.73138222e+02
  4.50000000e-03   2.79026135e+02
  4.60000000e-03   2.84891474e+02
  4.70000000e-03   2.90734064e+02
  4.80000000e-03   2.96553757e+02
  4.90000000e-03   3.02350424e+02
  5.00000000e-03   3.08123946e+02
  5.10000000e-03   3.13874211e+02
  5.20000000e-03   3.19601102e+02
  5.30000000e-03   3.25304493e+02
  5.40000000e-03   3.30984235e+02
  5.50000000e-03   3.36640152e+02
  5.60000000e-03   3.42272031e+02
  5.70000000e-03   3.47879608e+02
  5.80000000e-03   3.53462564e+02
  5.90000000e-03   3.59020508e+02
  6.00000000e-03   3.64552974e+02
  6.10000000e-03   3.70059404e+02
  6.20000000e-03   3.75539140e+02
  6.30000000e-03   3.80991411e+02
  6.40000000e-03   3.86415321e+02
  6.50000000e-03   3.91809839e+02
  6.60000000e-03   3.97173783e+02
  6.70000000e-03   4.02505805e+02
  6.80000000e-03   4.07804378e+02
  6.90000000e-03   4.13067776e+02
  7.00000000e-03   4.18294056e+02
  7.10000000e-03   4.23481038e+02
  7.20000000e-03   4.28626273e+02
  7.30000000e-03   4.33705636e+02
  7.40000000e-03   4.38716125e+02
  7.50000000e-03   4.43655660e+02
  7.60000000e-03   4.48519122e+02
  7.70000000e-03   4.53300375e+02
  7.80000000e-03   4.57992192e+02
  7.90000000e-03   4.62585968e+02
  8.00000000e-03   4.67071319e+02
  8.10000000e-03   4.71427281e+02
  8.20000000e-03   4.75640022e+02
  8.30000000e-03   4.79679353e+02
  8.40000000e-03   4.83512116e+02
  8.50000000e-03   4.87077949e+02
  8.51000000e-03   4.85281176e+02
  8.52000000e-03   4.83343129e+02
  8.53000000e-03   4.81322992e+02
  8.54000000e-03   4.79282116e+02
  8.55000000e-03   4.77270414e+02
  8.56000000e-03   4.75324438e+02
  8.57000000e-03   4.73449041e+02
  8.58000000e-03   4.71662917e+02
  8.59000000e-03   4.69955220e+02
  8.60000000e-03   4.68305018e+02
  8.61000000e-03   4.66724501e+02
  8.62000000e-03   4.65247194e+02
  8.63000000e-03   4.63925258e+02
  8.64000000e-03   4.62656809e+02
  8.65000000e-03   4.61468412e+02
  8.66000000e-03   4.60351740e+02
  8.67000000e-03   4.59292886e+02
  8.68000000e-03   4.58302325e+02
  8.69000000e-03   4.57363160e+02
  8.70000000e-03   4.56547184e+02
  8.71000000e-03   4.55825636e+02
  8.72000000e-03   4.55144744e+02
  8.73000000e-03   4.54533458e+02
  8.74000000e-03   4.53973118e+02
  8.75000000e-03   4.53522479e+02
  8.76000000e-03   4.53149905e+02
  8.77000000e-03   4.52815929e+02
  8.78000000e-03   4.52533053e+02
  8.79000000e-03   4.52335491e+02
  8.80000000e-03   4.52157322e+02
  8.81000000e-03   4.52015495e+02
  8.82000000e-03   4.51895094e+02
  8.83000000e-03   4.51826681e+02
  8.84000000e-03   4.51784217e+02
  8.85000000e-03   4.51797648e+02
  8.86000000e-03   4.51852207e+02
  8.87000000e-03   4.51969150e+02
  8.88000000e-03   4.52130596e+02
  8.89000000e-03   4.52334530e+02
  8.90000000e-03   4.52577112e+02
  8.91000000e-03   4.52855040e+02
  8.92000000e-03   4.53164991e+02
  8.93000000e-03   4.53503921e+02
  8.94000000e-03   4.53868793e+02
  8.95000000e-03   4.54256343e+02
  8.96000000e-03   4.54662662e+02
  8.97000000e-03   4.55072748e+02
  8.98000000e-03   4.55500427e+02
  8.99000000e-03   4.55936632e+02
  9.00000000e-03   4.56379304e+02
  9.01000000e-03   4.56826528e+02
  9.02000000e-03   4.57276952e+02
  9.03000000e-03   4.57729462e+02
  9.04000000e-03   4.58183179e+02
  9.05000000e-03   4.58637420e+02
  9.06000000e-03   4.59091647e+02
  9.07000000e-03   4.59545433e+02
  9.08000000e-03   4.59998524e+02
  9.09000000e-03   4.60450697e+02
  9.10000000e-03   4.60901754e+02
  9.11000000e-03   4.61351460e+02
  9.12000000e-03   4.61799648e+02
  9.13000000e-03   4.62246085e+02
  9.14000000e-03   4.62690618e+02
  9.15000000e-03   4.63133134e+02
  9.16000000e-03   4.63573483e+02
  9.17000000e-03   4.64011551e+02
  9.18000000e-03   4.64447233e+02
  9.19000000e-03   4.64880391e+02
  9.20000000e-03   4.65310931e+02
  9.21000000e-03   4.65738666e+02
  9.22000000e-03   4.66163412e+02
  9.23000000e-03   4.66584924e+02
  9.24000000e-03   4.67002984e+02
  9.25000000e-03   4.67417374e+02
  9.26000000e-03   4.67827854e+02
  9.27000000e-03   4.68234186e+02
  9.28000000e-03   4.68636131e+02
  9.29000000e-03   4.69033242e+02
  9.30000000e-03   4.69425043e+02
  9.31000000e-03   4.69811036e+02
  9.32000000e-03   4.70190770e+02
  9.33000000e-03   4.70545391e+02
  9.34000000e-03   4.70905418e+02
  9.35000000e-03   4.71259522e+02
  9.36000000e-03   4.71607429e+02
  9.37000000e-03   4.71930851e+02
  9.38000000e-03   4.72259229e+02
  9.39000000e-03   4.72581500e+02
  9.40000000e-03   4.72897405e+02
  9.41000000e-03   4.73206337e+02
  9.42000000e-03   4.73507980e+02
  9.43000000e-03   4.73802038e+02
  9.44000000e-03   4.74088074e+02
  9.45000000e-03   4.74365632e+02
  9.46000000e-03   4.74634241e+02
  9.47000000e-03   4.74869474e+02
  9.48000000e-03   4.75080019e+02
  9.49000000e-03   4.75264973e+02
  9.50000000e-03   4.75425051e+02
  9.51000000e-03   4.75546466e+02
  9.52000000e-03   4.75665026e+02
  9.53000000e-03   4.75771190e+02
  9.54000000e-03   4.75897356e+02
  9.55000000e-03   4.75990450e+02
  9.56000000e-03   4.76069187e+02
  9.57000000e-03   4.76131777e+02
  9.58000000e-03   4.76176827e+02
  9.59000000e-03   4.76191848e+02
  9.60000000e-03   4.76149308e+02
  9.61000000e-03   4.76056915e+02
  9.62000000e-03   4.75942478e+02
  9.63000000e-03   4.75840443e+02
  9.64000000e-03   4.75715401e+02
  9.65000000e-03   4.75572253e+02
  9.66000000e-03   4.75403177e+02
  9.67000000e-03   4.75229866e+02
  9.68000000e-03   4.75043018e+02
  9.69000000e-03   4.74830671e+02
  9.70000000e-03   4.74581231e+02
  9.71000000e-03   4.74264699e+02
  9.72000000e-03   4.73922401e+02
  9.73000000e-03   4.73579770e+02
  9.74000000e-03   4.73236077e+02
  9.75000000e-03   4.72863395e+02
  9.76000000e-03   4.72467964e+02
  9.77000000e-03   4.72076601e+02
  9.78000000e-03   4.71660901e+02
  9.79000000e-03   4.71205795e+02
  9.80000000e-03   4.70663230e+02
  9.81000000e-03   4.70127327e+02
  9.82000000e-03   4.69589180e+02
  9.83000000e-03   4.69032431e+02
  9.84000000e-03   4.68455295e+02
  9.85000000e-03   4.67907899e+02
  9.86000000e-03   4.67342869e+02
  9.87000000e-03   4.66764237e+02
  9.88000000e-03   4.66115302e+02
  9.89000000e-03   4.65400211e+02
  9.90000000e-03   4.64693265e+02
  9.91000000e-03   4.63999345e+02
  9.92000000e-03   4.63315718e+02
  9.93000000e-03   4.62625621e+02
  9.94000000e-03   4.61901544e+02
  9.95000000e-03   4.61175664e+02
  9.96000000e-03   4.60447363e+02
  9.97000000e-03   4.59655707e+02
  9.98000000e-03   4.58865276e+02
  9.99000000e-03   4.58087749e+02
  1.00000000e-02   4.57298376e+02
  1.00100000e-02   4.56527145e+02
  1.00200000e-02   4.55767093e+02
  1.00300000e-02   4.54974662e+02
  1.00400000e-02   4.54184205e+02
  1.00500000e-02   4.53407937e+02
  1.00600000e-02   4.52583415e+02
  1.00700000e-02   4.51749080e+02
  1.00800000e-02   4.50935216e+02
  1.00900000e-02   4.50114807e+02
  1.01000000e-02   4.49315613e+02
  1.01100000e-02   4.48531882e+02
  1.01200000e-02   4.47729589e+02
  1.01300000e-02   4.46922058e+02
  1.01400000e-02   4.46124607e+02
  1.01500000e-02   4.45295960e+02
  1.01600000e-02   4.44465725e+02
  1.01700000e-02   4.43653890e+02
  1.01800000e-02   4.42847541e+02
  1.01900000e-02   4.42053780e+02
  1.02000000e-02   4.41276710e+02
  1.02100000e-02   4.40476432e+02
  1.02200000e-02   4.39682105e+02
  1.02300000e-02   4.38895287e+02
  1.02400000e-02   4.38073113e+02
  1.02500000e-02   4.37265173e+02
  1.02600000e-02   4.36467905e+02
  1.02700000e-02   4.35677319e+02
  1.02800000e-02   4.34905040e+02
  1.02900000e-02   4.34135558e+02
  1.03000000e-02   4.33351693e+02
  1.03100000e-02   4.32578811e+02
  1.03200000e-02   4.31792090e+02
  1.03300000e-02   4.30980302e+02
  1.03400000e-02   4.30193724e+02
  1.03500000e-02   4.29404836e+02
  1.03600000e-02   4.28629612e+02
  1.03700000e-02   4.27871969e+02
  1.03800000e-02   4.27101652e+02
  1.03900000e-02   4.26320688e+02
  1.04000000e-02   4.25549444e+02
  1.04100000e-02   4.24749537e+02
  1.04200000e-02   4.23950979e+02
  1.04300000e-02   4.23166381e+02
  1.04400000e-02   4.22382193e+02
  1.04500000e-02   4.21608928e+02
  1.04600000e-02   4.20847185e+02
  1.04700000e-02   4.20054135e+02
  1.04800000e-02   4.19268211e+02
  1.04900000e-02   4.18467938e+02
  1.05000000e-02   4.17648104e+02
  1.05100000e-02   4.16850028e+02
  1.05200000e-02   4.16045664e+02
  1.05300000e-02   4.15240601e+02
  1.05400000e-02   4.14456808e+02
  1.05500000e-02   4.13663446e+02
  1.05600000e-02   4.12847745e+02
  1.05700000e-02   4.12034402e+02
  1.05800000e-02   4.11194840e+02
  1.05900000e-02   4.10372078e+02
  1.06000000e-02   4.09551758e+02
  1.06100000e-02   4.08725307e+02
  1.06200000e-02   4.07905690e+02
  1.06300000e-02   4.07097619e+02
  1.06400000e-02   4.06267762e+02
  1.06500000e-02   4.05417819e+02
  1.06600000e-02   4.04552295e+02
  1.06700000e-02   4.03697414e+02
  1.06800000e-02   4.02859945e+02
  1.06900000e-02   4.02010435e+02
  1.07000000e-02   4.01156027e+02
  1.07100000e-02   4.00316717e+02
  1.07200000e-02   3.99472384e+02
  1.07300000e-02   3.98585790e+02
  1.07400000e-02   3.97706465e+02
  1.07500000e-02   3.96825037e+02
  1.07600000e-02   3.95961946e+02
  1.07700000e-02   3.95109738e+02
  1.07800000e-02   3.94233815e+02
  1.07900000e-02   3.93357894e+02
  1.08000000e-02   3.92475575e+02
  1.08100000e-02   3.91572751e+02
  1.08200000e-02   3.90695897e+02
  1.08300000e-02   3.89815415e+02
  1.08400000e-02   3.88929893e+02
  1.08500000e-02   3.88057362e+02
  1.08600000e-02   3.87192219e+02
  1.08700000e-02   3.86289026e+02
  1.08800000e-02   3.85380103e+02
  1.08900000e-02   3.84477030e+02
  1.09000000e-02   3.83586666e+02
  1.09100000e-02   3.82710340e+02
  1.09200000e-02   3.81827373e+02
  1.09300000e-02   3.80924731e+02
  1.09400000e-02   3.80025781e+02
  1.09500000e-02   3.79109246e+02
  1.09600000e-02   3.78211437e+02
  1.09700000e-02   3.77326725e+02
  1.09800000e-02   3.76422852e+02
  1.09900000e-02   3.75519228e+02
  1.10000000e-02   3.74623459e+02
  1.10100000e-02   3.73700071e+02
  1.10200000e-02   3.72795955e+02
  1.10300000e-02   3.71894966e+02
  1.10400000e-02   3.70988572e+02
  1.10500000e-02   3.70089166e+02
  1.10600000e-02   3.69193021e+02
  1.10700000e-02   3.68264061e+02
  1.10800000e-02   3.67349776e+02
  1.10900000e-02   3.66437122e+02
  1.11000000e-02   3.65523147e+02
  1.11100000e-02   3.64619592e+02
  1.11200000e-02   3.63723100e+02
  1.11300000e-02   3.62794386e+02
  1.11400000e-02   3.61868496e+02
  1.11500000e-02   3.60945036e+02
  1.11600000e-02   3.60023793e+02
  1.11700000e-02   3.59113939e+02
  1.11800000e-02   3.58209857e+02
  1.11900000e-02   3.57273260e+02
  1.12000000e-02   3.56340179e+02
  1.12100000e-02   3.55409083e+02
  1.12200000e-02   3.54480425e+02
  1.12300000e-02   3.53562753e+02
  1.12400000e-02   3.52643975e+02
  1.12500000e-02   3.51690392e+02
  1.12600000e-02   3.50755831e+02
  1.12700000e-02   3.49820504e+02
  1.12800000e-02   3.48883816e+02
  1.12900000e-02   3.47956621e+02
  1.13000000e-02   3.47018443e+02
  1.13100000e-02   3.46056061e+02
  1.13200000e-02   3.45118854e+02
  1.13300000e-02   3.44180111e+02
  1.13400000e-02   3.43234366e+02
  1.13500000e-02   3.42295466e+02
  1.13600000e-02   3.41340301e+02
  1.13700000e-02   3.40381735e+02
  1.13800000e-02   3.39434151e+02
  1.13900000e-02   3.38491789e+02
  1.14000000e-02   3.37536964e+02
  1.14100000e-02   3.36583767e+02
  1.14200000e-02   3.35617752e+02
  1.14300000e-02   3.34653713e+02
  1.14400000e-02   3.33703015e+02
  1.14500000e-02   3.32761064e+02
  1.14600000e-02   3.31803368e+02
  1.14700000e-02   3.30827254e+02
  1.14800000e-02   3.29857790e+02
  1.14900000e-02   3.28888274e+02
  1.15000000e-02   3.27925879e+02
  1.15100000e-02   3.26972114e+02
  1.15200000e-02   3.25985182e+02
  1.15300000e-02   3.25006766e+02
  1.15400000e-02   3.24043440e+02
  1.15500000e-02   3.23072273e+02
  1.15600000e-02   3.22083516e+02
  1.15700000e-02   3.21104322e+02
  1.15800000e-02   3.20114014e+02
  1.15900000e-02   3.19131129e+02
  1.16000000e-02   3.18159338e+02
  1.16100000e-02   3.17191302e+02
  1.16200000e-02   3.16190021e+02
  1.16300000e-02   3.15190000e+02
  1.16400000e-02   3.14203264e+02
  1.16500000e-02   3.13203066e+02
  1.16600000e-02   3.12208609e+02
  1.16700000e-02   3.11211190e+02
  1.16800000e-02   3.10198113e+02
  1.16900000e-02   3.09200104e+02
  1.17000000e-02   3.08210654e+02
  1.17100000e-02   3.07198062e+02
  1.17200000e-02   3.06177949e+02
  1.17300000e-02   3.05173015e+02
  1.17400000e-02   3.04173975e+02
  1.17500000e-02   3.03143615e+02
  1.17600000e-02   3.02122939e+02
  1.17700000e-02   3.01101262e+02
  1.17800000e-02   3.00075124e+02
  1.17900000e-02   2.99052289e+02
  1.18000000e-02   2.98029259e+02
  1.18100000e-02   2.96985853e+02
  1.18200000e-02   2.95946818e+02
  1.18300000e-02   2.94919221e+02
  1.18400000e-02   2.93895010e+02
  1.18500000e-02   2.92833162e+02
  1.18600000e-02   2.91780467e+02
  1.18700000e-02   2.90740919e+02
  1.18800000e-02   2.89687419e+02
  1.18900000e-02   2.88614656e+02
  1.19000000e-02   2.87558312e+02
  1.19100000e-02   2.86492147e+02
  1.19200000e-02   2.85415951e+02
  1.19300000e-02   2.84347833e+02
  1.19400000e-02   2.83272553e+02
  1.19500000e-02   2.82180926e+02
  1.19600000e-02   2.81099410e+02
  1.19700000e-02   2.80020766e+02
  1.19800000e-02   2.78918303e+02
  1.19900000e-02   2.77813781e+02
  1.20000000e-02   2.76717556e+02
  1.20100000e-02   2.75618989e+02
  1.20200000e-02   2.74489771e+02
  1.20300000e-02   2.73367048e+02
  1.20400000e-02   2.72252971e+02
  1.20500000e-02   2.71134514e+02
  1.20600000e-02   2.69983932e+02
  1.20700000e-02   2.68838980e+02
  1.20800000e-02   2.67702023e+02
  1.20900000e-02   2.66558162e+02
  1.21000000e-02   2.65377948e+02
  1.21100000e-02   2.64208834e+02
  1.21200000e-02   2.63045128e+02
  1.21300000e-02   2.61865534e+02
  1.21400000e-02   2.60653239e+02
  1.21500000e-02   2.59456665e+02
  1.21600000e-02   2.58257667e+02
  1.21700000e-02   2.57032325e+02
  1.21800000e-02   2.55795194e+02
  1.21900000e-02   2.54562691e+02
  1.22000000e-02   2.53322078e+02
  1.22100000e-02   2.52049539e+02
  1.22200000e-02   2.50771689e+02
  1.22300000e-02   2.49489298e+02
  1.22400000e-02   2.48195716e+02
  1.22500000e-02   2.46872193e+02
  1.22600000e-02   2.45542754e+02
  1.22700000e-02   2.44199435e+02
  1.22800000e-02   2.42841800e+02
  1.22900000e-02   2.41461489e+02
  1.23000000e-02   2.40056850e+02
  1.23100000e-02   2.38632892e+02
  1.23200000e-02   2.37198562e+02
  1.23300000e-02   2.35739792e+02
  1.23400000e-02   2.34244780e+02
  1.23500000e-02   2.32709047e+02
  1.23600000e-02   2.31162928e+02
  1.23700000e-02   2.29587899e+02
  1.23800000e-02   2.27974493e+02
  1.23900000e-02   2.26289236e+02
  1.24000000e-02   2.24573814e+02
  1.24100000e-02   2.22806686e+02
  1.24200000e-02   2.20987930e+02
  1.24300000e-02   2.19105725e+02
  1.24400000e-02   2.17143721e+02
  1.24500000e-02   2.15071437e+02
  1.24600000e-02   2.12900590e+02
  1.24700000e-02   2.10611332e+02
  1.24800000e-02   2.08170735e+02
  1.24900000e-02   2.05543171e+02
  1.25000000e-02   2.02680286e+02
  1.25100000e-02   1.99501202e+02
  1.25200000e-02   1.95899336e+02
  1.25300000e-02   1.91709700e+02
  1.25400000e-02   1.86663932e+02
  1.25500000e-02   1.80190098e+02
  1.25600000e-02   1.71124933e+02


==> Data/SENS/problem_lodi10.dat <==
  1.00000000e-04   6.28594811e+00
  2.00000000e-04   1.25718670e+01
  3.00000000e-04   1.88576749e+01
  4.00000000e-04   2.51431786e+01
  5.00000000e-04   3.14280527e+01
  6.00000000e-04   3.77118372e+01
  7.00000000e-04   4.39939541e+01
  8.00000000e-04   5.02737381e+01
  9.00000000e-04   5.65504769e+01
  1.00000000e-03   6.28234547e+01
  1.10000000e-03   6.90919944e+01
  1.20000000e-03   7.53554911e+01
  1.30000000e-03   8.16134367e+01
  1.40000000e-03   8.78654298e+01
  1.50000000e-03   9.41111731e+01
  1.60000000e-03   1.00350458e+02
  1.70000000e-03   1.06583138e+02
  1.80000000e-03   1.12809097e+02
  1.90000000e-03   1.19028216e+02
  2.00000000e-03   1.25240336e+02
  2.10000000e-03   1.31445231e+02
  2.20000000e-03   1.37642591e+02
  2.30000000e-03   1.43832003e+02
  2.40000000e-03   1.50012959e+02
  2.50000000e-03   1.56184861e+02
  2.60000000e-03   1.62347043e+02
  2.70000000e-03   1.68498793e+02
  2.80000000e-03   1.74639382e+02
  2.90000000e-03   1.80768093e+02
  3.00000000e-03   1.86884246e+02
  3.10000000e-03   1.92987219e+02
  3.20000000e-03   1.99076462e+02
  3.30000000e-03   2.05151497e+02
  3.40000000e-03   2.11211923e+02
  3.50000000e-03   2.17257397e+02
  3.60000000e-03   2.23287621e+02
  3.70000000e-03   2.29302318e+02
  3.80000000e-03   2.35301210e+02
  3.90000000e-03   2.41283992e+02
  4.00000000e-03   2.47250316e+02
  4.10000000e-03   2.53181042e+02
  4.20000000e-03   2.59065680e+02
  4.30000000e-03   2.64917146e+02
  4.40000000e-03   2.70740195e+02
  4.50000000e-03   2.76539969e+02
  4.60000000e-03   2.82321459e+02
  4.70000000e-03   2.88089007e+02
  4.80000000e-03   2.93845903e+02
  4.90000000e-03   2.99594078e+02
  5.00000000e-03   3.05333945e+02
  5.10000000e-03   3.11064382e+02
  5.20000000e-03   3.16782846e+02
  5.30000000e-03   3.22485605e+02
  5.40000000e-03   3.28168062e+02
  5.50000000e-03   3.33825119e+02
  5.60000000e-03   3.39451564e+02
  5.70000000e-03   3.45042435e+02
  5.80000000e-03   3.50593318e+02
  5.90000000e-03   3.56100574e+02
  6.00000000e-03   3.61561458e+02
  6.10000000e-03   3.66974131e+02
  6.20000000e-03   3.72337573e+02
  6.30000000e-03   3.77651396e+02
  6.40000000e-03   3.82915579e+02
  6.50000000e-03   3.88117059e+02
  6.60000000e-03   3.93265433e+02
  6.70000000e-03   3.98358950e+02
  6.80000000e-03   4.03395805e+02
  6.90000000e-03   4.08372631e+02
  7.00000000e-03   4.13275075e+02
  7.10000000e-03   4.18096395e+02
  7.20000000e-03   4.22822446e+02
  7.30000000e-03   4.27429831e+02
  7.40000000e-03   4.31867020e+02
  7.50000000e-03   4.36072672e+02
  7.60000000e-03   4.40059009e+02
  7.70000000e-03   4.43808870e+02
  7.80000000e-03   4.47216965e+02
  7.90000000e-03   4.50057760e+02
  8.00000000e-03   4.52841460e+02
  8.10000000e-03   4.55305880e+02
  8.20000000e-03   4.57709085e+02
  8.30000000e-03   4.59799252e+02
  8.40000000e-03   4.61812701e+02
  8.50000000e-03   4.63478663e+02
  8.50500000e-03   4.59924748e+02
  8.51000000e-03   4.56056336e+02
  8.51500000e-03   4.52743799e+02
  8.52000000e-03   4.49744235e+02
  8.52500000e-03   4.46875464e+02
  8.53000000e-03   4.44234997e+02
  8.53500000e-03   4.41963980e+02
  8.54000000e-03   4.39893576e+02
  8.54500000e-03   4.37713856e+02
  8.55000000e-03   4.36029668e+02
  8.55500000e-03   4.34368837e+02
  8.56000000e-03   4.32834212e+02
  8.56500000e-03   4.31112759e+02
  8.57000000e-03   4.29876210e+02
  8.57500000e-03   4.28746415e+02
  8.58000000e-03   4.27575140e+02
  8.58500000e-03   4.26381212e+02
  8.59000000e-03   4.25068242e+02
  8.59500000e-03   4.24157661e+02
  8.60000000e-03   4.23543620e+02
  8.60500000e-03   4.23107277e+02
  8.61000000e-03   4.22704598e+02
  8.61500000e-03   4.22288252e+02
  8.62000000e-03   4.21937379e+02
  8.62500000e-03   4.21716668e+02
  8.63000000e-03   4.21618055e+02
  8.63500000e-03   4.21603886e+02
  8.64000000e-03   4.21648251e+02
  8.64500000e-03   4.21712603e+02
  8.65000000e-03   4.21751518e+02
  8.65500000e-03   4.21713676e+02
  8.66000000e-03   4.21568499e+02
  8.66500000e-03   4.21378888e+02
  8.67000000e-03   4.21204885e+02
  8.67500000e-03   4.21076294e+02
  8.68000000e-03   4.20998370e+02
  8.68500000e-03   4.20973180e+02
  8.69000000e-03   4.20981498e+02
  8.69500000e-03   4.21042684e+02
  8.70000000e-03   4.21137386e+02
  8.70500000e-03   4.21286270e+02
  8.71000000e-03   4.21452096e+02
  8.71500000e-03   4.21635610e+02
  8.72000000e-03   4.21830564e+02
  8.72500000e-03   4.22034386e+02
  8.73000000e-03   4.22245122e+02
  8.73500000e-03   4.22460814e+02
  8.74000000e-03   4.22680091e+02
  8.74500000e-03   4.22901474e+02
  8.75000000e-03   4.23123927e+02
  8.75500000e-03   4.23346593e+02
  8.76000000e-03   4.23568639e+02
  8.76500000e-03   4.23789300e+02
  8.77000000e-03   4.24007907e+02
  8.77500000e-03   4.24223860e+02
  8.78000000e-03   4.24436669e+02
  8.78500000e-03   4.24646066e+02
  8.79000000e-03   4.24852005e+02
  8.79500000e-03   4.25054694e+02
  8.80000000e-03   4.25254443e+02
  8.80500000e-03   4.25451604e+02
  8.81000000e-03   4.25646640e+02
  8.81500000e-03   4.25840064e+02
  8.82000000e-03   4.26032331e+02
  8.82500000e-03   4.26223855e+02
  8.83000000e-03   4.26414940e+02
  8.83500000e-03   4.26588679e+02
  8.84000000e-03   4.26759074e+02
  8.84500000e-03   4.26916032e+02
  8.85000000e-03   4.27065192e+02
  8.85500000e-03   4.27195351e+02
  8.86000000e-03   4.27309619e+02
  8.86500000e-03   4.27391684e+02
  8.87000000e-03   4.27409415e+02
  8.87500000e-03   4.27306841e+02
  8.88000000e-03   4.27020350e+02
  8.88500000e-03   4.26621292e+02
  8.89000000e-03   4.26178255e+02
  8.89500000e-03   4.25624887e+02
  8.90000000e-03   4.24635478e+02
  8.90500000e-03   4.23595689e+02
  8.91000000e-03   4.22753845e+02
  8.91500000e-03   4.21951856e+02
  8.92000000e-03   4.20818879e+02
  8.92500000e-03   4.19599726e+02
  8.93000000e-03   4.18032016e+02
  8.93500000e-03   4.16531198e+02
  8.94000000e-03   4.15320279e+02
  8.94500000e-03   4.13847744e+02
  8.95000000e-03   4.12401620e+02
  8.95500000e-03   4.10634483e+02
  8.96000000e-03   4.09099130e+02
  8.96500000e-03   4.07610215e+02
  8.97000000e-03   4.06042811e+02
  8.97500000e-03   4.04487076e+02
  8.98000000e-03   4.02810520e+02
  8.98500000e-03   4.01438997e+02
  8.99000000e-03   3.99863669e+02
  8.99500000e-03   3.98499914e+02
  9.00000000e-03   3.96927331e+02
  9.00500000e-03   3.95489157e+02
  9.01000000e-03   3.94072911e+02
  9.01500000e-03   3.92621849e+02
  9.02000000e-03   3.91455009e+02
  9.02500000e-03   3.90046704e+02
  9.03000000e-03   3.88775328e+02
  9.03500000e-03   3.87479017e+02
  9.04000000e-03   3.86148517e+02
  9.04500000e-03   3.85143160e+02
  9.05000000e-03   3.84117855e+02
  9.05500000e-03   3.82945728e+02
  9.06000000e-03   3.81965612e+02
  9.06500000e-03   3.80839900e+02
  9.07000000e-03   3.79757322e+02
  9.07500000e-03   3.78978149e+02
  9.08000000e-03   3.78393591e+02
  9.08500000e-03   3.77785374e+02
  9.09000000e-03   3.77029049e+02
  9.09500000e-03   3.76354424e+02
  9.10000000e-03   3.75772222e+02
  9.10500000e-03   3.75036812e+02
  9.11000000e-03   3.74270942e+02
  9.11500000e-03   3.73718064e+02
  9.12000000e-03   3.73342704e+02
  9.12500000e-03   3.73115243e+02
  9.13000000e-03   3.73019968e+02
  9.13500000e-03   3.73044156e+02
  9.14000000e-03   3.73157029e+02
  9.14500000e-03   3.73306467e+02
  9.15000000e-03   3.73480680e+02
  9.15500000e-03   3.73668918e+02
  9.16000000e-03   3.73862691e+02
  9.16500000e-03   3.74057753e+02
  9.17000000e-03   3.74252666e+02
  9.17500000e-03   3.74446892e+02
  9.18000000e-03   3.74640132e+02
  9.18500000e-03   3.74831758e+02
  9.19000000e-03   3.75021213e+02
  9.19500000e-03   3.75208112e+02
  9.20000000e-03   3.75392235e+02
  9.20500000e-03   3.75573535e+02
  9.21000000e-03   3.75752106e+02
  9.21500000e-03   3.75928131e+02
  9.22000000e-03   3.76102024e+02
  9.22500000e-03   3.76274302e+02
  9.23000000e-03   3.76445492e+02
  9.23500000e-03   3.76616090e+02
  9.24000000e-03   3.76786542e+02
  9.24500000e-03   3.76957242e+02
  9.25000000e-03   3.77128377e+02
  9.25500000e-03   3.77300019e+02
  9.26000000e-03   3.77472187e+02
  9.26500000e-03   3.77644726e+02
  9.27000000e-03   3.77817405e+02
  9.27500000e-03   3.77989987e+02
  9.28000000e-03   3.78162284e+02
  9.28500000e-03   3.78334048e+02
  9.29000000e-03   3.78505058e+02
  9.29500000e-03   3.78660800e+02
  9.30000000e-03   3.78813297e+02
  9.30500000e-03   3.78961171e+02
  9.31000000e-03   3.79095232e+02
  9.31500000e-03   3.79212744e+02
  9.32000000e-03   3.79307233e+02
  9.32500000e-03   3.79365562e+02
  9.33000000e-03   3.79338179e+02
  9.33500000e-03   3.79148832e+02
  9.34000000e-03   3.78779619e+02
  9.34500000e-03   3.78331652e+02
  9.35000000e-03   3.77793985e+02
  9.35500000e-03   3.76873392e+02
  9.36000000e-03   3.75869421e+02
  9.36500000e-03   3.75054802e+02
  9.37000000e-03   3.74377618e+02
  9.37500000e-03   3.73798926e+02
  9.38000000e-03   3.73341463e+02
  9.38500000e-03   3.72933776e+02
  9.39000000e-03   3.72324374e+02
  9.39500000e-03   3.71514087e+02
  9.40000000e-03   3.70612557e+02
  9.40500000e-03   3.69383762e+02
  9.41000000e-03   3.68296269e+02
  9.41500000e-03   3.66927742e+02
  9.42000000e-03   3.65733053e+02
  9.42500000e-03   3.64811691e+02
  9.43000000e-03   3.63883471e+02
  9.43500000e-03   3.62620506e+02
  9.44000000e-03   3.61093784e+02
  9.44500000e-03   3.59488325e+02
  9.45000000e-03   3.58324809e+02
  9.45500000e-03   3.57178080e+02
  9.46000000e-03   3.55745106e+02
  9.46500000e-03   3.54486027e+02
  9.47000000e-03   3.52959260e+02
  9.47500000e-03   3.51425626e+02
  9.48000000e-03   3.49656259e+02
  9.48500000e-03   3.48312614e+02
  9.49000000e-03   3.47163818e+02
  9.49500000e-03   3.45702678e+02
  9.50000000e-03   3.44440618e+02
  9.50500000e-03   3.43036740e+02
  9.51000000e-03   3.41569883e+02
  9.51500000e-03   3.39851781e+02
  9.52000000e-03   3.38505330e+02
  9.52500000e-03   3.37441990e+02
  9.53000000e-03   3.36103366e+02
  9.53500000e-03   3.34874660e+02
  9.54000000e-03   3.33868917e+02
  9.54500000e-03   3.32630380e+02
  9.55000000e-03   3.31292591e+02
  9.55500000e-03   3.29730727e+02
  9.56000000e-03   3.28550034e+02
  9.56500000e-03   3.27554741e+02
  9.57000000e-03   3.26280959e+02
  9.57500000e-03   3.25176290e+02
  9.58000000e-03   3.24359716e+02
  9.58500000e-03   3.23781617e+02
  9.59000000e-03   3.23404309e+02
  9.59500000e-03   3.23191978e+02
  9.60000000e-03   3.23121263e+02
  9.60500000e-03   3.23201608e+02
  9.61000000e-03   3.23323340e+02
  9.61500000e-03   3.23479925e+02
  9.62000000e-03   3.23642501e+02
  9.62500000e-03   3.23806378e+02
  9.63000000e-03   3.23969689e+02
  9.63500000e-03   3.24132308e+02
  9.64000000e-03   3.24294116e+02
  9.64500000e-03   3.24454714e+02
  9.65000000e-03   3.24613967e+02
  9.65500000e-03   3.24771839e+02
  9.66000000e-03   3.24928320e+02
  9.66500000e-03   3.25083439e+02
  9.67000000e-03   3.25237227e+02
  9.67500000e-03   3.25389715e+02
  9.68000000e-03   3.25540943e+02
  9.68500000e-03   3.25690940e+02
  9.69000000e-03   3.25839755e+02
  9.69500000e-03   3.25987233e+02
  9.70000000e-03   3.26121132e+02
  9.70500000e-03   3.26243993e+02
  9.71000000e-03   3.26339448e+02
  9.71500000e-03   3.26377277e+02
  9.72000000e-03   3.26294523e+02
  9.72500000e-03   3.26042567e+02
  9.73000000e-03   3.25732754e+02
  9.73500000e-03   3.25437540e+02
  9.74000000e-03   3.25105069e+02
  9.74500000e-03   3.24497085e+02
  9.75000000e-03   3.23675463e+02
  9.75500000e-03   3.22733307e+02
  9.76000000e-03   3.21442689e+02
  9.76500000e-03   3.20317155e+02
  9.77000000e-03   3.19331008e+02
  9.77500000e-03   3.17985867e+02
  9.78000000e-03   3.16581012e+02
  9.78500000e-03   3.15439653e+02
  9.79000000e-03   3.14311933e+02
  9.79500000e-03   3.12786377e+02
  9.80000000e-03   3.11378547e+02
  9.80500000e-03   3.09623120e+02
  9.81000000e-03   3.07475388e+02
  9.81500000e-03   3.05748683e+02
  9.82000000e-03   3.03844154e+02
  9.82500000e-03   3.02142861e+02
  9.83000000e-03   3.00453384e+02
  9.83500000e-03   2.98638319e+02
  9.84000000e-03   2.97224267e+02
  9.84500000e-03   2.95570784e+02
  9.85000000e-03   2.93937237e+02
  9.85500000e-03   2.92232152e+02
  9.86000000e-03   2.90173771e+02
  9.86500000e-03   2.88200189e+02
  9.87000000e-03   2.86386808e+02
  9.87500000e-03   2.84520630e+02
  9.88000000e-03   2.82931375e+02
  9.88500000e-03   2.81021672e+02
  9.89000000e-03   2.79472512e+02
  9.89500000e-03   2.77713037e+02
  9.90000000e-03   2.75999874e+02
  9.90500000e-03   2.74259268e+02
  9.91000000e-03   2.72144671e+02
  9.91500000e-03   2.70056946e+02
  9.92000000e-03   2.68147547e+02
  9.92500000e-03   2.66192461e+02
  9.93000000e-03   2.64388065e+02
  9.93500000e-03   2.62381878e+02
  9.94000000e-03   2.60625060e+02
  9.94500000e-03   2.58551291e+02
  9.95000000e-03   2.56782304e+02
  9.95500000e-03   2.54662103e+02
  9.96000000e-03   2.52834923e+02
  9.96500000e-03   2.50652353e+02
  9.97000000e-03   2.48728550e+02
  9.97500000e-03   2.46451802e+02
  9.98000000e-03   2.44372314e+02
  9.98500000e-03   2.41972205e+02
  9.99000000e-03   2.39504541e+02
  9.99500000e-03   2.37059544e+02
  1.00000000e-02   2.34314673e+02
  1.00050000e-02   2.31666213e+02
  1.00100000e-02   2.28729180e+02
  1.00150000e-02   2.25549815e+02
  1.00200000e-02   2.22398972e+02
  1.00250000e-02   2.19004242e+02
  1.00300000e-02   2.15292257e+02
  1.00350000e-02   2.11334656e+02
  1.00400000e-02   2.07266889e+02
  1.00450000e-02   2.02884210e+02
  1.00500000e-02   1.98056277e+02
  1.00550000e-02   1.92765883e+02
  1.00600000e-02   1.86929807e+02
  1.00650000e-02   1.80424087e+02
  1.00700000e-02   1.72916624e+02
  1.00750000e-02   1.63378027e+02
  1.00800000e-02   1.21564578e+02
  1.00752500e-02   1.23080162e+02
  1.00750125e-02   1.23157371e+02


==> Data/SENS/problem_lodi100.dat <==
  1.00000000e-04   6.28595102e+00
  2.00000000e-04   1.25718981e+01
  3.00000000e-04   1.88578325e+01
  4.00000000e-04   2.51437293e+01
  5.00000000e-04   3.14295420e+01
  6.00000000e-04   3.77151962e+01
  7.00000000e-04   4.40005848e+01
  8.00000000e-04   5.02855626e+01
  9.00000000e-04   5.65699424e+01
  1.00000000e-03   6.28534916e+01
  1.10000000e-03   6.91359298e+01
  1.20000000e-03   7.54169266e+01
  1.30000000e-03   8.16961006e+01
  1.40000000e-03   8.79730191e+01
  1.50000000e-03   9.42471980e+01
  1.60000000e-03   1.00518104e+02
  1.70000000e-03   1.06785154e+02
  1.80000000e-03   1.13047721e+02
  1.90000000e-03   1.19305134e+02
  2.00000000e-03   1.25556685e+02
  2.10000000e-03   1.31801627e+02
  2.20000000e-03   1.38039188e+02
  2.30000000e-03   1.44268567e+02
  2.40000000e-03   1.50488945e+02
  2.50000000e-03   1.56699489e+02
  2.60000000e-03   1.62899357e+02
  2.70000000e-03   1.69087703e+02
  2.80000000e-03   1.75263688e+02
  2.90000000e-03   1.81426480e+02
  3.00000000e-03   1.87575262e+02
  3.10000000e-03   1.93709238e+02
  3.20000000e-03   1.99827637e+02
  3.30000000e-03   2.05929719e+02
  3.40000000e-03   2.12014780e+02
  3.50000000e-03   2.18082151e+02
  3.60000000e-03   2.24131209e+02
  3.70000000e-03   2.30161374e+02
  3.80000000e-03   2.36172113e+02
  3.90000000e-03   2.42162941e+02
  4.00000000e-03   2.48133421e+02
  4.10000000e-03   2.54083167e+02
  4.20000000e-03   2.60011840e+02
  4.30000000e-03   2.65919147e+02
  4.40000000e-03   2.71804840e+02
  4.50000000e-03   2.77668712e+02
  4.60000000e-03   2.83510593e+02
  4.70000000e-03   2.89330347e+02
  4.80000000e-03   2.95127867e+02
  4.90000000e-03   3.00903066e+02
  5.00000000e-03   3.06655874e+02
  5.10000000e-03   3.12386233e+02
  5.20000000e-03   3.18094084e+02
  5.30000000e-03   3.23779366e+02
  5.40000000e-03   3.29442001e+02
  5.50000000e-03   3.35081894e+02
  5.60000000e-03   3.40698917e+02
  5.70000000e-03   3.46292907e+02
  5.80000000e-03   3.51863650e+02
  5.90000000e-03   3.57410880e+02
  6.00000000e-03   3.62934266e+02
  6.10000000e-03   3.68433401e+02
  6.20000000e-03   3.73907800e+02
  6.30000000e-03   3.79356885e+02
  6.40000000e-03   3.84779979e+02
  6.50000000e-03   3.90176299e+02
  6.60000000e-03   3.95544943e+02
  6.70000000e-03   4.00884886e+02
  6.80000000e-03   4.06194968e+02
  6.90000000e-03   4.11473885e+02
  7.00000000e-03   4.16720183e+02
  7.10000000e-03   4.21932243e+02
  7.20000000e-03   4.27108272e+02
  7.30000000e-03   4.32246292e+02
  7.40000000e-03   4.37344126e+02
  7.50000000e-03   4.42399383e+02
  7.60000000e-03   4.47409439e+02
  7.70000000e-03   4.52371417e+02
  7.80000000e-03   4.57282166e+02
  7.90000000e-03   4.62138229e+02
  8.00000000e-03   4.66935815e+02
  8.10000000e-03   4.71670756e+02
  8.20000000e-03   4.76338467e+02
  8.30000000e-03   4.80933893e+02
  8.40000000e-03   4.85416536e+02
  8.50000000e-03   4.89778653e+02
  8.50500000e-03   4.88574300e+02
  8.51000000e-03   4.87302723e+02
  8.51500000e-03   4.85973097e+02
  8.52000000e-03   4.84594416e+02
  8.52500000e-03   4.83175532e+02
  8.53000000e-03   4.81725126e+02
  8.53500000e-03   4.80251459e+02
  8.54000000e-03   4.78762871e+02
  8.54500000e-03   4.77268419e+02
  8.55000000e-03   4.75777694e+02
  8.55500000e-03   4.74300931e+02
  8.56000000e-03   4.72849956e+02
  8.56500000e-03   4.71437423e+02
  8.57000000e-03   4.70075001e+02
  8.57500000e-03   4.68772412e+02
  8.58000000e-03   4.67536300e+02
  8.58500000e-03   4.66356370e+02
  8.59000000e-03   4.65244713e+02
  8.59500000e-03   4.64201381e+02
  8.60000000e-03   4.63228004e+02
  8.60500000e-03   4.62343890e+02
  8.61000000e-03   4.61528915e+02
  8.61500000e-03   4.60784234e+02
  8.62000000e-03   4.60092979e+02
  8.62500000e-03   4.59532896e+02
  8.63000000e-03   4.59053013e+02
  8.63500000e-03   4.58648855e+02
  8.64000000e-03   4.58311711e+02
  8.64500000e-03   4.58034542e+02
  8.65000000e-03   4.57813492e+02
  8.65500000e-03   4.57645368e+02
  8.66000000e-03   4.57527039e+02
  8.66500000e-03   4.57455199e+02
  8.67000000e-03   4.57426528e+02
  8.67500000e-03   4.57437360e+02
  8.68000000e-03   4.57484415e+02
  8.68500000e-03   4.57564673e+02
  8.69000000e-03   4.57674955e+02
  8.69500000e-03   4.57811561e+02
  8.70000000e-03   4.57970148e+02
  8.70500000e-03   4.58147039e+02
  8.71000000e-03   4.58338945e+02
  8.71500000e-03   4.58543326e+02
  8.72000000e-03   4.58757481e+02
  8.72500000e-03   4.58979389e+02
  8.73000000e-03   4.59207234e+02
  8.73500000e-03   4.59439598e+02
  8.74000000e-03   4.59675470e+02
  8.74500000e-03   4.59914053e+02
  8.75000000e-03   4.60154766e+02
  8.75500000e-03   4.60397162e+02
  8.76000000e-03   4.60640915e+02
  8.76500000e-03   4.60885756e+02
  8.77000000e-03   4.61131426e+02
  8.77500000e-03   4.61377668e+02
  8.78000000e-03   4.61624249e+02
  8.78500000e-03   4.61871000e+02
  8.79000000e-03   4.62117790e+02
  8.79500000e-03   4.62364516e+02
  8.80000000e-03   4.62611067e+02
  8.80500000e-03   4.62857360e+02
  8.81000000e-03   4.63103349e+02
  8.81500000e-03   4.63349021e+02
  8.82000000e-03   4.63594368e+02
  8.82500000e-03   4.63839353e+02
  8.83000000e-03   4.64083972e+02
  8.83500000e-03   4.64328225e+02
  8.84000000e-03   4.64572131e+02
  8.84500000e-03   4.64815724e+02
  8.85000000e-03   4.65059023e+02
  8.85500000e-03   4.65302066e+02
  8.86000000e-03   4.65544846e+02
  8.86500000e-03   4.65787363e+02
  8.87000000e-03   4.66029618e+02
  8.87500000e-03   4.66271592e+02
  8.88000000e-03   4.66513284e+02
  8.88500000e-03   4.66754680e+02
  8.89000000e-03   4.66995742e+02
  8.89500000e-03   4.67236434e+02
  8.90000000e-03   4.67476729e+02
  8.90500000e-03   4.67716602e+02
  8.91000000e-03   4.67955976e+02
  8.91500000e-03   4.68194830e+02
  8.92000000e-03   4.68433153e+02
  8.92500000e-03   4.68670906e+02
  8.93000000e-03   4.68908062e+02
  8.93500000e-03   4.69144611e+02
  8.94000000e-03   4.69380535e+02
  8.94500000e-03   4.69615819e+02
  8.95000000e-03   4.69850434e+02
  8.95500000e-03   4.70084361e+02
  8.96000000e-03   4.70317585e+02
  8.96500000e-03   4.70550084e+02
  8.97000000e-03   4.70781781e+02
  8.97500000e-03   4.71012610e+02
  8.98000000e-03   4.71242506e+02
  8.98500000e-03   4.71471403e+02
  8.99000000e-03   4.71699236e+02
  8.99500000e-03   4.71925982e+02
  9.00000000e-03   4.72151688e+02
  9.00500000e-03   4.72376300e+02
  9.01000000e-03   4.72599818e+02
  9.01500000e-03   4.72822187e+02
  9.02000000e-03   4.73043403e+02
  9.02500000e-03   4.73263494e+02
  9.03000000e-03   4.73482408e+02
  9.03500000e-03   4.73700141e+02
  9.04000000e-03   4.73916683e+02
  9.04500000e-03   4.74132009e+02
  9.05000000e-03   4.74346007e+02
  9.05500000e-03   4.74558601e+02
  9.06000000e-03   4.74769736e+02
  9.06500000e-03   4.74979349e+02
  9.07000000e-03   4.75187348e+02
  9.07500000e-03   4.75393643e+02
  9.08000000e-03   4.75598166e+02
  9.08500000e-03   4.75800809e+02
  9.09000000e-03   4.76001450e+02
  9.09500000e-03   4.76199941e+02
  9.10000000e-03   4.76396108e+02
  9.10500000e-03   4.76589801e+02
  9.11000000e-03   4.76780879e+02
  9.11500000e-03   4.76969193e+02
  9.12000000e-03   4.77154625e+02
  9.12500000e-03   4.77337038e+02
  9.13000000e-03   4.77516295e+02
  9.13500000e-03   4.77692298e+02
  9.14000000e-03   4.77864988e+02
  9.14500000e-03   4.78034316e+02
  9.15000000e-03   4.78200213e+02
  9.15500000e-03   4.78362615e+02
  9.16000000e-03   4.78521469e+02
  9.16500000e-03   4.78676754e+02
  9.17000000e-03   4.78828439e+02
  9.17500000e-03   4.78976488e+02
  9.18000000e-03   4.79120882e+02
  9.18500000e-03   4.79261562e+02
  9.19000000e-03   4.79398463e+02
  9.19500000e-03   4.79531563e+02
  9.20000000e-03   4.79660857e+02
  9.20500000e-03   4.79786361e+02
  9.21000000e-03   4.79908038e+02
  9.21500000e-03   4.80025866e+02
  9.22000000e-03   4.80139841e+02
  9.22500000e-03   4.80249968e+02
  9.23000000e-03   4.80356274e+02
  9.23500000e-03   4.80458801e+02
  9.24000000e-03   4.80557585e+02
  9.24500000e-03   4.80652665e+02
  9.25000000e-03   4.80744087e+02
  9.25500000e-03   4.80831884e+02
  9.26000000e-03   4.80916112e+02
  9.26500000e-03   4.80996821e+02
  9.27000000e-03   4.81074023e+02
  9.27500000e-03   4.81147755e+02
  9.28000000e-03   4.81218057e+02
  9.28500000e-03   4.81284968e+02
  9.29000000e-03   4.81348730e+02
  9.29500000e-03   4.81409415e+02
  9.30000000e-03   4.81467067e+02
  9.30500000e-03   4.81521711e+02
  9.31000000e-03   4.81573367e+02
  9.31500000e-03   4.81622051e+02
  9.32000000e-03   4.81667779e+02
  9.32500000e-03   4.81692577e+02
  9.33000000e-03   4.81726557e+02
  9.33500000e-03   4.81758220e+02
  9.34000000e-03   4.81788283e+02
  9.34500000e-03   4.81797420e+02
  9.35000000e-03   4.81817032e+02
  9.35500000e-03   4.81835023e+02
  9.36000000e-03   4.81851875e+02
  9.36500000e-03   4.81867226e+02
  9.37000000e-03   4.81880812e+02
  9.37500000e-03   4.81871608e+02
  9.38000000e-03   4.81874415e+02
  9.38500000e-03   4.81875072e+02
  9.39000000e-03   4.81874791e+02
  9.39500000e-03   4.81873119e+02
  9.40000000e-03   4.81869664e+02
  9.40500000e-03   4.81864128e+02
  9.41000000e-03   4.81856319e+02
  9.41500000e-03   4.81846085e+02
  9.42000000e-03   4.81833291e+02
  9.42500000e-03   4.81817801e+02
  9.43000000e-03   4.81799441e+02
  9.43500000e-03   4.81778057e+02
  9.44000000e-03   4.81753471e+02
  9.44500000e-03   4.81725508e+02
  9.45000000e-03   4.81693983e+02
  9.45500000e-03   4.81658716e+02
  9.46000000e-03   4.81619562e+02
  9.46500000e-03   4.81543750e+02
  9.47000000e-03   4.81455222e+02
  9.47500000e-03   4.81352065e+02
  9.48000000e-03   4.81235130e+02
  9.48500000e-03   4.81105013e+02
  9.49000000e-03   4.80962031e+02
  9.49500000e-03   4.80806431e+02
  9.50000000e-03   4.80638427e+02
  9.50500000e-03   4.80457874e+02
  9.51000000e-03   4.80264398e+02
  9.51500000e-03   4.80057609e+02
  9.52000000e-03   4.79841957e+02
  9.52500000e-03   4.79614441e+02
  9.53000000e-03   4.79374028e+02
  9.53500000e-03   4.79119689e+02
  9.54000000e-03   4.78851115e+02
  9.54500000e-03   4.78568357e+02
  9.55000000e-03   4.78271731e+02
  9.55500000e-03   4.77961590e+02
  9.56000000e-03   4.77639987e+02
  9.56500000e-03   4.77308639e+02
  9.57000000e-03   4.76965295e+02
  9.57500000e-03   4.76607355e+02
  9.58000000e-03   4.76232898e+02
  9.58500000e-03   4.75840983e+02
  9.59000000e-03   4.75432750e+02
  9.59500000e-03   4.75013106e+02
  9.60000000e-03   4.74586369e+02
  9.60500000e-03   4.74153114e+02
  9.61000000e-03   4.73711278e+02
  9.61500000e-03   4.73257019e+02
  9.62000000e-03   4.72785978e+02
  9.62500000e-03   4.72295469e+02
  9.63000000e-03   4.71773021e+02
  9.63500000e-03   4.71256733e+02
  9.64000000e-03   4.70737444e+02
  9.64500000e-03   4.70218107e+02
  9.65000000e-03   4.69696331e+02
  9.65500000e-03   4.69167435e+02
  9.66000000e-03   4.68624369e+02
  9.66500000e-03   4.68038443e+02
  9.67000000e-03   4.67445153e+02
  9.67500000e-03   4.66840224e+02
  9.68000000e-03   4.66235919e+02
  9.68500000e-03   4.65637996e+02
  9.69000000e-03   4.65046578e+02
  9.69500000e-03   4.64458486e+02
  9.70000000e-03   4.63868236e+02
  9.70500000e-03   4.63266675e+02
  9.71000000e-03   4.62641251e+02
  9.71500000e-03   4.61985094e+02
  9.72000000e-03   4.61309369e+02
  9.72500000e-03   4.60630711e+02
  9.73000000e-03   4.59958350e+02
  9.73500000e-03   4.59291729e+02
  9.74000000e-03   4.58623686e+02
  9.74500000e-03   4.57924958e+02
  9.75000000e-03   4.57238000e+02
  9.75500000e-03   4.56551944e+02
  9.76000000e-03   4.55878163e+02
  9.76500000e-03   4.55220056e+02
  9.77000000e-03   4.54575608e+02
  9.77500000e-03   4.53940125e+02
  9.78000000e-03   4.53306095e+02
  9.78500000e-03   4.52665496e+02
  9.79000000e-03   4.52012634e+02
  9.79500000e-03   4.51330437e+02
  9.80000000e-03   4.50647717e+02
  9.80500000e-03   4.49990422e+02
  9.81000000e-03   4.49348207e+02
  9.81500000e-03   4.48718178e+02
  9.82000000e-03   4.48094584e+02
  9.82500000e-03   4.47471177e+02
  9.83000000e-03   4.46840742e+02
  9.83500000e-03   4.46168818e+02
  9.84000000e-03   4.45463543e+02
  9.84500000e-03   4.44771917e+02
  9.85000000e-03   4.44095331e+02
  9.85500000e-03   4.43446504e+02
  9.86000000e-03   4.42825209e+02
  9.86500000e-03   4.42224229e+02
  9.87000000e-03   4.41621120e+02
  9.87500000e-03   4.41031526e+02
  9.88000000e-03   4.40435822e+02
  9.88500000e-03   4.39831374e+02
  9.89000000e-03   4.39221407e+02
  9.89500000e-03   4.38611872e+02
  9.90000000e-03   4.38009644e+02
  9.90500000e-03   4.37413147e+02
  9.91000000e-03   4.36794267e+02
  9.91500000e-03   4.36159999e+02
  9.92000000e-03   4.35509866e+02
  9.92500000e-03   4.34879524e+02
  9.93000000e-03   4.34258861e+02
  9.93500000e-03   4.33654070e+02
  9.94000000e-03   4.33069585e+02
  9.94500000e-03   4.32506729e+02
  9.95000000e-03   4.31963174e+02
  9.95500000e-03   4.31435853e+02
  9.96000000e-03   4.30922077e+02
  9.96500000e-03   4.30418739e+02
  9.97000000e-03   4.29922730e+02
  9.97500000e-03   4.29429701e+02
  9.98000000e-03   4.28935205e+02
  9.98500000e-03   4.28435474e+02
  9.99000000e-03   4.27928052e+02
  9.99500000e-03   4.27394594e+02
  1.00000000e-02   4.26845142e+02
  1.00050000e-02   4.26266503e+02
  1.00100000e-02   4.25652419e+02
  1.00150000e-02   4.25076082e+02
  1.00200000e-02   4.24522214e+02
  1.00250000e-02   4.23960756e+02
  1.00300000e-02   4.23401295e+02
  1.00350000e-02   4.22857045e+02
  1.00400000e-02   4.22313121e+02
  1.00450000e-02   4.21755269e+02
  1.00500000e-02   4.21218639e+02
  1.00550000e-02   4.20665774e+02
  1.00600000e-02   4.20107355e+02
  1.00650000e-02   4.19539247e+02
  1.00700000e-02   4.18961217e+02
  1.00750000e-02   4.18376112e+02
  1.00800000e-02   4.17808995e+02
  1.00850000e-02   4.17245799e+02
  1.00900000e-02   4.16688446e+02
  1.00950000e-02   4.16138519e+02
  1.01000000e-02   4.15596782e+02
  1.01050000e-02   4.15063544e+02
  1.01100000e-02   4.14537544e+02
  1.01150000e-02   4.14014658e+02
  1.01200000e-02   4.13470525e+02
  1.01250000e-02   4.12905520e+02
  1.01300000e-02   4.12309303e+02
  1.01350000e-02   4.11684652e+02
  1.01400000e-02   4.11044792e+02
  1.01450000e-02   4.10429371e+02
  1.01500000e-02   4.09826565e+02
  1.01550000e-02   4.09223426e+02
  1.01600000e-02   4.08652526e+02
  1.01650000e-02   4.08096702e+02
  1.01700000e-02   4.07551818e+02
  1.01750000e-02   4.07013413e+02
  1.01800000e-02   4.06476292e+02
  1.01850000e-02   4.05914788e+02
  1.01900000e-02   4.05323841e+02
  1.01950000e-02   4.04691837e+02
  1.02000000e-02   4.04025108e+02
  1.02050000e-02   4.03345925e+02
  1.02100000e-02   4.02701351e+02
  1.02150000e-02   4.02080483e+02
  1.02200000e-02   4.01485340e+02
  1.02250000e-02   4.00912001e+02
  1.02300000e-02   4.00354987e+02
  1.02350000e-02   3.99808732e+02
  1.02400000e-02   3.99268086e+02
  1.02450000e-02   3.98727289e+02
  1.02500000e-02   3.98159464e+02
  1.02550000e-02   3.97555507e+02
  1.02600000e-02   3.96903627e+02
  1.02650000e-02   3.96215432e+02
  1.02700000e-02   3.95524013e+02
  1.02750000e-02   3.94880843e+02
  1.02800000e-02   3.94255825e+02
  1.02850000e-02   3.93676446e+02
  1.02900000e-02   3.93120345e+02
  1.02950000e-02   3.92580470e+02
  1.03000000e-02   3.92050592e+02
  1.03050000e-02   3.91525088e+02
  1.03100000e-02   3.90998648e+02
  1.03150000e-02   3.90445376e+02
  1.03200000e-02   3.89853887e+02
  1.03250000e-02   3.89209162e+02
  1.03300000e-02   3.88524215e+02
  1.03350000e-02   3.87868843e+02
  1.03400000e-02   3.87246362e+02
  1.03450000e-02   3.86664589e+02
  1.03500000e-02   3.86115941e+02
  1.03550000e-02   3.85590840e+02
  1.03600000e-02   3.85081151e+02
  1.03650000e-02   3.84581635e+02
  1.03700000e-02   3.84087028e+02
  1.03750000e-02   3.83593220e+02
  1.03800000e-02   3.83095871e+02
  1.03850000e-02   3.82590416e+02
  1.03900000e-02   3.82055799e+02
  1.03950000e-02   3.81499563e+02
  1.04000000e-02   3.80910872e+02
  1.04050000e-02   3.80284611e+02
  1.04100000e-02   3.79645654e+02
  1.04150000e-02   3.79082291e+02
  1.04200000e-02   3.78551330e+02
  1.04250000e-02   3.78047638e+02
  1.04300000e-02   3.77559931e+02
  1.04350000e-02   3.77060007e+02
  1.04400000e-02   3.76545025e+02
  1.04450000e-02   3.76000631e+02
  1.04500000e-02   3.75425325e+02
  1.04550000e-02   3.74830668e+02
  1.04600000e-02   3.74231288e+02
  1.04650000e-02   3.73636288e+02
  1.04700000e-02   3.73048485e+02
  1.04750000e-02   3.72465204e+02
  1.04800000e-02   3.71881192e+02
  1.04850000e-02   3.71293310e+02
  1.04900000e-02   3.70726093e+02
  1.04950000e-02   3.70164562e+02
  1.05000000e-02   3.69612680e+02
  1.05050000e-02   3.69072225e+02
  1.05100000e-02   3.68541175e+02
  1.05150000e-02   3.68015041e+02
  1.05200000e-02   3.67469226e+02
  1.05250000e-02   3.66903382e+02
  1.05300000e-02   3.66304122e+02
  1.05350000e-02   3.65668447e+02
  1.05400000e-02   3.65008249e+02
  1.05450000e-02   3.64345446e+02
  1.05500000e-02   3.63721467e+02
  1.05550000e-02   3.63121485e+02
  1.05600000e-02   3.62545298e+02
  1.05650000e-02   3.61988181e+02
  1.05700000e-02   3.61445069e+02
  1.05750000e-02   3.60911931e+02
  1.05800000e-02   3.60385027e+02
  1.05850000e-02   3.59860718e+02
  1.05900000e-02   3.59334740e+02
  1.05950000e-02   3.58787696e+02
  1.06000000e-02   3.58219520e+02
  1.06050000e-02   3.57614965e+02
  1.06100000e-02   3.56955229e+02
  1.06150000e-02   3.56248017e+02
  1.06200000e-02   3.55542643e+02
  1.06250000e-02   3.54909584e+02
  1.06300000e-02   3.54321970e+02
  1.06350000e-02   3.53757862e+02
  1.06400000e-02   3.53206006e+02
  1.06450000e-02   3.52639927e+02
  1.06500000e-02   3.52059804e+02
  1.06550000e-02   3.51455623e+02
  1.06600000e-02   3.50829673e+02
  1.06650000e-02   3.50192425e+02
  1.06700000e-02   3.49551240e+02
  1.06750000e-02   3.48905939e+02
  1.06800000e-02   3.48252565e+02
  1.06850000e-02   3.47589742e+02
  1.06900000e-02   3.46918772e+02
  1.06950000e-02   3.46245421e+02
  1.07000000e-02   3.45602630e+02
  1.07050000e-02   3.44976342e+02
  1.07100000e-02   3.44369162e+02
  1.07150000e-02   3.43779866e+02
  1.07200000e-02   3.43206580e+02
  1.07250000e-02   3.42646161e+02
  1.07300000e-02   3.42094948e+02
  1.07350000e-02   3.41548265e+02
  1.07400000e-02   3.41001142e+02
  1.07450000e-02   3.40432458e+02
  1.07500000e-02   3.39840360e+02
  1.07550000e-02   3.39203826e+02
  1.07600000e-02   3.38508844e+02
  1.07650000e-02   3.37780389e+02
  1.07700000e-02   3.37075001e+02
  1.07750000e-02   3.36446371e+02
  1.07800000e-02   3.35851798e+02
  1.07850000e-02   3.35258928e+02
  1.07900000e-02   3.34667841e+02
  1.07950000e-02   3.34066627e+02
  1.08000000e-02   3.33451795e+02
  1.08050000e-02   3.32849097e+02
  1.08100000e-02   3.32249616e+02
  1.08150000e-02   3.31639372e+02
  1.08200000e-02   3.31028334e+02
  1.08250000e-02   3.30404927e+02
  1.08300000e-02   3.29758024e+02
  1.08350000e-02   3.29083144e+02
  1.08400000e-02   3.28389458e+02
  1.08450000e-02   3.27697435e+02
  1.08500000e-02   3.27047497e+02
  1.08550000e-02   3.26424267e+02
  1.08600000e-02   3.25826610e+02
  1.08650000e-02   3.25248470e+02
  1.08700000e-02   3.24683330e+02
  1.08750000e-02   3.24125036e+02
  1.08800000e-02   3.23553907e+02
  1.08850000e-02   3.22969778e+02
  1.08900000e-02   3.22357371e+02
  1.08950000e-02   3.21712572e+02
  1.09000000e-02   3.21047862e+02
  1.09050000e-02   3.20377959e+02
  1.09100000e-02   3.19707637e+02
  1.09150000e-02   3.19032786e+02
  1.09200000e-02   3.18348094e+02
  1.09250000e-02   3.17653970e+02
  1.09300000e-02   3.16958847e+02
  1.09350000e-02   3.16296497e+02
  1.09400000e-02   3.15653203e+02
  1.09450000e-02   3.15031052e+02
  1.09500000e-02   3.14426795e+02
  1.09550000e-02   3.13836796e+02
  1.09600000e-02   3.13256039e+02
  1.09650000e-02   3.12666568e+02
  1.09700000e-02   3.12066730e+02
  1.09750000e-02   3.11441183e+02
  1.09800000e-02   3.10783103e+02
  1.09850000e-02   3.10102459e+02
  1.09900000e-02   3.09415669e+02
  1.09950000e-02   3.08729252e+02
  1.10000000e-02   3.08038366e+02
  1.10050000e-02   3.07334914e+02
  1.10100000e-02   3.06616699e+02
  1.10150000e-02   3.05892290e+02
  1.10200000e-02   3.05176985e+02
  1.10250000e-02   3.04503176e+02
  1.10300000e-02   3.03853343e+02
  1.10350000e-02   3.03222426e+02
  1.10400000e-02   3.02604266e+02
  1.10450000e-02   3.01977137e+02
  1.10500000e-02   3.01343914e+02
  1.10550000e-02   3.00690624e+02
  1.10600000e-02   3.00013675e+02
  1.10650000e-02   2.99324609e+02
  1.10700000e-02   2.98639561e+02
  1.10750000e-02   2.97964030e+02
  1.10800000e-02   2.97291431e+02
  1.10850000e-02   2.96607707e+02
  1.10900000e-02   2.95897203e+02
  1.10950000e-02   2.95153720e+02
  1.11000000e-02   2.94390725e+02
  1.11050000e-02   2.93636187e+02
  1.11100000e-02   2.92930138e+02
  1.11150000e-02   2.92249956e+02
  1.11200000e-02   2.91573471e+02
  1.11250000e-02   2.90903160e+02
  1.11300000e-02   2.90225355e+02
  1.11350000e-02   2.89532886e+02
  1.11400000e-02   2.88828892e+02
  1.11450000e-02   2.88143664e+02
  1.11500000e-02   2.87470634e+02
  1.11550000e-02   2.86814763e+02
  1.11600000e-02   2.86174164e+02
  1.11650000e-02   2.85543475e+02
  1.11700000e-02   2.84916593e+02
  1.11750000e-02   2.84273133e+02
  1.11800000e-02   2.83612933e+02
  1.11850000e-02   2.82915904e+02
  1.11900000e-02   2.82159208e+02
  1.11950000e-02   2.81358997e+02
  1.12000000e-02   2.80567081e+02
  1.12050000e-02   2.79815951e+02
  1.12100000e-02   2.79090116e+02
  1.12150000e-02   2.78370919e+02
  1.12200000e-02   2.77657190e+02
  1.12250000e-02   2.76953283e+02
  1.12300000e-02   2.76276472e+02
  1.12350000e-02   2.75612369e+02
  1.12400000e-02   2.74960848e+02
  1.12450000e-02   2.74302317e+02
  1.12500000e-02   2.73636503e+02
  1.12550000e-02   2.72948759e+02
  1.12600000e-02   2.72237029e+02
  1.12650000e-02   2.71516830e+02
  1.12700000e-02   2.70805891e+02
  1.12750000e-02   2.70108534e+02
  1.12800000e-02   2.69416520e+02
  1.12850000e-02   2.68714370e+02
  1.12900000e-02   2.67983529e+02
  1.12950000e-02   2.67211750e+02
  1.13000000e-02   2.66413117e+02
  1.13050000e-02   2.65621981e+02
  1.13100000e-02   2.64857774e+02
  1.13150000e-02   2.64116561e+02
  1.13200000e-02   2.63383084e+02
  1.13250000e-02   2.62644047e+02
  1.13300000e-02   2.61896116e+02
  1.13350000e-02   2.61166241e+02
  1.13400000e-02   2.60444502e+02
  1.13450000e-02   2.59735380e+02
  1.13500000e-02   2.59023170e+02
  1.13550000e-02   2.58312728e+02
  1.13600000e-02   2.57589710e+02
  1.13650000e-02   2.56842063e+02
  1.13700000e-02   2.56074629e+02
  1.13750000e-02   2.55307315e+02
  1.13800000e-02   2.54569931e+02
  1.13850000e-02   2.53847889e+02
  1.13900000e-02   2.53136572e+02
  1.13950000e-02   2.52414771e+02
  1.14000000e-02   2.51682861e+02
  1.14050000e-02   2.50928530e+02
  1.14100000e-02   2.50119776e+02
  1.14150000e-02   2.49240885e+02
  1.14200000e-02   2.48342079e+02
  1.14250000e-02   2.47466275e+02
  1.14300000e-02   2.46617814e+02
  1.14350000e-02   2.45772293e+02
  1.14400000e-02   2.44932536e+02
  1.14450000e-02   2.44106012e+02
  1.14500000e-02   2.43289919e+02
  1.14550000e-02   2.42473243e+02
  1.14600000e-02   2.41645355e+02
  1.14650000e-02   2.40795833e+02
  1.14700000e-02   2.39926708e+02
  1.14750000e-02   2.39055678e+02
  1.14800000e-02   2.38212187e+02
  1.14850000e-02   2.37367837e+02
  1.14900000e-02   2.36526971e+02
  1.14950000e-02   2.35671068e+02
  1.15000000e-02   2.34780037e+02
  1.15050000e-02   2.33855117e+02
  1.15100000e-02   2.32945118e+02
  1.15150000e-02   2.32047868e+02
  1.15200000e-02   2.31164146e+02
  1.15250000e-02   2.30286124e+02
  1.15300000e-02   2.29393001e+02
  1.15350000e-02   2.28486174e+02
  1.15400000e-02   2.27557421e+02
  1.15450000e-02   2.26584646e+02
  1.15500000e-02   2.25534701e+02
  1.15550000e-02   2.24427563e+02
  1.15600000e-02   2.23341294e+02
  1.15650000e-02   2.22256309e+02
  1.15700000e-02   2.21187264e+02
  1.15750000e-02   2.20132162e+02
  1.15800000e-02   2.19072551e+02
  1.15850000e-02   2.17987676e+02
  1.15900000e-02   2.16874680e+02
  1.15950000e-02   2.15751414e+02
  1.16000000e-02   2.14627838e+02
  1.16050000e-02   2.13493256e+02
  1.16100000e-02   2.12331173e+02
  1.16150000e-02   2.11136928e+02
  1.16200000e-02   2.09925851e+02
  1.16250000e-02   2.08707047e+02
  1.16300000e-02   2.07472524e+02
  1.16350000e-02   2.06204358e+02
  1.16400000e-02   2.04894559e+02
  1.16450000e-02   2.03558963e+02
  1.16500000e-02   2.02206713e+02
  1.16550000e-02   2.00827602e+02
  1.16600000e-02   1.99399677e+02
  1.16650000e-02   1.97918026e+02
  1.16700000e-02   1.96398640e+02
  1.16750000e-02   1.94845697e+02
  1.16800000e-02   1.93239434e+02
  1.16850000e-02   1.91558974e+02
  1.16900000e-02   1.89804346e+02
  1.16950000e-02   1.87986211e+02
  1.17000000e-02   1.86089588e+02
  1.17050000e-02   1.84086512e+02
  1.17100000e-02   1.81954811e+02
  1.17150000e-02   1.79688067e+02
  1.17200000e-02   1.77262963e+02
  1.17250000e-02   1.74633312e+02
  1.17300000e-02   1.71739893e+02
  1.17350000e-02   1.68505009e+02
  1.17400000e-02   1.64829794e+02
  1.17450000e-02   1.60519151e+02
  1.17500000e-02   1.55212273e+02
  1.17550000e-02   1.48280062e+02
  1.17600000e-02   1.38529674e+02
  1.17650000e-02   1.24011884e+02
  1.17700000e-02   1.00793400e+02
  1.17750000e-02   6.26949261e+01
  1.17800000e-02   4.18100417e+01


==> Data/SENS/problem_lodi125.dat <==
  1.00000000e-04   6.28595109e+00
  2.00000000e-04   1.25718989e+01
  3.00000000e-04   1.88578364e+01
  4.00000000e-04   2.51437437e+01
  5.00000000e-04   3.14295830e+01
  6.00000000e-04   3.77152939e+01
  7.00000000e-04   4.40007887e+01
  8.00000000e-04   5.02859486e+01
  9.00000000e-04   5.65706196e+01
  1.00000000e-03   6.28546092e+01
  1.10000000e-03   6.91376842e+01
  1.20000000e-03   7.54195681e+01
  1.30000000e-03   8.16999399e+01
  1.40000000e-03   8.79784324e+01
  1.50000000e-03   9.42546324e+01
  1.60000000e-03   1.00528080e+02
  1.70000000e-03   1.06798270e+02
  1.80000000e-03   1.13064652e+02
  1.90000000e-03   1.19326631e+02
  2.00000000e-03   1.25583574e+02
  2.10000000e-03   1.31834806e+02
  2.20000000e-03   1.38079617e+02
  2.30000000e-03   1.44317265e+02
  2.40000000e-03   1.50546978e+02
  2.50000000e-03   1.56767960e+02
  2.60000000e-03   1.62979393e+02
  2.70000000e-03   1.69180443e+02
  2.80000000e-03   1.75370262e+02
  2.90000000e-03   1.81547998e+02
  3.00000000e-03   1.87712795e+02
  3.10000000e-03   1.93863796e+02
  3.20000000e-03   2.00000155e+02
  3.30000000e-03   2.06121036e+02
  3.40000000e-03   2.12225616e+02
  3.50000000e-03   2.18313097e+02
  3.60000000e-03   2.24382701e+02
  3.70000000e-03   2.30433679e+02
  3.80000000e-03   2.36465313e+02
  3.90000000e-03   2.42476919e+02
  4.00000000e-03   2.48467850e+02
  4.10000000e-03   2.54437497e+02
  4.20000000e-03   2.60385293e+02
  4.30000000e-03   2.66310710e+02
  4.40000000e-03   2.72213264e+02
  4.50000000e-03   2.78092513e+02
  4.60000000e-03   2.83948057e+02
  4.70000000e-03   2.89779535e+02
  4.80000000e-03   2.95586626e+02
  4.90000000e-03   3.01369047e+02
  5.00000000e-03   3.07126546e+02
  5.10000000e-03   3.12858904e+02
  5.20000000e-03   3.18565928e+02
  5.30000000e-03   3.24247446e+02
  5.40000000e-03   3.29903305e+02
  5.50000000e-03   3.35533362e+02
  5.60000000e-03   3.41137481e+02
  5.70000000e-03   3.46715523e+02
  5.80000000e-03   3.52267344e+02
  5.90000000e-03   3.57792782e+02
  6.00000000e-03   3.63291655e+02
  6.10000000e-03   3.68763749e+02
  6.20000000e-03   3.74208810e+02
  6.30000000e-03   3.79626536e+02
  6.40000000e-03   3.85016569e+02
  6.50000000e-03   3.90378482e+02
  6.60000000e-03   3.95711772e+02
  6.70000000e-03   4.01015851e+02
  6.80000000e-03   4.06290029e+02
  6.90000000e-03   4.11533510e+02
  7.00000000e-03   4.16745375e+02
  7.10000000e-03   4.21924573e+02
  7.20000000e-03   4.27069904e+02
  7.30000000e-03   4.32180008e+02
  7.40000000e-03   4.37253348e+02
  7.50000000e-03   4.42288192e+02
  7.60000000e-03   4.47282597e+02
  7.70000000e-03   4.52234385e+02
  7.80000000e-03   4.57141121e+02
  7.90000000e-03   4.62000087e+02
  8.00000000e-03   4.66808252e+02
  8.10000000e-03   4.71562238e+02
  8.20000000e-03   4.76258283e+02
  8.30000000e-03   4.80892196e+02
  8.40000000e-03   4.85459308e+02
  8.50000000e-03   4.89954416e+02
  8.50500000e-03   4.88913878e+02
  8.51000000e-03   4.87831522e+02
  8.51500000e-03   4.86718171e+02
  8.52000000e-03   4.85581522e+02
  8.52500000e-03   4.84429003e+02
  8.53000000e-03   4.83267822e+02
  8.53500000e-03   4.82073716e+02
  8.54000000e-03   4.80861839e+02
  8.54500000e-03   4.79636139e+02
  8.55000000e-03   4.78402527e+02
  8.55500000e-03   4.77166865e+02
  8.56000000e-03   4.75935514e+02
  8.56500000e-03   4.74715065e+02
  8.57000000e-03   4.73512477e+02
  8.57500000e-03   4.72335375e+02
  8.58000000e-03   4.71190550e+02
  8.58500000e-03   4.70083172e+02
  8.59000000e-03   4.69018355e+02
  8.59500000e-03   4.68001794e+02
  8.60000000e-03   4.67039181e+02
  8.60500000e-03   4.66134810e+02
  8.61000000e-03   4.65290840e+02
  8.61500000e-03   4.64506929e+02
  8.62000000e-03   4.63780537e+02
  8.62500000e-03   4.63106126e+02
  8.63000000e-03   4.62469554e+02
  8.63500000e-03   4.61873145e+02
  8.64000000e-03   4.61320175e+02
  8.64500000e-03   4.60814988e+02
  8.65000000e-03   4.60404948e+02
  8.65500000e-03   4.60056493e+02
  8.66000000e-03   4.59765261e+02
  8.66500000e-03   4.59525706e+02
  8.67000000e-03   4.59333670e+02
  8.67500000e-03   4.59185512e+02
  8.68000000e-03   4.59078180e+02
  8.68500000e-03   4.59009036e+02
  8.69000000e-03   4.58975276e+02
  8.69500000e-03   4.58974639e+02
  8.70000000e-03   4.59005014e+02
  8.70500000e-03   4.59064280e+02
  8.71000000e-03   4.59150694e+02
  8.71500000e-03   4.59262102e+02
  8.72000000e-03   4.59396095e+02
  8.72500000e-03   4.59550056e+02
  8.73000000e-03   4.59720509e+02
  8.73500000e-03   4.59904969e+02
  8.74000000e-03   4.60101110e+02
  8.74500000e-03   4.60306883e+02
  8.75000000e-03   4.60520598e+02
  8.75500000e-03   4.60740609e+02
  8.76000000e-03   4.60965730e+02
  8.76500000e-03   4.61194868e+02
  8.77000000e-03   4.61427153e+02
  8.77500000e-03   4.61661923e+02
  8.78000000e-03   4.61898749e+02
  8.78500000e-03   4.62137245e+02
  8.79000000e-03   4.62377159e+02
  8.79500000e-03   4.62618254e+02
  8.80000000e-03   4.62860263e+02
  8.80500000e-03   4.63103032e+02
  8.81000000e-03   4.63346407e+02
  8.81500000e-03   4.63590242e+02
  8.82000000e-03   4.63834397e+02
  8.82500000e-03   4.64078721e+02
  8.83000000e-03   4.64323127e+02
  8.83500000e-03   4.64567540e+02
  8.84000000e-03   4.64811896e+02
  8.84500000e-03   4.65056142e+02
  8.85000000e-03   4.65300209e+02
  8.85500000e-03   4.65544062e+02
  8.86000000e-03   4.65787684e+02
  8.86500000e-03   4.66031054e+02
  8.87000000e-03   4.66274160e+02
  8.87500000e-03   4.66516967e+02
  8.88000000e-03   4.66759470e+02
  8.88500000e-03   4.67001656e+02
  8.89000000e-03   4.67243516e+02
  8.89500000e-03   4.67485030e+02
  8.90000000e-03   4.67726161e+02
  8.90500000e-03   4.67966897e+02
  8.91000000e-03   4.68207239e+02
  8.91500000e-03   4.68447174e+02
  8.92000000e-03   4.68686699e+02
  8.92500000e-03   4.68925817e+02
  8.93000000e-03   4.69164538e+02
  8.93500000e-03   4.69402839e+02
  8.94000000e-03   4.69640695e+02
  8.94500000e-03   4.69878090e+02
  8.95000000e-03   4.70115017e+02
  8.95500000e-03   4.70351472e+02
  8.96000000e-03   4.70587447e+02
  8.96500000e-03   4.70822903e+02
  8.97000000e-03   4.71057786e+02
  8.97500000e-03   4.71292082e+02
  8.98000000e-03   4.71525766e+02
  8.98500000e-03   4.71758790e+02
  8.99000000e-03   4.71991109e+02
  8.99500000e-03   4.72222686e+02
  9.00000000e-03   4.72453466e+02
  9.00500000e-03   4.72683383e+02
  9.01000000e-03   4.72912332e+02
  9.01500000e-03   4.73140239e+02
  9.02000000e-03   4.73367013e+02
  9.02500000e-03   4.73592576e+02
  9.03000000e-03   4.73816871e+02
  9.03500000e-03   4.74039827e+02
  9.04000000e-03   4.74261411e+02
  9.04500000e-03   4.74481594e+02
  9.05000000e-03   4.74700320e+02
  9.05500000e-03   4.74917522e+02
  9.06000000e-03   4.75133137e+02
  9.06500000e-03   4.75347108e+02
  9.07000000e-03   4.75559377e+02
  9.07500000e-03   4.75769913e+02
  9.08000000e-03   4.75978696e+02
  9.08500000e-03   4.76185681e+02
  9.09000000e-03   4.76390762e+02
  9.09500000e-03   4.76593845e+02
  9.10000000e-03   4.76794843e+02
  9.10500000e-03   4.76993679e+02
  9.11000000e-03   4.77190274e+02
  9.11500000e-03   4.77384515e+02
  9.12000000e-03   4.77576314e+02
  9.12500000e-03   4.77765549e+02
  9.13000000e-03   4.77952123e+02
  9.13500000e-03   4.78135950e+02
  9.14000000e-03   4.78316923e+02
  9.14500000e-03   4.78494955e+02
  9.15000000e-03   4.78670002e+02
  9.15500000e-03   4.78842033e+02
  9.16000000e-03   4.79010989e+02
  9.16500000e-03   4.79176837e+02
  9.17000000e-03   4.79339545e+02
  9.17500000e-03   4.79499066e+02
  9.18000000e-03   4.79655360e+02
  9.18500000e-03   4.79808403e+02
  9.19000000e-03   4.79958326e+02
  9.19500000e-03   4.80105527e+02
  9.20000000e-03   4.80249314e+02
  9.20500000e-03   4.80389685e+02
  9.21000000e-03   4.80526630e+02
  9.21500000e-03   4.80660127e+02
  9.22000000e-03   4.80790156e+02
  9.22500000e-03   4.80916680e+02
  9.23000000e-03   4.81039676e+02
  9.23500000e-03   4.81159091e+02
  9.24000000e-03   4.81274877e+02
  9.24500000e-03   4.81387014e+02
  9.25000000e-03   4.81495492e+02
  9.25500000e-03   4.81600318e+02
  9.26000000e-03   4.81701506e+02
  9.26500000e-03   4.81799078e+02
  9.27000000e-03   4.81893082e+02
  9.27500000e-03   4.81983569e+02
  9.28000000e-03   4.82070602e+02
  9.28500000e-03   4.82154254e+02
  9.29000000e-03   4.82234599e+02
  9.29500000e-03   4.82311717e+02
  9.30000000e-03   4.82385686e+02
  9.30500000e-03   4.82456563e+02
  9.31000000e-03   4.82524404e+02
  9.31500000e-03   4.82589256e+02
  9.32000000e-03   4.82651151e+02
  9.32500000e-03   4.82710091e+02
  9.33000000e-03   4.82766143e+02
  9.33500000e-03   4.82819520e+02
  9.34000000e-03   4.82870250e+02
  9.34500000e-03   4.82918351e+02
  9.35000000e-03   4.82963848e+02
  9.35500000e-03   4.83006733e+02
  9.36000000e-03   4.83047003e+02
  9.36500000e-03   4.83084656e+02
  9.37000000e-03   4.83119685e+02
  9.37500000e-03   4.83152089e+02
  9.38000000e-03   4.83181858e+02
  9.38500000e-03   4.83209142e+02
  9.39000000e-03   4.83217351e+02
  9.39500000e-03   4.83234357e+02
  9.40000000e-03   4.83231785e+02
  9.40500000e-03   4.83239766e+02
  9.41000000e-03   4.83246240e+02
  9.41500000e-03   4.83252127e+02
  9.42000000e-03   4.83256929e+02
  9.42500000e-03   4.83260269e+02
  9.43000000e-03   4.83261859e+02
  9.43500000e-03   4.83261465e+02
  9.44000000e-03   4.83259205e+02
  9.44500000e-03   4.83254971e+02
  9.45000000e-03   4.83248775e+02
  9.45500000e-03   4.83240625e+02
  9.46000000e-03   4.83230459e+02
  9.46500000e-03   4.83218174e+02
  9.47000000e-03   4.83203623e+02
  9.47500000e-03   4.83186648e+02
  9.48000000e-03   4.83167109e+02
  9.48500000e-03   4.83144854e+02
  9.49000000e-03   4.83119738e+02
  9.49500000e-03   4.83091631e+02
  9.50000000e-03   4.83060390e+02
  9.50500000e-03   4.83000378e+02
  9.51000000e-03   4.82954105e+02
  9.51500000e-03   4.82904045e+02
  9.52000000e-03   4.82823355e+02
  9.52500000e-03   4.82730082e+02
  9.53000000e-03   4.82654826e+02
  9.53500000e-03   4.82579197e+02
  9.54000000e-03   4.82504110e+02
  9.54500000e-03   4.82428193e+02
  9.55000000e-03   4.82350404e+02
  9.55500000e-03   4.82270036e+02
  9.56000000e-03   4.82186613e+02
  9.56500000e-03   4.82099909e+02
  9.57000000e-03   4.82009777e+02
  9.57500000e-03   4.81883120e+02
  9.58000000e-03   4.81776081e+02
  9.58500000e-03   4.81629445e+02
  9.59000000e-03   4.81469707e+02
  9.59500000e-03   4.81297628e+02
  9.60000000e-03   4.81114129e+02
  9.60500000e-03   4.80918837e+02
  9.61000000e-03   4.80711159e+02
  9.61500000e-03   4.80490632e+02
  9.62000000e-03   4.80257194e+02
  9.62500000e-03   4.80010796e+02
  9.63000000e-03   4.79751343e+02
  9.63500000e-03   4.79479278e+02
  9.64000000e-03   4.79198095e+02
  9.64500000e-03   4.78906095e+02
  9.65000000e-03   4.78601836e+02
  9.65500000e-03   4.78283775e+02
  9.66000000e-03   4.77951218e+02
  9.66500000e-03   4.77604337e+02
  9.67000000e-03   4.77244277e+02
  9.67500000e-03   4.76875886e+02
  9.68000000e-03   4.76499939e+02
  9.68500000e-03   4.76115594e+02
  9.69000000e-03   4.75720458e+02
  9.69500000e-03   4.75311396e+02
  9.70000000e-03   4.74885980e+02
  9.70500000e-03   4.74431518e+02
  9.71000000e-03   4.73975945e+02
  9.71500000e-03   4.73513118e+02
  9.72000000e-03   4.73046612e+02
  9.72500000e-03   4.72576108e+02
  9.73000000e-03   4.72099361e+02
  9.73500000e-03   4.71612289e+02
  9.74000000e-03   4.71109748e+02
  9.74500000e-03   4.70572496e+02
  9.75000000e-03   4.70027577e+02
  9.75500000e-03   4.69471368e+02
  9.76000000e-03   4.68912312e+02
  9.76500000e-03   4.68354636e+02
  9.77000000e-03   4.67798460e+02
  9.77500000e-03   4.67240987e+02
  9.78000000e-03   4.66676774e+02
  9.78500000e-03   4.66097545e+02
  9.79000000e-03   4.65496238e+02
  9.79500000e-03   4.64872665e+02
  9.80000000e-03   4.64237248e+02
  9.80500000e-03   4.63601087e+02
  9.81000000e-03   4.62969333e+02
  9.81500000e-03   4.62341066e+02
  9.82000000e-03   4.61711917e+02
  9.82500000e-03   4.61078306e+02
  9.83000000e-03   4.60435161e+02
  9.83500000e-03   4.59778278e+02
  9.84000000e-03   4.59108159e+02
  9.84500000e-03   4.58434206e+02
  9.85000000e-03   4.57766966e+02
  9.85500000e-03   4.57111996e+02
  9.86000000e-03   4.56467692e+02
  9.86500000e-03   4.55828590e+02
  9.87000000e-03   4.55188223e+02
  9.87500000e-03   4.54541948e+02
  9.88000000e-03   4.53888983e+02
  9.88500000e-03   4.53220753e+02
  9.89000000e-03   4.52568973e+02
  9.89500000e-03   4.51928268e+02
  9.90000000e-03   4.51298429e+02
  9.90500000e-03   4.50676816e+02
  9.91000000e-03   4.50059753e+02
  9.91500000e-03   4.49443873e+02
  9.92000000e-03   4.48824134e+02
  9.92500000e-03   4.48195641e+02
  9.93000000e-03   4.47551641e+02
  9.93500000e-03   4.46857621e+02
  9.94000000e-03   4.46150028e+02
  9.94500000e-03   4.45432863e+02
  9.95000000e-03   4.44742808e+02
  9.95500000e-03   4.44064167e+02
  9.96000000e-03   4.43379363e+02
  9.96500000e-03   4.42717304e+02
  9.97000000e-03   4.42067219e+02
  9.97500000e-03   4.41423342e+02
  9.98000000e-03   4.40804600e+02
  9.98500000e-03   4.40200017e+02
  9.99000000e-03   4.39607772e+02
  9.99500000e-03   4.39023635e+02
  1.00000000e-02   4.38443532e+02
  1.00050000e-02   4.37863359e+02
  1.00100000e-02   4.37279222e+02
  1.00150000e-02   4.36686715e+02
  1.00200000e-02   4.36081424e+02
  1.00250000e-02   4.35455847e+02
  1.00300000e-02   4.34805796e+02
  1.00350000e-02   4.34141118e+02
  1.00400000e-02   4.33490998e+02
  1.00450000e-02   4.32850463e+02
  1.00500000e-02   4.32221054e+02
  1.00550000e-02   4.31599691e+02
  1.00600000e-02   4.30985672e+02
  1.00650000e-02   4.30381625e+02
  1.00700000e-02   4.29789461e+02
  1.00750000e-02   4.29209196e+02
  1.00800000e-02   4.28626876e+02
  1.00850000e-02   4.28056627e+02
  1.00900000e-02   4.27482245e+02
  1.00950000e-02   4.26895809e+02
  1.01000000e-02   4.26290799e+02
  1.01050000e-02   4.25668168e+02
  1.01100000e-02   4.25038406e+02
  1.01150000e-02   4.24416097e+02
  1.01200000e-02   4.23812171e+02
  1.01250000e-02   4.23231259e+02
  1.01300000e-02   4.22672165e+02
  1.01350000e-02   4.22131449e+02
  1.01400000e-02   4.21603117e+02
  1.01450000e-02   4.21081331e+02
  1.01500000e-02   4.20562109e+02
  1.01550000e-02   4.20033001e+02
  1.01600000e-02   4.19505987e+02
  1.01650000e-02   4.18969268e+02
  1.01700000e-02   4.18420975e+02
  1.01750000e-02   4.17859315e+02
  1.01800000e-02   4.17281415e+02
  1.01850000e-02   4.16682880e+02
  1.01900000e-02   4.16074445e+02
  1.01950000e-02   4.15473639e+02
  1.02000000e-02   4.14880674e+02
  1.02050000e-02   4.14296493e+02
  1.02100000e-02   4.13715867e+02
  1.02150000e-02   4.13132967e+02
  1.02200000e-02   4.12547034e+02
  1.02250000e-02   4.11961175e+02
  1.02300000e-02   4.11378035e+02
  1.02350000e-02   4.10796581e+02
  1.02400000e-02   4.10213438e+02
  1.02450000e-02   4.09625090e+02
  1.02500000e-02   4.09029713e+02
  1.02550000e-02   4.08427751e+02
  1.02600000e-02   4.07821694e+02
  1.02650000e-02   4.07215474e+02
  1.02700000e-02   4.06614111e+02
  1.02750000e-02   4.06021250e+02
  1.02800000e-02   4.05438335e+02
  1.02850000e-02   4.04864591e+02
  1.02900000e-02   4.04297647e+02
  1.02950000e-02   4.03732895e+02
  1.03000000e-02   4.03163415e+02
  1.03050000e-02   4.02563107e+02
  1.03100000e-02   4.01953213e+02
  1.03150000e-02   4.01319776e+02
  1.03200000e-02   4.00672019e+02
  1.03250000e-02   4.00023950e+02
  1.03300000e-02   3.99387774e+02
  1.03350000e-02   3.98770511e+02
  1.03400000e-02   3.98173351e+02
  1.03450000e-02   3.97592964e+02
  1.03500000e-02   3.97023712e+02
  1.03550000e-02   3.96460845e+02
  1.03600000e-02   3.95898253e+02
  1.03650000e-02   3.95317808e+02
  1.03700000e-02   3.94730693e+02
  1.03750000e-02   3.94092062e+02
  1.03800000e-02   3.93410669e+02
  1.03850000e-02   3.92729572e+02
  1.03900000e-02   3.92055209e+02
  1.03950000e-02   3.91391931e+02
  1.04000000e-02   3.90778249e+02
  1.04050000e-02   3.90188651e+02
  1.04100000e-02   3.89615298e+02
  1.04150000e-02   3.89052194e+02
  1.04200000e-02   3.88493751e+02
  1.04250000e-02   3.87934787e+02
  1.04300000e-02   3.87372139e+02
  1.04350000e-02   3.86801077e+02
  1.04400000e-02   3.86216157e+02
  1.04450000e-02   3.85596732e+02
  1.04500000e-02   3.84966028e+02
  1.04550000e-02   3.84287517e+02
  1.04600000e-02   3.83625374e+02
  1.04650000e-02   3.82985540e+02
  1.04700000e-02   3.82368285e+02
  1.04750000e-02   3.81775191e+02
  1.04800000e-02   3.81199525e+02
  1.04850000e-02   3.80630409e+02
  1.04900000e-02   3.80057165e+02
  1.04950000e-02   3.79469725e+02
  1.05000000e-02   3.78858917e+02
  1.05050000e-02   3.78225198e+02
  1.05100000e-02   3.77579121e+02
  1.05150000e-02   3.76932591e+02
  1.05200000e-02   3.76272764e+02
  1.05250000e-02   3.75637681e+02
  1.05300000e-02   3.75010453e+02
  1.05350000e-02   3.74387103e+02
  1.05400000e-02   3.73765082e+02
  1.05450000e-02   3.73146798e+02
  1.05500000e-02   3.72536392e+02
  1.05550000e-02   3.71935986e+02
  1.05600000e-02   3.71343528e+02
  1.05650000e-02   3.70755194e+02
  1.05700000e-02   3.70164368e+02
  1.05750000e-02   3.69543126e+02
  1.05800000e-02   3.68891667e+02
  1.05850000e-02   3.68209605e+02
  1.05900000e-02   3.67534451e+02
  1.05950000e-02   3.66846710e+02
  1.06000000e-02   3.66195262e+02
  1.06050000e-02   3.65568100e+02
  1.06100000e-02   3.64964316e+02
  1.06150000e-02   3.64378371e+02
  1.06200000e-02   3.63803942e+02
  1.06250000e-02   3.63235846e+02
  1.06300000e-02   3.62670419e+02
  1.06350000e-02   3.62104367e+02
  1.06400000e-02   3.61530959e+02
  1.06450000e-02   3.60943775e+02
  1.06500000e-02   3.60317394e+02
  1.06550000e-02   3.59648410e+02
  1.06600000e-02   3.58939187e+02
  1.06650000e-02   3.58252584e+02
  1.06700000e-02   3.57598140e+02
  1.06750000e-02   3.56970739e+02
  1.06800000e-02   3.56367859e+02
  1.06850000e-02   3.55781090e+02
  1.06900000e-02   3.55198889e+02
  1.06950000e-02   3.54610820e+02
  1.07000000e-02   3.54008454e+02
  1.07050000e-02   3.53387132e+02
  1.07100000e-02   3.52750325e+02
  1.07150000e-02   3.52105974e+02
  1.07200000e-02   3.51458079e+02
  1.07250000e-02   3.50786518e+02
  1.07300000e-02   3.50108509e+02
  1.07350000e-02   3.49425658e+02
  1.07400000e-02   3.48762625e+02
  1.07450000e-02   3.48109855e+02
  1.07500000e-02   3.47471365e+02
  1.07550000e-02   3.46848690e+02
  1.07600000e-02   3.46241538e+02
  1.07650000e-02   3.45647229e+02
  1.07700000e-02   3.45061777e+02
  1.07750000e-02   3.44481080e+02
  1.07800000e-02   3.43899819e+02
  1.07850000e-02   3.43311215e+02
  1.07900000e-02   3.42689001e+02
  1.07950000e-02   3.42024175e+02
  1.08000000e-02   3.41311682e+02
  1.08050000e-02   3.40602456e+02
  1.08100000e-02   3.39914198e+02
  1.08150000e-02   3.39262706e+02
  1.08200000e-02   3.38637242e+02
  1.08250000e-02   3.38031116e+02
  1.08300000e-02   3.37435294e+02
  1.08350000e-02   3.36840311e+02
  1.08400000e-02   3.36238221e+02
  1.08450000e-02   3.35621882e+02
  1.08500000e-02   3.34991758e+02
  1.08550000e-02   3.34353591e+02
  1.08600000e-02   3.33713868e+02
  1.08650000e-02   3.33054556e+02
  1.08700000e-02   3.32384732e+02
  1.08750000e-02   3.31699277e+02
  1.08800000e-02   3.31000319e+02
  1.08850000e-02   3.30317306e+02
  1.08900000e-02   3.29643533e+02
  1.08950000e-02   3.28988019e+02
  1.09000000e-02   3.28355194e+02
  1.09050000e-02   3.27740319e+02
  1.09100000e-02   3.27140375e+02
  1.09150000e-02   3.26550360e+02
  1.09200000e-02   3.25965894e+02
  1.09250000e-02   3.25383188e+02
  1.09300000e-02   3.24795512e+02
  1.09350000e-02   3.24178365e+02
  1.09400000e-02   3.23528168e+02
  1.09450000e-02   3.22841734e+02
  1.09500000e-02   3.22131313e+02
  1.09550000e-02   3.21415667e+02
  1.09600000e-02   3.20711210e+02
  1.09650000e-02   3.20016236e+02
  1.09700000e-02   3.19319813e+02
  1.09750000e-02   3.18645311e+02
  1.09800000e-02   3.17981810e+02
  1.09850000e-02   3.17334370e+02
  1.09900000e-02   3.16703303e+02
  1.09950000e-02   3.16087465e+02
  1.10000000e-02   3.15483061e+02
  1.10050000e-02   3.14886175e+02
  1.10100000e-02   3.14292733e+02
  1.10150000e-02   3.13697828e+02
  1.10200000e-02   3.13095208e+02
  1.10250000e-02   3.12458517e+02
  1.10300000e-02   3.11784906e+02
  1.10350000e-02   3.11071765e+02
  1.10400000e-02   3.10336777e+02
  1.10450000e-02   3.09605691e+02
  1.10500000e-02   3.08892438e+02
  1.10550000e-02   3.08177837e+02
  1.10600000e-02   3.07485399e+02
  1.10650000e-02   3.06802141e+02
  1.10700000e-02   3.06135276e+02
  1.10750000e-02   3.05485280e+02
  1.10800000e-02   3.04851024e+02
  1.10850000e-02   3.04228848e+02
  1.10900000e-02   3.03613968e+02
  1.10950000e-02   3.03000894e+02
  1.11000000e-02   3.02383189e+02
  1.11050000e-02   3.01735152e+02
  1.11100000e-02   3.01058350e+02
  1.11150000e-02   3.00354606e+02
  1.11200000e-02   2.99637891e+02
  1.11250000e-02   2.98921464e+02
  1.11300000e-02   2.98203789e+02
  1.11350000e-02   2.97478144e+02
  1.11400000e-02   2.96745398e+02
  1.11450000e-02   2.96030241e+02
  1.11500000e-02   2.95322399e+02
  1.11550000e-02   2.94630191e+02
  1.11600000e-02   2.93956133e+02
  1.11650000e-02   2.93298362e+02
  1.11700000e-02   2.92650804e+02
  1.11750000e-02   2.92005726e+02
  1.11800000e-02   2.91341549e+02
  1.11850000e-02   2.90677704e+02
  1.11900000e-02   2.89998773e+02
  1.11950000e-02   2.89312498e+02
  1.12000000e-02   2.88629910e+02
  1.12050000e-02   2.87957745e+02
  1.12100000e-02   2.87292245e+02
  1.12150000e-02   2.86611325e+02
  1.12200000e-02   2.85912083e+02
  1.12250000e-02   2.85179150e+02
  1.12300000e-02   2.84413314e+02
  1.12350000e-02   2.83636899e+02
  1.12400000e-02   2.82895557e+02
  1.12450000e-02   2.82164808e+02
  1.12500000e-02   2.81471151e+02
  1.12550000e-02   2.80789028e+02
  1.12600000e-02   2.80092424e+02
  1.12650000e-02   2.79402903e+02
  1.12700000e-02   2.78689625e+02
  1.12750000e-02   2.77992540e+02
  1.12800000e-02   2.77303251e+02
  1.12850000e-02   2.76627215e+02
  1.12900000e-02   2.75963549e+02
  1.12950000e-02   2.75308413e+02
  1.13000000e-02   2.74656836e+02
  1.13050000e-02   2.74003544e+02
  1.13100000e-02   2.73328363e+02
  1.13150000e-02   2.72625367e+02
  1.13200000e-02   2.71882198e+02
  1.13250000e-02   2.71104664e+02
  1.13300000e-02   2.70313350e+02
  1.13350000e-02   2.69531981e+02
  1.13400000e-02   2.68750467e+02
  1.13450000e-02   2.67970237e+02
  1.13500000e-02   2.67218936e+02
  1.13550000e-02   2.66484124e+02
  1.13600000e-02   2.65766272e+02
  1.13650000e-02   2.65058887e+02
  1.13700000e-02   2.64340645e+02
  1.13750000e-02   2.63613047e+02
  1.13800000e-02   2.62869548e+02
  1.13850000e-02   2.62133293e+02
  1.13900000e-02   2.61398516e+02
  1.13950000e-02   2.60675474e+02
  1.14000000e-02   2.59967140e+02
  1.14050000e-02   2.59269419e+02
  1.14100000e-02   2.58577026e+02
  1.14150000e-02   2.57883538e+02
  1.14200000e-02   2.57166873e+02
  1.14250000e-02   2.56421310e+02
  1.14300000e-02   2.55640905e+02
  1.14350000e-02   2.54840388e+02
  1.14400000e-02   2.54036179e+02
  1.14450000e-02   2.53231352e+02
  1.14500000e-02   2.52421726e+02
  1.14550000e-02   2.51598895e+02
  1.14600000e-02   2.50771122e+02
  1.14650000e-02   2.49968076e+02
  1.14700000e-02   2.49177818e+02
  1.14750000e-02   2.48386612e+02
  1.14800000e-02   2.47597210e+02
  1.14850000e-02   2.46797757e+02
  1.14900000e-02   2.45984806e+02
  1.14950000e-02   2.45184102e+02
  1.15000000e-02   2.44386521e+02
  1.15050000e-02   2.43585473e+02
  1.15100000e-02   2.42801974e+02
  1.15150000e-02   2.42004861e+02
  1.15200000e-02   2.41193411e+02
  1.15250000e-02   2.40356981e+02
  1.15300000e-02   2.39519601e+02
  1.15350000e-02   2.38681622e+02
  1.15400000e-02   2.37854417e+02
  1.15450000e-02   2.37037844e+02
  1.15500000e-02   2.36226796e+02
  1.15550000e-02   2.35414764e+02
  1.15600000e-02   2.34595762e+02
  1.15650000e-02   2.33751298e+02
  1.15700000e-02   2.32877748e+02
  1.15750000e-02   2.31954771e+02
  1.15800000e-02   2.30984972e+02
  1.15850000e-02   2.30011925e+02
  1.15900000e-02   2.29032129e+02
  1.15950000e-02   2.28056338e+02
  1.16000000e-02   2.27096439e+02
  1.16050000e-02   2.26153552e+02
  1.16100000e-02   2.25214683e+02
  1.16150000e-02   2.24262115e+02
  1.16200000e-02   2.23285564e+02
  1.16250000e-02   2.22291539e+02
  1.16300000e-02   2.21310329e+02
  1.16350000e-02   2.20330883e+02
  1.16400000e-02   2.19337639e+02
  1.16450000e-02   2.18330451e+02
  1.16500000e-02   2.17297132e+02
  1.16550000e-02   2.16242422e+02
  1.16600000e-02   2.15180856e+02
  1.16650000e-02   2.14130832e+02
  1.16700000e-02   2.13064059e+02
  1.16750000e-02   2.11977181e+02
  1.16800000e-02   2.10857361e+02
  1.16850000e-02   2.09727860e+02
  1.16900000e-02   2.08587782e+02
  1.16950000e-02   2.07431709e+02
  1.17000000e-02   2.06258575e+02
  1.17050000e-02   2.05049412e+02
  1.17100000e-02   2.03800735e+02
  1.17150000e-02   2.02542543e+02
  1.17200000e-02   2.01271041e+02
  1.17250000e-02   1.99970031e+02
  1.17300000e-02   1.98628366e+02
  1.17350000e-02   1.97231763e+02
  1.17400000e-02   1.95807821e+02
  1.17450000e-02   1.94343481e+02
  1.17500000e-02   1.92840931e+02
  1.17550000e-02   1.91275061e+02
  1.17600000e-02   1.89635012e+02
  1.17650000e-02   1.87945288e+02
  1.17700000e-02   1.86183473e+02
  1.17750000e-02   1.84339567e+02
  1.17800000e-02   1.82382691e+02
  1.17850000e-02   1.80316068e+02
  1.17900000e-02   1.78117616e+02
  1.17950000e-02   1.75761718e+02
  1.18000000e-02   1.73197032e+02
  1.18050000e-02   1.70384088e+02
  1.18100000e-02   1.67238724e+02
  1.18150000e-02   1.63656899e+02
  1.18200000e-02   1.59469178e+02
  1.18250000e-02   1.54358238e+02
  1.18300000e-02   1.47811364e+02
  1.18350000e-02   1.38913376e+02
  1.18400000e-02   1.26103095e+02
  1.18450000e-02   1.06814725e+02
  1.18500000e-02   7.62633000e+01
  1.18550000e-02   4.56193772e+01


==> Data/SENS/problem_lodi250.dat <==
  1.00000000e-04   6.28595123e+00
  2.00000000e-04   1.25719004e+01
  3.00000000e-04   1.88578444e+01
  4.00000000e-04   2.51437730e+01
  5.00000000e-04   3.14296667e+01
  6.00000000e-04   3.77154942e+01
  7.00000000e-04   4.40012095e+01
  8.00000000e-04   5.02867498e+01
  9.00000000e-04   5.65720327e+01
  1.00000000e-03   6.28569545e+01
  1.10000000e-03   6.91413882e+01
  1.20000000e-03   7.54251814e+01
  1.30000000e-03   8.17081547e+01
  1.40000000e-03   8.79901000e+01
  1.50000000e-03   9.42707797e+01
  1.60000000e-03   1.00549925e+02
  1.70000000e-03   1.06827235e+02
  1.80000000e-03   1.13102378e+02
  1.90000000e-03   1.19374986e+02
  2.00000000e-03   1.25644659e+02
  2.10000000e-03   1.31910965e+02
  2.20000000e-03   1.38173435e+02
  2.30000000e-03   1.44431569e+02
  2.40000000e-03   1.50684832e+02
  2.50000000e-03   1.56932658e+02
  2.60000000e-03   1.63174446e+02
  2.70000000e-03   1.69409567e+02
  2.80000000e-03   1.75637361e+02
  2.90000000e-03   1.81857138e+02
  3.00000000e-03   1.88068182e+02
  3.10000000e-03   1.94269749e+02
  3.20000000e-03   2.00461072e+02
  3.30000000e-03   2.06641361e+02
  3.40000000e-03   2.12809805e+02
  3.50000000e-03   2.18965572e+02
  3.60000000e-03   2.25107815e+02
  3.70000000e-03   2.31235671e+02
  3.80000000e-03   2.37348265e+02
  3.90000000e-03   2.43444711e+02
  4.00000000e-03   2.49524112e+02
  4.10000000e-03   2.55585567e+02
  4.20000000e-03   2.61628170e+02
  4.30000000e-03   2.67651013e+02
  4.40000000e-03   2.73653188e+02
  4.50000000e-03   2.79633788e+02
  4.60000000e-03   2.85591912e+02
  4.70000000e-03   2.91526664e+02
  4.80000000e-03   2.97437154e+02
  4.90000000e-03   3.03322506e+02
  5.00000000e-03   3.09181851e+02
  5.10000000e-03   3.15014333e+02
  5.20000000e-03   3.20819113e+02
  5.30000000e-03   3.26595364e+02
  5.40000000e-03   3.32342275e+02
  5.50000000e-03   3.38059053e+02
  5.60000000e-03   3.43744919e+02
  5.70000000e-03   3.49399114e+02
  5.80000000e-03   3.55020894e+02
  5.90000000e-03   3.60609533e+02
  6.00000000e-03   3.66164318e+02
  6.10000000e-03   3.71684554e+02
  6.20000000e-03   3.77169557e+02
  6.30000000e-03   3.82618654e+02
  6.40000000e-03   3.88031182e+02
  6.50000000e-03   3.93406485e+02
  6.60000000e-03   3.98743909e+02
  6.70000000e-03   4.04042801e+02
  6.80000000e-03   4.09302500e+02
  6.90000000e-03   4.14522339e+02
  7.00000000e-03   4.19701634e+02
  7.10000000e-03   4.24839680e+02
  7.20000000e-03   4.29935744e+02
  7.30000000e-03   4.34989058e+02
  7.40000000e-03   4.39998806e+02
  7.50000000e-03   4.44964120e+02
  7.60000000e-03   4.49884066e+02
  7.70000000e-03   4.54757632e+02
  7.80000000e-03   4.59583714e+02
  7.90000000e-03   4.64361101e+02
  8.00000000e-03   4.69088460e+02
  8.10000000e-03   4.73764314e+02
  8.20000000e-03   4.78387020e+02
  8.30000000e-03   4.82954749e+02
  8.40000000e-03   4.87465458e+02
  8.50000000e-03   4.91916860e+02
  8.50500000e-03   4.90825586e+02
  8.51000000e-03   4.89706427e+02
  8.51500000e-03   4.88565205e+02
  8.52000000e-03   4.87406182e+02
  8.52500000e-03   4.86233493e+02
  8.53000000e-03   4.85051187e+02
  8.53500000e-03   4.83863234e+02
  8.54000000e-03   4.82673522e+02
  8.54500000e-03   4.81485848e+02
  8.55000000e-03   4.80303917e+02
  8.55500000e-03   4.79131340e+02
  8.56000000e-03   4.77971638e+02
  8.56500000e-03   4.76828246e+02
  8.57000000e-03   4.75704514e+02
  8.57500000e-03   4.74603718e+02
  8.58000000e-03   4.73528918e+02
  8.58500000e-03   4.72482861e+02
  8.59000000e-03   4.71468399e+02
  8.59500000e-03   4.70488218e+02
  8.60000000e-03   4.69524667e+02
  8.60500000e-03   4.68586433e+02
  8.61000000e-03   4.67697731e+02
  8.61500000e-03   4.66853672e+02
  8.62000000e-03   4.66054769e+02
  8.62500000e-03   4.65299635e+02
  8.63000000e-03   4.64588226e+02
  8.63500000e-03   4.63921505e+02
  8.64000000e-03   4.63300426e+02
  8.64500000e-03   4.62725775e+02
  8.65000000e-03   4.62197581e+02
  8.65500000e-03   4.61715156e+02
  8.66000000e-03   4.61277179e+02
  8.66500000e-03   4.60881073e+02
  8.67000000e-03   4.60524979e+02
  8.67500000e-03   4.60207133e+02
  8.68000000e-03   4.59925316e+02
  8.68500000e-03   4.59677095e+02
  8.69000000e-03   4.59460325e+02
  8.69500000e-03   4.59249085e+02
  8.70000000e-03   4.59070022e+02
  8.70500000e-03   4.58912452e+02
  8.71000000e-03   4.58751201e+02
  8.71500000e-03   4.58621823e+02
  8.72000000e-03   4.58509925e+02
  8.72500000e-03   4.58416264e+02
  8.73000000e-03   4.58341063e+02
  8.73500000e-03   4.58284895e+02
  8.74000000e-03   4.58248605e+02
  8.74500000e-03   4.58232982e+02
  8.75000000e-03   4.58238600e+02
  8.75500000e-03   4.58265826e+02
  8.76000000e-03   4.58314613e+02
  8.76500000e-03   4.58384372e+02
  8.77000000e-03   4.58474251e+02
  8.77500000e-03   4.58583103e+02
  8.78000000e-03   4.58709541e+02
  8.78500000e-03   4.58852319e+02
  8.79000000e-03   4.59010364e+02
  8.79500000e-03   4.59182363e+02
  8.80000000e-03   4.59366419e+02
  8.80500000e-03   4.59561352e+02
  8.81000000e-03   4.59765852e+02
  8.81500000e-03   4.59978627e+02
  8.82000000e-03   4.60198625e+02
  8.82500000e-03   4.60424875e+02
  8.83000000e-03   4.60656326e+02
  8.83500000e-03   4.60892075e+02
  8.84000000e-03   4.61131391e+02
  8.84500000e-03   4.61373555e+02
  8.85000000e-03   4.61617967e+02
  8.85500000e-03   4.61864135e+02
  8.86000000e-03   4.62111594e+02
  8.86500000e-03   4.62359869e+02
  8.87000000e-03   4.62608614e+02
  8.87500000e-03   4.62857550e+02
  8.88000000e-03   4.63106423e+02
  8.88500000e-03   4.63355105e+02
  8.89000000e-03   4.63603457e+02
  8.89500000e-03   4.63851359e+02
  8.90000000e-03   4.64098751e+02
  8.90500000e-03   4.64345561e+02
  8.91000000e-03   4.64591739e+02
  8.91500000e-03   4.64837274e+02
  8.92000000e-03   4.65082145e+02
  8.92500000e-03   4.65326336e+02
  8.93000000e-03   4.65569836e+02
  8.93500000e-03   4.65812647e+02
  8.94000000e-03   4.66055645e+02
  8.94500000e-03   4.66297840e+02
  8.95000000e-03   4.66539463e+02
  8.95500000e-03   4.66780562e+02
  8.96000000e-03   4.67021172e+02
  8.96500000e-03   4.67261337e+02
  8.97000000e-03   4.67501128e+02
  8.97500000e-03   4.67740576e+02
  8.98000000e-03   4.67979751e+02
  8.98500000e-03   4.68218718e+02
  8.99000000e-03   4.68457526e+02
  8.99500000e-03   4.68696227e+02
  9.00000000e-03   4.68934881e+02
  9.00500000e-03   4.69173517e+02
  9.01000000e-03   4.69412184e+02
  9.01500000e-03   4.69650922e+02
  9.02000000e-03   4.69889755e+02
  9.02500000e-03   4.70128698e+02
  9.03000000e-03   4.70367754e+02
  9.03500000e-03   4.70606932e+02
  9.04000000e-03   4.70846228e+02
  9.04500000e-03   4.71085616e+02
  9.05000000e-03   4.71325069e+02
  9.05500000e-03   4.71564535e+02
  9.06000000e-03   4.71803945e+02
  9.06500000e-03   4.72043253e+02
  9.07000000e-03   4.72282415e+02
  9.07500000e-03   4.72521396e+02
  9.08000000e-03   4.72760161e+02
  9.08500000e-03   4.72998680e+02
  9.09000000e-03   4.73236916e+02
  9.09500000e-03   4.73474830e+02
  9.10000000e-03   4.73712381e+02
  9.10500000e-03   4.73949515e+02
  9.11000000e-03   4.74186182e+02
  9.11500000e-03   4.74422338e+02
  9.12000000e-03   4.74657921e+02
  9.12500000e-03   4.74892864e+02
  9.13000000e-03   4.75127098e+02
  9.13500000e-03   4.75360555e+02
  9.14000000e-03   4.75593173e+02
  9.14500000e-03   4.75824891e+02
  9.15000000e-03   4.76055647e+02
  9.15500000e-03   4.76285373e+02
  9.16000000e-03   4.76514005e+02
  9.16500000e-03   4.76741478e+02
  9.17000000e-03   4.76967733e+02
  9.17500000e-03   4.77192728e+02
  9.18000000e-03   4.77416413e+02
  9.18500000e-03   4.77638754e+02
  9.19000000e-03   4.77859718e+02
  9.19500000e-03   4.78079277e+02
  9.20000000e-03   4.78297411e+02
  9.20500000e-03   4.78514107e+02
  9.21000000e-03   4.78729337e+02
  9.21500000e-03   4.78943086e+02
  9.22000000e-03   4.79155339e+02
  9.22500000e-03   4.79366063e+02
  9.23000000e-03   4.79575203e+02
  9.23500000e-03   4.79782722e+02
  9.24000000e-03   4.79988562e+02
  9.24500000e-03   4.80192683e+02
  9.25000000e-03   4.80395056e+02
  9.25500000e-03   4.80595652e+02
  9.26000000e-03   4.80794429e+02
  9.26500000e-03   4.80991323e+02
  9.27000000e-03   4.81186284e+02
  9.27500000e-03   4.81379269e+02
  9.28000000e-03   4.81570209e+02
  9.28500000e-03   4.81759044e+02
  9.29000000e-03   4.81945727e+02
  9.29500000e-03   4.82130206e+02
  9.30000000e-03   4.82312426e+02
  9.30500000e-03   4.82492329e+02
  9.31000000e-03   4.82669865e+02
  9.31500000e-03   4.82844973e+02
  9.32000000e-03   4.83017599e+02
  9.32500000e-03   4.83187691e+02
  9.33000000e-03   4.83355192e+02
  9.33500000e-03   4.83520045e+02
  9.34000000e-03   4.83682194e+02
  9.34500000e-03   4.83841602e+02
  9.35000000e-03   4.83998236e+02
  9.35500000e-03   4.84152077e+02
  9.36000000e-03   4.84303102e+02
  9.36500000e-03   4.84451292e+02
  9.37000000e-03   4.84596639e+02
  9.37500000e-03   4.84739140e+02
  9.38000000e-03   4.84878788e+02
  9.38500000e-03   4.85015576e+02
  9.39000000e-03   4.85149493e+02
  9.39500000e-03   4.85280520e+02
  9.40000000e-03   4.85408634e+02
  9.40500000e-03   4.85533826e+02
  9.41000000e-03   4.85656093e+02
  9.41500000e-03   4.85775373e+02
  9.42000000e-03   4.85891640e+02
  9.42500000e-03   4.86004850e+02
  9.43000000e-03   4.86114978e+02
  9.43500000e-03   4.86222004e+02
  9.44000000e-03   4.86325915e+02
  9.44500000e-03   4.86426702e+02
  9.45000000e-03   4.86517094e+02
  9.45500000e-03   4.86609205e+02
  9.46000000e-03   4.86697918e+02
  9.46500000e-03   4.86784138e+02
  9.47000000e-03   4.86867852e+02
  9.47500000e-03   4.86948984e+02
  9.48000000e-03   4.87027484e+02
  9.48500000e-03   4.87103320e+02
  9.49000000e-03   4.87176454e+02
  9.49500000e-03   4.87246851e+02
  9.50000000e-03   4.87314480e+02
  9.50500000e-03   4.87379302e+02
  9.51000000e-03   4.87441289e+02
  9.51500000e-03   4.87500417e+02
  9.52000000e-03   4.87556640e+02
  9.52500000e-03   4.87601140e+02
  9.53000000e-03   4.87648657e+02
  9.53500000e-03   4.87693123e+02
  9.54000000e-03   4.87735469e+02
  9.54500000e-03   4.87775557e+02
  9.55000000e-03   4.87813199e+02
  9.55500000e-03   4.87848265e+02
  9.56000000e-03   4.87880653e+02
  9.56500000e-03   4.87910275e+02
  9.57000000e-03   4.87937071e+02
  9.57500000e-03   4.87960995e+02
  9.58000000e-03   4.87982030e+02
  9.58500000e-03   4.88000179e+02
  9.59000000e-03   4.88015458e+02
  9.59500000e-03   4.88027893e+02
  9.60000000e-03   4.88037510e+02
  9.60500000e-03   4.88044349e+02
  9.61000000e-03   4.88048452e+02
  9.61500000e-03   4.88049939e+02
  9.62000000e-03   4.88048854e+02
  9.62500000e-03   4.88045247e+02
  9.63000000e-03   4.88039153e+02
  9.63500000e-03   4.88030603e+02
  9.64000000e-03   4.88019627e+02
  9.64500000e-03   4.88006251e+02
  9.65000000e-03   4.87990500e+02
  9.65500000e-03   4.87972396e+02
  9.66000000e-03   4.87951958e+02
  9.66500000e-03   4.87929208e+02
  9.67000000e-03   4.87892667e+02
  9.67500000e-03   4.87861326e+02
  9.68000000e-03   4.87827461e+02
  9.68500000e-03   4.87780499e+02
  9.69000000e-03   4.87739580e+02
  9.69500000e-03   4.87696525e+02
  9.70000000e-03   4.87652418e+02
  9.70500000e-03   4.87606812e+02
  9.71000000e-03   4.87559375e+02
  9.71500000e-03   4.87509878e+02
  9.72000000e-03   4.87458124e+02
  9.72500000e-03   4.87403944e+02
  9.73000000e-03   4.87347265e+02
  9.73500000e-03   4.87288034e+02
  9.74000000e-03   4.87226217e+02
  9.74500000e-03   4.87161817e+02
  9.75000000e-03   4.87094855e+02
  9.75500000e-03   4.87025358e+02
  9.76000000e-03   4.86938407e+02
  9.76500000e-03   4.86858605e+02
  9.77000000e-03   4.86776206e+02
  9.77500000e-03   4.86692812e+02
  9.78000000e-03   4.86608212e+02
  9.78500000e-03   4.86522237e+02
  9.79000000e-03   4.86434776e+02
  9.79500000e-03   4.86345682e+02
  9.80000000e-03   4.86254732e+02
  9.80500000e-03   4.86161758e+02
  9.81000000e-03   4.86066629e+02
  9.81500000e-03   4.85969260e+02
  9.82000000e-03   4.85869621e+02
  9.82500000e-03   4.85768272e+02
  9.83000000e-03   4.85664948e+02
  9.83500000e-03   4.85559403e+02
  9.84000000e-03   4.85432570e+02
  9.84500000e-03   4.85315332e+02
  9.85000000e-03   4.85194776e+02
  9.85500000e-03   4.85072969e+02
  9.86000000e-03   4.84949502e+02
  9.86500000e-03   4.84824106e+02
  9.87000000e-03   4.84696641e+02
  9.87500000e-03   4.84566967e+02
  9.88000000e-03   4.84434941e+02
  9.88500000e-03   4.84300486e+02
  9.89000000e-03   4.84142914e+02
  9.89500000e-03   4.83997827e+02
  9.90000000e-03   4.83850093e+02
  9.90500000e-03   4.83701491e+02
  9.91000000e-03   4.83528732e+02
  9.91500000e-03   4.83345830e+02
  9.92000000e-03   4.83175248e+02
  9.92500000e-03   4.83002667e+02
  9.93000000e-03   4.82829771e+02
  9.93500000e-03   4.82655413e+02
  9.94000000e-03   4.82454931e+02
  9.94500000e-03   4.82269689e+02
  9.95000000e-03   4.82081290e+02
  9.95500000e-03   4.81892031e+02
  9.96000000e-03   4.81701128e+02
  9.96500000e-03   4.81507948e+02
  9.97000000e-03   4.81286028e+02
  9.97500000e-03   4.81079456e+02
  9.98000000e-03   4.80841322e+02
  9.98500000e-03   4.80622087e+02
  9.99000000e-03   4.80400488e+02
  9.99500000e-03   4.80151969e+02
  1.00000000e-02   4.79921463e+02
  1.00050000e-02   4.79687827e+02
  1.00100000e-02   4.79453256e+02
  1.00150000e-02   4.79216600e+02
  1.00200000e-02   4.78949311e+02
  1.00250000e-02   4.78672095e+02
  1.00300000e-02   4.78411141e+02
  1.00350000e-02   4.78148394e+02
  1.00400000e-02   4.77885776e+02
  1.00450000e-02   4.77593554e+02
  1.00500000e-02   4.77318738e+02
  1.00550000e-02   4.77039143e+02
  1.00600000e-02   4.76756752e+02
  1.00650000e-02   4.76470726e+02
  1.00700000e-02   4.76150604e+02
  1.00750000e-02   4.75849900e+02
  1.00800000e-02   4.75546240e+02
  1.00850000e-02   4.75213186e+02
  1.00900000e-02   4.74900348e+02
  1.00950000e-02   4.74553497e+02
  1.01000000e-02   4.74194765e+02
  1.01050000e-02   4.73853744e+02
  1.01100000e-02   4.73508786e+02
  1.01150000e-02   4.73129426e+02
  1.01200000e-02   4.72772834e+02
  1.01250000e-02   4.72384320e+02
  1.01300000e-02   4.72019854e+02
  1.01350000e-02   4.71655201e+02
  1.01400000e-02   4.71292119e+02
  1.01450000e-02   4.70928516e+02
  1.01500000e-02   4.70530732e+02
  1.01550000e-02   4.70116659e+02
  1.01600000e-02   4.69719218e+02
  1.01650000e-02   4.69281561e+02
  1.01700000e-02   4.68836105e+02
  1.01750000e-02   4.68414889e+02
  1.01800000e-02   4.67996824e+02
  1.01850000e-02   4.67583927e+02
  1.01900000e-02   4.67174391e+02
  1.01950000e-02   4.66766336e+02
  1.02000000e-02   4.66357812e+02
  1.02050000e-02   4.65947143e+02
  1.02100000e-02   4.65501059e+02
  1.02150000e-02   4.65037191e+02
  1.02200000e-02   4.64553576e+02
  1.02250000e-02   4.64091458e+02
  1.02300000e-02   4.63629641e+02
  1.02350000e-02   4.63171507e+02
  1.02400000e-02   4.62717063e+02
  1.02450000e-02   4.62266192e+02
  1.02500000e-02   4.61789041e+02
  1.02550000e-02   4.61334277e+02
  1.02600000e-02   4.60851237e+02
  1.02650000e-02   4.60389787e+02
  1.02700000e-02   4.59928690e+02
  1.02750000e-02   4.59469068e+02
  1.02800000e-02   4.59009734e+02
  1.02850000e-02   4.58517699e+02
  1.02900000e-02   4.58048515e+02
  1.02950000e-02   4.57583380e+02
  1.03000000e-02   4.57087121e+02
  1.03050000e-02   4.56615466e+02
  1.03100000e-02   4.56143546e+02
  1.03150000e-02   4.55635016e+02
  1.03200000e-02   4.55113724e+02
  1.03250000e-02   4.54580430e+02
  1.03300000e-02   4.54077008e+02
  1.03350000e-02   4.53576206e+02
  1.03400000e-02   4.53045342e+02
  1.03450000e-02   4.52517370e+02
  1.03500000e-02   4.52023735e+02
  1.03550000e-02   4.51506694e+02
  1.03600000e-02   4.51021119e+02
  1.03650000e-02   4.50509675e+02
  1.03700000e-02   4.50024466e+02
  1.03750000e-02   4.49504707e+02
  1.03800000e-02   4.48969721e+02
  1.03850000e-02   4.48415746e+02
  1.03900000e-02   4.47845555e+02
  1.03950000e-02   4.47265384e+02
  1.04000000e-02   4.46681488e+02
  1.04050000e-02   4.46100790e+02
  1.04100000e-02   4.45519791e+02
  1.04150000e-02   4.44936299e+02
  1.04200000e-02   4.44348724e+02
  1.04250000e-02   4.43759298e+02
  1.04300000e-02   4.43171202e+02
  1.04350000e-02   4.42581624e+02
  1.04400000e-02   4.42032463e+02
  1.04450000e-02   4.41461593e+02
  1.04500000e-02   4.40900248e+02
  1.04550000e-02   4.40374690e+02
  1.04600000e-02   4.39827251e+02
  1.04650000e-02   4.39281338e+02
  1.04700000e-02   4.38764177e+02
  1.04750000e-02   4.38216203e+02
  1.04800000e-02   4.37660834e+02
  1.04850000e-02   4.37093102e+02
  1.04900000e-02   4.36552853e+02
  1.04950000e-02   4.35976173e+02
  1.05000000e-02   4.35397466e+02
  1.05050000e-02   4.34816531e+02
  1.05100000e-02   4.34234687e+02
  1.05150000e-02   4.33651142e+02
  1.05200000e-02   4.33065708e+02
  1.05250000e-02   4.32471868e+02
  1.05300000e-02   4.31869083e+02
  1.05350000e-02   4.31265550e+02
  1.05400000e-02   4.30659461e+02
  1.05450000e-02   4.30054886e+02
  1.05500000e-02   4.29457498e+02
  1.05550000e-02   4.28904380e+02
  1.05600000e-02   4.28331989e+02
  1.05650000e-02   4.27769701e+02
  1.05700000e-02   4.27209851e+02
  1.05750000e-02   4.26649065e+02
  1.05800000e-02   4.26084229e+02
  1.05850000e-02   4.25511390e+02
  1.05900000e-02   4.24927005e+02
  1.05950000e-02   4.24328915e+02
  1.06000000e-02   4.23718505e+02
  1.06050000e-02   4.23100356e+02
  1.06100000e-02   4.22482746e+02
  1.06150000e-02   4.21865342e+02
  1.06200000e-02   4.21246457e+02
  1.06250000e-02   4.20626048e+02
  1.06300000e-02   4.20003972e+02
  1.06350000e-02   4.19383715e+02
  1.06400000e-02   4.18765874e+02
  1.06450000e-02   4.18149018e+02
  1.06500000e-02   4.17537787e+02
  1.06550000e-02   4.16969720e+02
  1.06600000e-02   4.16413454e+02
  1.06650000e-02   4.15871416e+02
  1.06700000e-02   4.15341911e+02
  1.06750000e-02   4.14792024e+02
  1.06800000e-02   4.14245963e+02
  1.06850000e-02   4.13698106e+02
  1.06900000e-02   4.13144814e+02
  1.06950000e-02   4.12582603e+02
  1.07000000e-02   4.12008058e+02
  1.07050000e-02   4.11418121e+02
  1.07100000e-02   4.10815286e+02
  1.07150000e-02   4.10200760e+02
  1.07200000e-02   4.09571548e+02
  1.07250000e-02   4.08933181e+02
  1.07300000e-02   4.08291081e+02
  1.07350000e-02   4.07649846e+02
  1.07400000e-02   4.07011627e+02
  1.07450000e-02   4.06377817e+02
  1.07500000e-02   4.05749617e+02
  1.07550000e-02   4.05132671e+02
  1.07600000e-02   4.04560477e+02
  1.07650000e-02   4.03998368e+02
  1.07700000e-02   4.03451627e+02
  1.07750000e-02   4.02880861e+02
  1.07800000e-02   4.02311694e+02
  1.07850000e-02   4.01737953e+02
  1.07900000e-02   4.01148732e+02
  1.07950000e-02   4.00549475e+02
  1.08000000e-02   3.99931490e+02
  1.08050000e-02   3.99299452e+02
  1.08100000e-02   3.98662614e+02
  1.08150000e-02   3.98023809e+02
  1.08200000e-02   3.97394156e+02
  1.08250000e-02   3.96779694e+02
  1.08300000e-02   3.96178511e+02
  1.08350000e-02   3.95622436e+02
  1.08400000e-02   3.95074472e+02
  1.08450000e-02   3.94510623e+02
  1.08500000e-02   3.93983552e+02
  1.08550000e-02   3.93426779e+02
  1.08600000e-02   3.92864178e+02
  1.08650000e-02   3.92287717e+02
  1.08700000e-02   3.91692362e+02
  1.08750000e-02   3.91076546e+02
  1.08800000e-02   3.90451764e+02
  1.08850000e-02   3.89815249e+02
  1.08900000e-02   3.89172969e+02
  1.08950000e-02   3.88531266e+02
  1.09000000e-02   3.87893333e+02
  1.09050000e-02   3.87260219e+02
  1.09100000e-02   3.86632101e+02
  1.09150000e-02   3.86011505e+02
  1.09200000e-02   3.85395614e+02
  1.09250000e-02   3.84823106e+02
  1.09300000e-02   3.84223557e+02
  1.09350000e-02   3.83630352e+02
  1.09400000e-02   3.83039561e+02
  1.09450000e-02   3.82447574e+02
  1.09500000e-02   3.81850117e+02
  1.09550000e-02   3.81242217e+02
  1.09600000e-02   3.80617897e+02
  1.09650000e-02   3.79979080e+02
  1.09700000e-02   3.79332015e+02
  1.09750000e-02   3.78679491e+02
  1.09800000e-02   3.78030489e+02
  1.09850000e-02   3.77439451e+02
  1.09900000e-02   3.76862525e+02
  1.09950000e-02   3.76305116e+02
  1.10000000e-02   3.75728579e+02
  1.10050000e-02   3.75161144e+02
  1.10100000e-02   3.74593589e+02
  1.10150000e-02   3.74021085e+02
  1.10200000e-02   3.73439816e+02
  1.10250000e-02   3.72846570e+02
  1.10300000e-02   3.72236680e+02
  1.10350000e-02   3.71606522e+02
  1.10400000e-02   3.70967244e+02
  1.10450000e-02   3.70315050e+02
  1.10500000e-02   3.69656978e+02
  1.10550000e-02   3.68999006e+02
  1.10600000e-02   3.68345035e+02
  1.10650000e-02   3.67695292e+02
  1.10700000e-02   3.67050027e+02
  1.10750000e-02   3.66411732e+02
  1.10800000e-02   3.65778416e+02
  1.10850000e-02   3.65151146e+02
  1.10900000e-02   3.64566819e+02
  1.10950000e-02   3.63953101e+02
  1.11000000e-02   3.63346752e+02
  1.11050000e-02   3.62741389e+02
  1.11100000e-02   3.62131825e+02
  1.11150000e-02   3.61512699e+02
  1.11200000e-02   3.60877740e+02
  1.11250000e-02   3.60226879e+02
  1.11300000e-02   3.59565180e+02
  1.11350000e-02   3.58895364e+02
  1.11400000e-02   3.58226294e+02
  1.11450000e-02   3.57569415e+02
  1.11500000e-02   3.56967768e+02
  1.11550000e-02   3.56341919e+02
  1.11600000e-02   3.55766473e+02
  1.11650000e-02   3.55163243e+02
  1.11700000e-02   3.54565898e+02
  1.11750000e-02   3.53964346e+02
  1.11800000e-02   3.53351979e+02
  1.11850000e-02   3.52724422e+02
  1.11900000e-02   3.52079462e+02
  1.11950000e-02   3.51423199e+02
  1.12000000e-02   3.50751435e+02
  1.12050000e-02   3.50080323e+02
  1.12100000e-02   3.49405631e+02
  1.12150000e-02   3.48731072e+02
  1.12200000e-02   3.48058025e+02
  1.12250000e-02   3.47389502e+02
  1.12300000e-02   3.46724818e+02
  1.12350000e-02   3.46064257e+02
  1.12400000e-02   3.45409919e+02
  1.12450000e-02   3.44763202e+02
  1.12500000e-02   3.44160582e+02
  1.12550000e-02   3.43528609e+02
  1.12600000e-02   3.42906652e+02
  1.12650000e-02   3.42287154e+02
  1.12700000e-02   3.41665480e+02
  1.12750000e-02   3.41037650e+02
  1.12800000e-02   3.40399566e+02
  1.12850000e-02   3.39753240e+02
  1.12900000e-02   3.39093255e+02
  1.12950000e-02   3.38421457e+02
  1.13000000e-02   3.37743499e+02
  1.13050000e-02   3.37065329e+02
  1.13100000e-02   3.36389535e+02
  1.13150000e-02   3.35716057e+02
  1.13200000e-02   3.35044477e+02
  1.13250000e-02   3.34378929e+02
  1.13300000e-02   3.33714165e+02
  1.13350000e-02   3.33048320e+02
  1.13400000e-02   3.32383151e+02
  1.13450000e-02   3.31720264e+02
  1.13500000e-02   3.31056068e+02
  1.13550000e-02   3.30400173e+02
  1.13600000e-02   3.29744100e+02
  1.13650000e-02   3.29082449e+02
  1.13700000e-02   3.28409041e+02
  1.13750000e-02   3.27725698e+02
  1.13800000e-02   3.27033284e+02
  1.13850000e-02   3.26335853e+02
  1.13900000e-02   3.25642831e+02
  1.13950000e-02   3.24960345e+02
  1.14000000e-02   3.24290483e+02
  1.14050000e-02   3.23631344e+02
  1.14100000e-02   3.22978376e+02
  1.14150000e-02   3.22327244e+02
  1.14200000e-02   3.21674591e+02
  1.14250000e-02   3.21016000e+02
  1.14300000e-02   3.20348269e+02
  1.14350000e-02   3.19671540e+02
  1.14400000e-02   3.18992857e+02
  1.14450000e-02   3.18314419e+02
  1.14500000e-02   3.17635072e+02
  1.14550000e-02   3.16953549e+02
  1.14600000e-02   3.16267197e+02
  1.14650000e-02   3.15573547e+02
  1.14700000e-02   3.14876591e+02
  1.14750000e-02   3.14177138e+02
  1.14800000e-02   3.13477294e+02
  1.14850000e-02   3.12784556e+02
  1.14900000e-02   3.12103075e+02
  1.14950000e-02   3.11432106e+02
  1.15000000e-02   3.10768131e+02
  1.15050000e-02   3.10107999e+02
  1.15100000e-02   3.09448960e+02
  1.15150000e-02   3.08787285e+02
  1.15200000e-02   3.08118753e+02
  1.15250000e-02   3.07440883e+02
  1.15300000e-02   3.06755012e+02
  1.15350000e-02   3.06070949e+02
  1.15400000e-02   3.05385904e+02
  1.15450000e-02   3.04700461e+02
  1.15500000e-02   3.04012547e+02
  1.15550000e-02   3.03318886e+02
  1.15600000e-02   3.02616834e+02
  1.15650000e-02   3.01913155e+02
  1.15700000e-02   3.01205554e+02
  1.15750000e-02   3.00499999e+02
  1.15800000e-02   2.99802811e+02
  1.15850000e-02   2.99116547e+02
  1.15900000e-02   2.98439666e+02
  1.15950000e-02   2.97767797e+02
  1.16000000e-02   2.97097390e+02
  1.16050000e-02   2.96425132e+02
  1.16100000e-02   2.95747276e+02
  1.16150000e-02   2.95062154e+02
  1.16200000e-02   2.94371098e+02
  1.16250000e-02   2.93678697e+02
  1.16300000e-02   2.92992881e+02
  1.16350000e-02   2.92310580e+02
  1.16400000e-02   2.91629845e+02
  1.16450000e-02   2.90946734e+02
  1.16500000e-02   2.90249721e+02
  1.16550000e-02   2.89549195e+02
  1.16600000e-02   2.88838933e+02
  1.16650000e-02   2.88120629e+02
  1.16700000e-02   2.87402782e+02
  1.16750000e-02   2.86691966e+02
  1.16800000e-02   2.85991539e+02
  1.16850000e-02   2.85299741e+02
  1.16900000e-02   2.84612551e+02
  1.16950000e-02   2.83924685e+02
  1.17000000e-02   2.83232465e+02
  1.17050000e-02   2.82535406e+02
  1.17100000e-02   2.81835282e+02
  1.17150000e-02   2.81136886e+02
  1.17200000e-02   2.80444547e+02
  1.17250000e-02   2.79758999e+02
  1.17300000e-02   2.79079386e+02
  1.17350000e-02   2.78403945e+02
  1.17400000e-02   2.77729844e+02
  1.17450000e-02   2.77053761e+02
  1.17500000e-02   2.76374944e+02
  1.17550000e-02   2.75692197e+02
  1.17600000e-02   2.75001454e+02
  1.17650000e-02   2.74303133e+02
  1.17700000e-02   2.73591551e+02
  1.17750000e-02   2.72878251e+02
  1.17800000e-02   2.72159527e+02
  1.17850000e-02   2.71436392e+02
  1.17900000e-02   2.70712000e+02
  1.17950000e-02   2.69987709e+02
  1.18000000e-02   2.69267582e+02
  1.18050000e-02   2.68553586e+02
  1.18100000e-02   2.67843100e+02
  1.18150000e-02   2.67133736e+02
  1.18200000e-02   2.66424209e+02
  1.18250000e-02   2.65713371e+02
  1.18300000e-02   2.64999145e+02
  1.18350000e-02   2.64279761e+02
  1.18400000e-02   2.63549273e+02
  1.18450000e-02   2.62824774e+02
  1.18500000e-02   2.62104608e+02
  1.18550000e-02   2.61393585e+02
  1.18600000e-02   2.60686981e+02
  1.18650000e-02   2.59983306e+02
  1.18700000e-02   2.59278833e+02
  1.18750000e-02   2.58569057e+02
  1.18800000e-02   2.57854842e+02
  1.18850000e-02   2.57128411e+02
  1.18900000e-02   2.56389020e+02
  1.18950000e-02   2.55639276e+02
  1.19000000e-02   2.54883597e+02
  1.19050000e-02   2.54126138e+02
  1.19100000e-02   2.53369183e+02
  1.19150000e-02   2.52612596e+02
  1.19200000e-02   2.51856579e+02
  1.19250000e-02   2.51103509e+02
  1.19300000e-02   2.50355977e+02
  1.19350000e-02   2.49614484e+02
  1.19400000e-02   2.48877187e+02
  1.19450000e-02   2.48141221e+02
  1.19500000e-02   2.47403012e+02
  1.19550000e-02   2.46659303e+02
  1.19600000e-02   2.45902121e+02
  1.19650000e-02   2.45143035e+02
  1.19700000e-02   2.44379803e+02
  1.19750000e-02   2.43617868e+02
  1.19800000e-02   2.42860115e+02
  1.19850000e-02   2.42107041e+02
  1.19900000e-02   2.41357299e+02
  1.19950000e-02   2.40608247e+02
  1.20000000e-02   2.39856304e+02
  1.20050000e-02   2.39096559e+02
  1.20100000e-02   2.38328466e+02
  1.20150000e-02   2.37549473e+02
  1.20200000e-02   2.36758995e+02
  1.20250000e-02   2.35958993e+02
  1.20300000e-02   2.35150881e+02
  1.20350000e-02   2.34335396e+02
  1.20400000e-02   2.33512921e+02
  1.20450000e-02   2.32692204e+02
  1.20500000e-02   2.31870712e+02
  1.20550000e-02   2.31046894e+02
  1.20600000e-02   2.30223123e+02
  1.20650000e-02   2.29399711e+02
  1.20700000e-02   2.28575292e+02
  1.20750000e-02   2.27746770e+02
  1.20800000e-02   2.26910899e+02
  1.20850000e-02   2.26067038e+02
  1.20900000e-02   2.25217720e+02
  1.20950000e-02   2.24365184e+02
  1.21000000e-02   2.23511211e+02
  1.21050000e-02   2.22655117e+02
  1.21100000e-02   2.21794599e+02
  1.21150000e-02   2.20926104e+02
  1.21200000e-02   2.20047018e+02
  1.21250000e-02   2.19156573e+02
  1.21300000e-02   2.18257219e+02
  1.21350000e-02   2.17352810e+02
  1.21400000e-02   2.16445483e+02
  1.21450000e-02   2.15534316e+02
  1.21500000e-02   2.14615722e+02
  1.21550000e-02   2.13685378e+02
  1.21600000e-02   2.12733810e+02
  1.21650000e-02   2.11770558e+02
  1.21700000e-02   2.10794304e+02
  1.21750000e-02   2.09810725e+02
  1.21800000e-02   2.08821211e+02
  1.21850000e-02   2.07822865e+02
  1.21900000e-02   2.06810839e+02
  1.21950000e-02   2.05779474e+02
  1.22000000e-02   2.04724081e+02
  1.22050000e-02   2.03644319e+02
  1.22100000e-02   2.02544649e+02
  1.22150000e-02   2.01429034e+02
  1.22200000e-02   2.00294079e+02
  1.22250000e-02   1.99141366e+02
  1.22300000e-02   1.97960056e+02
  1.22350000e-02   1.96743445e+02
  1.22400000e-02   1.95486760e+02
  1.22450000e-02   1.94191348e+02
  1.22500000e-02   1.92858426e+02
  1.22550000e-02   1.91486798e+02
  1.22600000e-02   1.90068834e+02
  1.22650000e-02   1.88593843e+02
  1.22700000e-02   1.87050173e+02
  1.22750000e-02   1.85427607e+02
  1.22800000e-02   1.83718586e+02
  1.22850000e-02   1.81912959e+02
  1.22900000e-02   1.79997195e+02
  1.22950000e-02   1.77947593e+02
  1.23000000e-02   1.75734398e+02
  1.23050000e-02   1.73319449e+02
  1.23100000e-02   1.70653710e+02
  1.23150000e-02   1.67671034e+02
  1.23200000e-02   1.64269439e+02
  1.23250000e-02   1.60316832e+02
  1.23300000e-02   1.55586359e+02
  1.23350000e-02   1.49690845e+02
  1.23400000e-02   1.42002887e+02
  1.23450000e-02   1.31415385e+02
  1.23500000e-02   1.16236363e+02
  1.23550000e-02   9.50803741e+01
  1.23600000e-02   6.97441217e+01
  1.23650000e-02   5.51630959e+01
  1.23700000e-02   4.72874907e+01
  1.23750000e-02   2.20938633e+01


==> Data/SENT/NotchTension_Ambati.txt <==
lodi_ref21 lodi_ref22
1.00502512562814e-05 0.00350877192982457
0.000331658291457286 0.0456140350877193
0.000683417085427136 0.0947368421052631
0.00106532663316583 0.143859649122807
0.00143718592964824 0.191228070175439
0.00179899497487437 0.243859649122807
0.00233165829145729 0.310526315789474
0.00280402010050251 0.373684210526316
0.00320603015075377 0.42280701754386
0.00374874371859297 0.492982456140351
0.0042713567839196 0.559649122807018
0.00476381909547739 0.61578947368421
0.00517587939698493 0.664912280701754
0.00539698492462312 0.687719298245614
0.0054572864321608 0.598245614035088
0.00551758793969849 0.443859649122807
0.00555778894472362 0.26140350877193
0.00558793969849246 0.149122807017544
0.00558793969849246 0.0508771929824562
0.00558793969849246 0.00350877192982457
0.00597989949748744 0.00526315789473697


==> Data/SENT/NotchTension_Miehe.txt <==
0	0
0.00036518	0.049600827
0.000760085	0.106298907
0.001146497	0.157316167
0.001528662	0.214018773
0.001927813	0.267873426
0.002335456	0.321725063
0.00281104	0.38265736
0.003218684	0.435088037
0.003677282	0.493184449
0.004169851	0.556952631
0.004696391	0.617866827
0.005053079	0.660368891
0.005324841	0.683007697
0.005571125	0.702813635
0.00558811	0.65449499
0.005622081	0.594802638
0.005664544	0.532265351
0.005690021	0.469734098
0.005723992	0.401515991
0.005749469	0.327617065
0.005774947	0.272190608
0.005791932	0.213925249
0.005808917	0.15565989
0.00581741	0.084608916
0.00581741	0.005035203

==> Data/SENT/martinez.txt <==
-2.9604148133128075e-8 2.463065124685272
0.00035997163922608846 50.35961638944832
0.000875971941188399 119.13449312517662
0.0014279560852066588 194.05371080595808
0.0019799698333730523 266.50986336205415
0.0024360217353655597 322.99161758545597
0.0028921032415061996 377.0103066841725
0.003300181621448797 424.8890954600557
0.0037202940876075556 471.53191105137637
0.0041524110358343415 519.4018185828197
0.0045725679082152994 562.3500364871124
0.005016778150954512 604.0578405846227
0.005388991105433693 635.9400279167116
0.005665212609590855 654.3108820407915
0.005821300480623345 667.8000121377006
0.005881367297185682 670.2408741512861
0.005905598292432736 654.2220695963917
0.005919453033759091 501.507591243685
0.005932996931530047 374.6552967001736
0.005946555631375068 246.5714695943194
0.0059477842035225974 144.35426691988062
0.005960558393442089 81.54166561818636
0.005949205202632993 26.127140934987665
0.005961505726182353 2.723581628257648
0.006562469933287051 2.5015505172583516
0.007175453424533846 2.275078784039124


==> Data/SENT/problem_lodi_10.dat <==
  1.00000000e-04   1.42156373e+01
  2.00000000e-04   2.84310333e+01
  3.00000000e-04   4.26455886e+01
  4.00000000e-04   5.68579566e+01
  5.00000000e-04   7.10658840e+01
  6.00000000e-04   8.52661868e+01
  7.00000000e-04   9.94548527e+01
  8.00000000e-04   1.13623675e+02
  9.00000000e-04   1.27762621e+02
  1.00000000e-03   1.41867757e+02
  1.10000000e-03   1.55934150e+02
  1.20000000e-03   1.69958183e+02
  1.30000000e-03   1.83937557e+02
  1.40000000e-03   1.97871177e+02
  1.50000000e-03   2.11758907e+02
  1.60000000e-03   2.25601198e+02
  1.70000000e-03   2.39398660e+02
  1.80000000e-03   2.53151610e+02
  1.90000000e-03   2.66859655e+02
  2.00000000e-03   2.80521349e+02
  2.10000000e-03   2.94128462e+02
  2.20000000e-03   3.07684526e+02
  2.30000000e-03   3.21181491e+02
  2.40000000e-03   3.34611959e+02
  2.50000000e-03   3.47967596e+02
  2.60000000e-03   3.61231353e+02
  2.70000000e-03   3.74402538e+02
  2.80000000e-03   3.87466663e+02
  2.90000000e-03   4.00399199e+02
  3.00000000e-03   4.13188100e+02
  3.10000000e-03   4.25796467e+02
  3.20000000e-03   4.37919861e+02
  3.30000000e-03   4.49888689e+02
  3.40000000e-03   4.61885781e+02
  3.50000000e-03   4.73686923e+02
  3.60000000e-03   4.84744093e+02
  3.70000000e-03   4.93404263e+02
  3.80000000e-03   5.02417091e+02
  3.90000000e-03   5.10509798e+02
  4.00000000e-03   5.19090392e+02
  4.10000000e-03   5.24324458e+02
  4.10100000e-03   5.16186884e+02
  4.10200000e-03   5.07713829e+02
  4.10300000e-03   5.00473712e+02
  4.10400000e-03   4.93691555e+02
  4.10500000e-03   4.88591641e+02
  4.10600000e-03   4.80127730e+02
  4.10700000e-03   4.74502319e+02
  4.10800000e-03   4.68014833e+02
  4.10900000e-03   4.63474292e+02
  4.11000000e-03   4.58898885e+02
  4.11100000e-03   4.53442405e+02
  4.11200000e-03   4.47114305e+02
  4.11300000e-03   4.41929765e+02
  4.11400000e-03   4.36771797e+02
  4.11500000e-03   4.31641545e+02
  4.11600000e-03   4.23243483e+02
  4.11700000e-03   4.19249822e+02
  4.11800000e-03   4.14376886e+02
  4.11900000e-03   4.07795222e+02
  4.12000000e-03   4.02294791e+02
  4.12100000e-03   3.97216934e+02
  4.12200000e-03   3.91545894e+02
  4.12300000e-03   3.85697771e+02
  4.12400000e-03   3.77182285e+02
  4.12500000e-03   3.73109355e+02
  4.12600000e-03   3.64889256e+02
  4.12700000e-03   3.60462409e+02
  4.12800000e-03   3.57387001e+02
  4.12900000e-03   3.48774796e+02
  4.13000000e-03   3.43439341e+02
  4.13100000e-03   3.39854107e+02
  4.13200000e-03   3.33946047e+02
  4.13300000e-03   3.27195982e+02
  4.13400000e-03   3.22344806e+02
  4.13500000e-03   3.18583724e+02
  4.13600000e-03   3.11677505e+02
  4.13700000e-03   3.06754411e+02
  4.13800000e-03   2.99579828e+02
  4.13900000e-03   2.95474863e+02
  4.14000000e-03   2.90817581e+02
  4.14100000e-03   2.85323519e+02
  4.14200000e-03   2.80471939e+02
  4.14300000e-03   2.73887664e+02
  4.14400000e-03   2.67750737e+02
  4.14500000e-03   2.62994401e+02
  4.14600000e-03   2.56436305e+02
  4.14700000e-03   2.51830781e+02
  4.14800000e-03   2.47082576e+02
  4.14900000e-03   2.42215535e+02
  4.15000000e-03   2.36826391e+02
  4.15100000e-03   2.31078433e+02
  4.15200000e-03   2.27438471e+02
  4.15300000e-03   2.23473655e+02
  4.15400000e-03   2.19204281e+02
  4.15500000e-03   2.09544663e+02
  4.15600000e-03   2.06684710e+02
  4.15700000e-03   2.03719030e+02
  4.15800000e-03   1.98425612e+02
  4.15900000e-03   1.94470956e+02
  4.16000000e-03   1.88082121e+02
  4.16100000e-03   1.85540297e+02
  4.16200000e-03   1.79469339e+02
  4.16300000e-03   1.74228917e+02
  4.16400000e-03   1.70319137e+02
  4.16500000e-03   1.65614494e+02
  4.16600000e-03   1.59994077e+02
  4.16700000e-03   1.55300192e+02
  4.16800000e-03   1.50193125e+02
  4.16900000e-03   1.45074502e+02
  4.17000000e-03   1.38686190e+02
  4.17100000e-03   1.34382893e+02
  4.17200000e-03   1.26017858e+02
  4.17300000e-03   1.22800591e+02
  4.17400000e-03   1.16353687e+02
  4.17500000e-03   1.08708331e+02
  4.17600000e-03   1.01846963e+02
  4.17700000e-03   9.67652745e+01
  4.17800000e-03   8.31634898e+01
  4.17900000e-03   9.05283583e-01
  4.18000000e-03   7.81520902e-01
  4.18100000e-03   7.70186299e-01
  4.18200000e-03   7.67511011e-01
  4.18300000e-03   7.67159437e-01
  4.18400000e-03   7.66759201e-01
  4.18500000e-03   7.66319300e-01
  4.18600000e-03   7.65865613e-01
  4.18700000e-03   7.65408873e-01
  4.18800000e-03   7.64950518e-01
  4.18900000e-03   7.64487672e-01
  4.19000000e-03   7.64016200e-01
  4.19100000e-03   7.63541523e-01
  4.19200000e-03   7.63065564e-01
  4.19300000e-03   7.62589578e-01
  4.19400000e-03   7.62114065e-01
  4.19500000e-03   7.61639024e-01
  4.19600000e-03   7.61164453e-01
  4.19700000e-03   7.60690352e-01
  4.19800000e-03   7.60216722e-01
  4.19900000e-03   7.59742837e-01
  4.20000000e-03   7.59268719e-01
  4.20100000e-03   7.58795065e-01
  4.20200000e-03   7.58321881e-01
  4.20300000e-03   7.57849166e-01
  4.20400000e-03   7.57376918e-01
  4.20500000e-03   7.56905136e-01
  4.20600000e-03   7.56433822e-01
  4.20700000e-03   7.55962975e-01
  4.20800000e-03   7.55491653e-01
  4.20900000e-03   7.55020736e-01
  4.21000000e-03   7.54550286e-01
  4.21100000e-03   7.54080300e-01
  4.21200000e-03   7.53610777e-01
  4.21300000e-03   7.53141717e-01
  4.21400000e-03   7.52673121e-01
  4.21500000e-03   7.52204987e-01
  4.21600000e-03   7.51737315e-01
  4.21700000e-03   7.51270103e-01
  4.21800000e-03   7.50803353e-01
  4.21900000e-03   7.50336843e-01
  4.22000000e-03   7.49869361e-01
  4.22100000e-03   7.49402330e-01
  4.22200000e-03   7.48935762e-01
  4.22300000e-03   7.48469651e-01
  4.22400000e-03   7.48003999e-01
  4.22500000e-03   7.47538804e-01
  4.22600000e-03   7.47074068e-01
  4.22700000e-03   7.46609788e-01
  4.22800000e-03   7.46145964e-01
  4.22900000e-03   7.45682596e-01
  4.23000000e-03   7.45219685e-01
  4.23100000e-03   7.44757227e-01
  4.23200000e-03   7.44295223e-01
  4.23300000e-03   7.43833673e-01
  4.23400000e-03   7.43372577e-01
  4.23500000e-03   7.42911101e-01
  4.23600000e-03   7.42448112e-01
  4.23700000e-03   7.41985565e-01
  4.23800000e-03   7.41523473e-01
  4.23900000e-03   7.41061832e-01
  4.24000000e-03   7.40600643e-01
  4.24100000e-03   7.40139905e-01
  4.24200000e-03   7.39679620e-01
  4.24300000e-03   7.39219784e-01
  4.24400000e-03   7.38760397e-01
  4.24500000e-03   7.38301460e-01
  4.24600000e-03   7.37842972e-01
  4.24700000e-03   7.37384931e-01
  4.24800000e-03   7.36927337e-01
  4.24900000e-03   7.36470192e-01
  4.25000000e-03   7.36013493e-01
  4.25100000e-03   7.35557240e-01
  4.25200000e-03   7.35101431e-01
  4.25300000e-03   7.34646069e-01
  4.25400000e-03   7.34189348e-01
  4.25500000e-03   7.33731836e-01
  4.25600000e-03   7.33274761e-01
  4.25700000e-03   7.32818134e-01
  4.25800000e-03   7.32361951e-01
  4.25900000e-03   7.31906212e-01
  4.26000000e-03   7.31450915e-01
  4.26100000e-03   7.30996063e-01
  4.26200000e-03   7.30541653e-01
  4.26300000e-03   7.30087683e-01
  4.26400000e-03   7.29634156e-01
  4.26500000e-03   7.29181070e-01
  4.26600000e-03   7.28728424e-01
  4.26700000e-03   7.28276217e-01
  4.26800000e-03   7.27824449e-01
  4.26900000e-03   7.27373122e-01
  4.27000000e-03   7.26922232e-01
  4.27100000e-03   7.26471779e-01
  4.27200000e-03   7.26021763e-01
  4.27300000e-03   7.25572186e-01
  4.27400000e-03   7.25123043e-01
  4.27500000e-03   7.24674336e-01
  4.27600000e-03   7.24226064e-01
  4.27700000e-03   7.23778228e-01
  4.27800000e-03   7.23330825e-01
  4.27900000e-03   7.22883855e-01
  4.28000000e-03   7.22435567e-01
  4.28100000e-03   7.21987653e-01
  4.28200000e-03   7.21540173e-01
  4.28300000e-03   7.21093125e-01
  4.28400000e-03   7.20646511e-01
  4.28500000e-03   7.20200328e-01
  4.28600000e-03   7.19754577e-01
  4.28700000e-03   7.19309255e-01
  4.28800000e-03   7.18864365e-01
  4.28900000e-03   7.18419905e-01
  4.29000000e-03   7.17975873e-01
  4.29100000e-03   7.17532270e-01
  4.29200000e-03   7.17089096e-01
  4.29300000e-03   7.16646350e-01
  4.29400000e-03   7.16204031e-01
  4.29500000e-03   7.15762137e-01
  4.29600000e-03   7.15320672e-01
  4.29700000e-03   7.14879632e-01
  4.29800000e-03   7.14439016e-01
  4.29900000e-03   7.13998826e-01
  4.30000000e-03   7.13559061e-01
  4.30100000e-03   7.13119719e-01
  4.30200000e-03   7.12680799e-01
  4.30300000e-03   7.12242303e-01
  4.30400000e-03   7.11804231e-01
  4.30500000e-03   7.11366579e-01
  4.30600000e-03   7.10929348e-01
  4.30700000e-03   7.10492538e-01
  4.30800000e-03   7.10056150e-01
  4.30900000e-03   7.09620180e-01
  4.31000000e-03   7.09184629e-01
  4.31100000e-03   7.08749498e-01
  4.31200000e-03   7.08314786e-01
  4.31300000e-03   7.07880492e-01
  4.31400000e-03   7.07446613e-01
  4.31500000e-03   7.07013153e-01
  4.31600000e-03   7.06580110e-01
  4.31700000e-03   7.06147482e-01
  4.31800000e-03   7.05715268e-01
  4.31900000e-03   7.05283471e-01
  4.32000000e-03   7.04852088e-01
  4.32100000e-03   7.04421119e-01
  4.32200000e-03   7.03990095e-01
  4.32300000e-03   7.03558572e-01
  4.32400000e-03   7.03127457e-01
  4.32500000e-03   7.02696756e-01
  4.32600000e-03   7.02266466e-01
  4.32700000e-03   7.01836591e-01
  4.32800000e-03   7.01407126e-01
  4.32900000e-03   7.00978072e-01
  4.33000000e-03   7.00549428e-01
  4.33100000e-03   7.00121196e-01
  4.33200000e-03   6.99693373e-01
  4.33300000e-03   6.99265958e-01
  4.33400000e-03   6.98838953e-01
  4.33500000e-03   6.98412357e-01
  4.33600000e-03   6.97986168e-01
  4.33700000e-03   6.97560385e-01
  4.33800000e-03   6.97131819e-01
  4.33900000e-03   6.96703267e-01
  4.34000000e-03   6.96275121e-01
  4.34100000e-03   6.95847382e-01
  4.34200000e-03   6.95420052e-01
  4.34300000e-03   6.94993130e-01
  4.34400000e-03   6.94566614e-01
  4.34500000e-03   6.94140503e-01
  4.34600000e-03   6.93714797e-01
  4.34700000e-03   6.93289499e-01
  4.34800000e-03   6.92864604e-01
  4.34900000e-03   6.92440112e-01
  4.35000000e-03   6.92016025e-01
  4.35100000e-03   6.91592342e-01
  4.35200000e-03   6.91169061e-01
  4.35300000e-03   6.90746181e-01
  4.35400000e-03   6.90323704e-01
  4.35500000e-03   6.89901629e-01
  4.35600000e-03   6.89479955e-01
  4.35700000e-03   6.89058679e-01
  4.35800000e-03   6.88637806e-01
  4.35900000e-03   6.88217332e-01
  4.36000000e-03   6.87797256e-01
  4.36100000e-03   6.87377578e-01
  4.36200000e-03   6.86958300e-01
  4.36300000e-03   6.86539419e-01
  4.36400000e-03   6.86120934e-01
  4.36500000e-03   6.85701929e-01
  4.36600000e-03   6.85279617e-01
  4.36700000e-03   6.84857672e-01
  4.36800000e-03   6.84436130e-01
  4.36900000e-03   6.84014984e-01
  4.37000000e-03   6.83594237e-01
  4.37100000e-03   6.83173887e-01
  4.37200000e-03   6.82753934e-01
  4.37300000e-03   6.82334377e-01
  4.37400000e-03   6.81915216e-01
  4.37500000e-03   6.81496450e-01
  4.37600000e-03   6.81078080e-01
  4.37700000e-03   6.80660104e-01
  4.37800000e-03   6.80241738e-01
  4.37900000e-03   6.79823036e-01
  4.38000000e-03   6.79404725e-01
  4.38100000e-03   6.78986806e-01
  4.38200000e-03   6.78568753e-01
  4.38300000e-03   6.78150527e-01
  4.38400000e-03   6.77732691e-01
  4.38500000e-03   6.77315248e-01
  4.38600000e-03   6.76898198e-01
  4.38700000e-03   6.76481540e-01
  4.38800000e-03   6.76065273e-01
  4.38900000e-03   6.75649396e-01
  4.39000000e-03   6.75233910e-01
  4.39100000e-03   6.74818814e-01
  4.39200000e-03   6.74404108e-01
  4.39300000e-03   6.73989791e-01
  4.39400000e-03   6.73575862e-01
  4.39500000e-03   6.73161555e-01
  4.39600000e-03   6.72747129e-01
  4.39700000e-03   6.72333088e-01
  4.39800000e-03   6.71919437e-01
  4.39900000e-03   6.71504579e-01
  4.40000000e-03   6.71089057e-01
  4.40100000e-03   6.70673505e-01
  4.40200000e-03   6.70252626e-01
  4.40300000e-03   6.69829276e-01
  4.40400000e-03   6.69403763e-01
  4.40500000e-03   6.68977723e-01
  4.40600000e-03   6.68550428e-01
  4.40700000e-03   6.68122686e-01
  4.40800000e-03   6.67693680e-01
  4.40900000e-03   6.67265058e-01
  4.41000000e-03   6.66836835e-01


==> Data/SENT/problem_lodi_100.dat <==
  1.00000000e-04   1.42156641e+01
  2.00000000e-04   2.84313025e+01
  3.00000000e-04   4.26468446e+01
  4.00000000e-04   5.68621187e+01
  5.00000000e-04   7.10768087e+01
  6.00000000e-04   8.52904135e+01
  7.00000000e-04   9.95022096e+01
  8.00000000e-04   1.13711218e+02
  9.00000000e-04   1.27916177e+02
  1.00000000e-03   1.42115514e+02
  1.10000000e-03   1.56307333e+02
  1.20000000e-03   1.70489393e+02
  1.30000000e-03   1.84659102e+02
  1.40000000e-03   1.98813515e+02
  1.50000000e-03   2.12949336e+02
  1.60000000e-03   2.27062909e+02
  1.70000000e-03   2.41150255e+02
  1.80000000e-03   2.55207068e+02
  1.90000000e-03   2.69228745e+02
  2.00000000e-03   2.83210417e+02
  2.10000000e-03   2.97146958e+02
  2.20000000e-03   3.11033034e+02
  2.30000000e-03   3.24863134e+02
  2.40000000e-03   3.38631605e+02
  2.50000000e-03   3.52332696e+02
  2.60000000e-03   3.65960594e+02
  2.70000000e-03   3.79509468e+02
  2.80000000e-03   3.92973509e+02
  2.90000000e-03   4.06346969e+02
  3.00000000e-03   4.19624206e+02
  3.10000000e-03   4.32799714e+02
  3.20000000e-03   4.45868160e+02
  3.30000000e-03   4.58824415e+02
  3.40000000e-03   4.71663582e+02
  3.50000000e-03   4.84381020e+02
  3.60000000e-03   4.96958163e+02
  3.70000000e-03   5.09384623e+02
  3.80000000e-03   5.21661009e+02
  3.90000000e-03   5.33782141e+02
  4.00000000e-03   5.45743516e+02
  4.10000000e-03   5.57541062e+02
  4.20000000e-03   5.69170951e+02
  4.30000000e-03   5.80629449e+02
  4.40000000e-03   5.91912777e+02
  4.50000000e-03   6.03016915e+02
  4.60000000e-03   6.13937340e+02
  4.70000000e-03   6.24668650e+02
  4.80000000e-03   6.35204041e+02
  4.90000000e-03   6.45515232e+02
  5.00000000e-03   6.55605976e+02
  5.10000000e-03   6.65452850e+02
  5.20000000e-03   6.75025449e+02
  5.30000000e-03   6.84252438e+02
  5.40000000e-03   6.93093470e+02
  5.50000000e-03   7.01294224e+02
  5.50100000e-03   6.96276812e+02
  5.50200000e-03   6.91147883e+02
  5.50300000e-03   6.85914608e+02
  5.50400000e-03   6.80649192e+02
  5.50500000e-03   6.75328814e+02
  5.50600000e-03   6.70557114e+02
  5.50700000e-03   6.65925014e+02
  5.50800000e-03   6.61363055e+02
  5.50900000e-03   6.57151436e+02
  5.51000000e-03   6.53255904e+02
  5.51100000e-03   6.49492181e+02
  5.51200000e-03   6.45949171e+02
  5.51300000e-03   6.42673987e+02
  5.51400000e-03   6.39646629e+02
  5.51500000e-03   6.36887340e+02
  5.51600000e-03   6.34300103e+02
  5.51700000e-03   6.31791068e+02
  5.51800000e-03   6.29325010e+02
  5.51900000e-03   6.26899601e+02
  5.52000000e-03   6.24541832e+02
  5.52100000e-03   6.22249523e+02
  5.52200000e-03   6.19997322e+02
  5.52300000e-03   6.17756479e+02
  5.52400000e-03   6.15565004e+02
  5.52500000e-03   6.13423697e+02
  5.52600000e-03   6.11301823e+02
  5.52700000e-03   6.09179215e+02
  5.52800000e-03   6.07127957e+02
  5.52900000e-03   6.05125363e+02
  5.53000000e-03   6.03144755e+02
  5.53100000e-03   6.01169284e+02
  5.53200000e-03   5.99148648e+02
  5.53300000e-03   5.97122580e+02
  5.53400000e-03   5.95104094e+02
  5.53500000e-03   5.93112136e+02
  5.53600000e-03   5.91158809e+02
  5.53700000e-03   5.89180926e+02
  5.53800000e-03   5.87224137e+02
  5.53900000e-03   5.85308546e+02
  5.54000000e-03   5.83365352e+02
  5.54100000e-03   5.81380973e+02
  5.54200000e-03   5.79408602e+02
  5.54300000e-03   5.77414371e+02
  5.54400000e-03   5.75455188e+02
  5.54500000e-03   5.73508361e+02
  5.54600000e-03   5.71502088e+02
  5.54700000e-03   5.69468725e+02
  5.54800000e-03   5.67436361e+02
  5.54900000e-03   5.65368710e+02
  5.55000000e-03   5.63337448e+02
  5.55100000e-03   5.61309757e+02
  5.55200000e-03   5.59234804e+02
  5.55300000e-03   5.57108634e+02
  5.55400000e-03   5.55028169e+02
  5.55500000e-03   5.52965131e+02
  5.55600000e-03   5.50861425e+02
  5.55700000e-03   5.48697615e+02
  5.55800000e-03   5.46540953e+02
  5.55900000e-03   5.44372937e+02
  5.56000000e-03   5.42201080e+02
  5.56100000e-03   5.40050453e+02
  5.56200000e-03   5.37871050e+02
  5.56300000e-03   5.35675621e+02
  5.56400000e-03   5.33457647e+02
  5.56500000e-03   5.31258431e+02
  5.56600000e-03   5.29061998e+02
  5.56700000e-03   5.26923268e+02
  5.56800000e-03   5.24729967e+02
  5.56900000e-03   5.22579882e+02
  5.57000000e-03   5.20467672e+02
  5.57100000e-03   5.18365926e+02
  5.57200000e-03   5.16225697e+02
  5.57300000e-03   5.14016987e+02
  5.57400000e-03   5.11834543e+02
  5.57500000e-03   5.09645555e+02
  5.57600000e-03   5.07478681e+02
  5.57700000e-03   5.05362590e+02
  5.57800000e-03   5.03221722e+02
  5.57900000e-03   5.01094132e+02
  5.58000000e-03   4.98990313e+02
  5.58100000e-03   4.96881265e+02
  5.58200000e-03   4.94668034e+02
  5.58300000e-03   4.92496011e+02
  5.58400000e-03   4.90335227e+02
  5.58500000e-03   4.88156005e+02
  5.58600000e-03   4.85998368e+02
  5.58700000e-03   4.83859832e+02
  5.58800000e-03   4.81723592e+02
  5.58900000e-03   4.79550312e+02
  5.59000000e-03   4.77470313e+02
  5.59100000e-03   4.75414578e+02
  5.59200000e-03   4.73319176e+02
  5.59300000e-03   4.71176340e+02
  5.59400000e-03   4.69079125e+02
  5.59500000e-03   4.67014583e+02
  5.59600000e-03   4.64957070e+02
  5.59700000e-03   4.62891263e+02
  5.59800000e-03   4.60799201e+02
  5.59900000e-03   4.58686903e+02
  5.60000000e-03   4.56562764e+02
  5.60100000e-03   4.54409466e+02
  5.60200000e-03   4.52344366e+02
  5.60300000e-03   4.50306011e+02
  5.60400000e-03   4.48254006e+02
  5.60500000e-03   4.46181281e+02
  5.60600000e-03   4.44093231e+02
  5.60700000e-03   4.42003713e+02
  5.60800000e-03   4.39912638e+02
  5.60900000e-03   4.37846502e+02
  5.61000000e-03   4.35771816e+02
  5.61100000e-03   4.33690119e+02
  5.61200000e-03   4.31620838e+02
  5.61300000e-03   4.29543657e+02
  5.61400000e-03   4.27460143e+02
  5.61500000e-03   4.25357454e+02
  5.61600000e-03   4.23272404e+02
  5.61700000e-03   4.21172518e+02
  5.61800000e-03   4.19085229e+02
  5.61900000e-03   4.16991011e+02
  5.62000000e-03   4.14918221e+02
  5.62100000e-03   4.12824440e+02
  5.62200000e-03   4.10720831e+02
  5.62300000e-03   4.08664147e+02
  5.62400000e-03   4.06621616e+02
  5.62500000e-03   4.04575078e+02
  5.62600000e-03   4.02517736e+02
  5.62700000e-03   4.00424757e+02
  5.62800000e-03   3.98325477e+02
  5.62900000e-03   3.96237921e+02
  5.63000000e-03   3.94133156e+02
  5.63100000e-03   3.92106139e+02
  5.63200000e-03   3.90100923e+02
  5.63300000e-03   3.88078657e+02
  5.63400000e-03   3.85972288e+02
  5.63500000e-03   3.83864093e+02
  5.63600000e-03   3.81776954e+02
  5.63700000e-03   3.79715588e+02
  5.63800000e-03   3.77622577e+02
  5.63900000e-03   3.75543775e+02
  5.64000000e-03   3.73466922e+02
  5.64100000e-03   3.71363058e+02
  5.64200000e-03   3.69282817e+02
  5.64300000e-03   3.67199415e+02
  5.64400000e-03   3.65113770e+02
  5.64500000e-03   3.63057281e+02
  5.64600000e-03   3.61010092e+02
  5.64700000e-03   3.58967545e+02
  5.64800000e-03   3.56913456e+02
  5.64900000e-03   3.54820466e+02
  5.65000000e-03   3.52754255e+02
  5.65100000e-03   3.50691115e+02
  5.65200000e-03   3.48618242e+02
  5.65300000e-03   3.46547789e+02
  5.65400000e-03   3.44460357e+02
  5.65500000e-03   3.42384941e+02
  5.65600000e-03   3.40308608e+02
  5.65700000e-03   3.38214308e+02
  5.65800000e-03   3.36115263e+02
  5.65900000e-03   3.34015208e+02
  5.66000000e-03   3.31920594e+02
  5.66100000e-03   3.29803558e+02
  5.66200000e-03   3.27723219e+02
  5.66300000e-03   3.25643853e+02
  5.66400000e-03   3.23549528e+02
  5.66500000e-03   3.21481345e+02
  5.66600000e-03   3.19419530e+02
  5.66700000e-03   3.17339675e+02
  5.66800000e-03   3.15262029e+02
  5.66900000e-03   3.13151808e+02
  5.67000000e-03   3.11060443e+02
  5.67100000e-03   3.08955281e+02
  5.67200000e-03   3.06864434e+02
  5.67300000e-03   3.04787322e+02
  5.67400000e-03   3.02700716e+02
  5.67500000e-03   3.00625756e+02
  5.67600000e-03   2.98556372e+02
  5.67700000e-03   2.96488080e+02
  5.67800000e-03   2.94420120e+02
  5.67900000e-03   2.92357043e+02
  5.68000000e-03   2.90301190e+02
  5.68100000e-03   2.88153229e+02
  5.68200000e-03   2.86027444e+02
  5.68300000e-03   2.83987567e+02
  5.68400000e-03   2.81905937e+02
  5.68500000e-03   2.79806257e+02
  5.68600000e-03   2.77724290e+02
  5.68700000e-03   2.75637212e+02
  5.68800000e-03   2.73559348e+02
  5.68900000e-03   2.71494589e+02
  5.69000000e-03   2.69401417e+02
  5.69100000e-03   2.67212739e+02
  5.69200000e-03   2.65124873e+02
  5.69300000e-03   2.63082731e+02
  5.69400000e-03   2.61065901e+02
  5.69500000e-03   2.58996351e+02
  5.69600000e-03   2.56832269e+02
  5.69700000e-03   2.54695007e+02
  5.69800000e-03   2.52586296e+02
  5.69900000e-03   2.50389646e+02
  5.70000000e-03   2.48333325e+02
  5.70100000e-03   2.46302494e+02
  5.70200000e-03   2.44259916e+02
  5.70300000e-03   2.42156954e+02
  5.70400000e-03   2.40034471e+02
  5.70500000e-03   2.37929324e+02
  5.70600000e-03   2.35854332e+02
  5.70700000e-03   2.33772423e+02
  5.70800000e-03   2.31702170e+02
  5.70900000e-03   2.29601751e+02
  5.71000000e-03   2.27427487e+02
  5.71100000e-03   2.25315512e+02
  5.71200000e-03   2.23178846e+02
  5.71300000e-03   2.21018534e+02
  5.71400000e-03   2.18850725e+02
  5.71500000e-03   2.16698455e+02
  5.71600000e-03   2.14537719e+02
  5.71700000e-03   2.12377126e+02
  5.71800000e-03   2.10212642e+02
  5.71900000e-03   2.08060631e+02
  5.72000000e-03   2.05897328e+02
  5.72100000e-03   2.03740511e+02
  5.72200000e-03   2.01567102e+02
  5.72300000e-03   1.99374275e+02
  5.72400000e-03   1.97189492e+02
  5.72500000e-03   1.95020692e+02
  5.72600000e-03   1.92860578e+02
  5.72700000e-03   1.90633118e+02
  5.72800000e-03   1.88385256e+02
  5.72900000e-03   1.86139799e+02
  5.73000000e-03   1.83887018e+02
  5.73100000e-03   1.81641566e+02
  5.73200000e-03   1.79377477e+02
  5.73300000e-03   1.77094503e+02
  5.73400000e-03   1.74807595e+02
  5.73500000e-03   1.72494604e+02
  5.73600000e-03   1.70182546e+02
  5.73700000e-03   1.67881317e+02
  5.73800000e-03   1.65570023e+02
  5.73900000e-03   1.63209271e+02
  5.74000000e-03   1.60800403e+02
  5.74100000e-03   1.58374738e+02
  5.74200000e-03   1.55938040e+02
  5.74300000e-03   1.53489600e+02
  5.74400000e-03   1.51007657e+02
  5.74500000e-03   1.48510861e+02
  5.74600000e-03   1.45962006e+02
  5.74700000e-03   1.43422995e+02
  5.74800000e-03   1.40859655e+02
  5.74900000e-03   1.38240694e+02
  5.75000000e-03   1.35580916e+02
  5.75100000e-03   1.32895760e+02
  5.75200000e-03   1.30137324e+02
  5.75300000e-03   1.27342080e+02
  5.75400000e-03   1.24486575e+02
  5.75500000e-03   1.21608671e+02
  5.75600000e-03   1.18657726e+02
  5.75700000e-03   1.15626695e+02
  5.75800000e-03   1.12542408e+02
  5.75900000e-03   1.09348977e+02
  5.76000000e-03   1.06086788e+02
  5.76100000e-03   1.02689629e+02
  5.76200000e-03   9.91893534e+01
  5.76300000e-03   9.55384471e+01
  5.76400000e-03   9.16569497e+01
  5.76500000e-03   8.75845198e+01
  5.76600000e-03   8.32795066e+01
  5.76700000e-03   7.86828996e+01
  5.76800000e-03   7.37421969e+01
  5.76900000e-03   6.83518787e+01
  5.77000000e-03   6.23311591e+01
  5.77100000e-03   5.55246235e+01
  5.77200000e-03   4.77394819e+01
  5.77300000e-03   3.84111730e+01
  5.77400000e-03   5.84901229e-01
  5.77500000e-03   3.05356064e-01
  5.77600000e-03   3.05408628e-01
  5.77700000e-03   3.05413904e-01
  5.77800000e-03   3.05373570e-01
  5.77900000e-03   3.05304124e-01
  5.78000000e-03   3.05219416e-01
  5.78100000e-03   3.05124027e-01
  5.78200000e-03   3.05019416e-01
  5.78300000e-03   3.04911064e-01
  5.78400000e-03   3.04797425e-01
  5.78500000e-03   3.04678360e-01
  5.78600000e-03   3.04555784e-01
  5.78700000e-03   3.04426689e-01
  5.78800000e-03   3.04293445e-01
  5.78900000e-03   3.04158328e-01
  5.79000000e-03   3.04021350e-01
  5.79100000e-03   3.03882989e-01
  5.79200000e-03   3.03740684e-01
  5.79300000e-03   3.03595512e-01
  5.79400000e-03   3.03448842e-01
  5.79500000e-03   3.03300224e-01
  5.79600000e-03   3.03150549e-01


==> Data/SENT/problem_lodi_1000.dat <==
  1.00000000e-04   1.42156673e+01
  2.00000000e-04   2.84313306e+01
  3.00000000e-04   4.26469855e+01
  4.00000000e-04   5.68626124e+01
  5.00000000e-04   7.10781751e+01
  6.00000000e-04   8.52936179e+01
  7.00000000e-04   9.95088593e+01
  8.00000000e-04   1.13723786e+02
  9.00000000e-04   1.27938251e+02
  1.00000000e-03   1.42152065e+02
  1.10000000e-03   1.56364997e+02
  1.20000000e-03   1.70576765e+02
  1.30000000e-03   1.84787034e+02
  1.40000000e-03   1.98995413e+02
  1.50000000e-03   2.13201449e+02
  1.60000000e-03   2.27404622e+02
  1.70000000e-03   2.41604344e+02
  1.80000000e-03   2.55799953e+02
  1.90000000e-03   2.69990710e+02
  2.00000000e-03   2.84175795e+02
  2.10000000e-03   2.98354306e+02
  2.20000000e-03   3.12525252e+02
  2.30000000e-03   3.26687550e+02
  2.40000000e-03   3.40840025e+02
  2.50000000e-03   3.54981406e+02
  2.60000000e-03   3.69110326e+02
  2.70000000e-03   3.83225300e+02
  2.80000000e-03   3.97324753e+02
  2.90000000e-03   4.11407000e+02
  3.00000000e-03   4.25470246e+02
  3.10000000e-03   4.39512582e+02
  3.20000000e-03   4.53531987e+02
  3.30000000e-03   4.67526319e+02
  3.40000000e-03   4.81493325e+02
  3.50000000e-03   4.95430628e+02
  3.60000000e-03   5.09335722e+02
  3.70000000e-03   5.23205984e+02
  3.80000000e-03   5.37038675e+02
  3.90000000e-03   5.50830911e+02
  4.00000000e-03   5.64579694e+02
  4.10000000e-03   5.78281889e+02
  4.20000000e-03   5.91934237e+02
  4.30000000e-03   6.05533340e+02
  4.40000000e-03   6.19075669e+02
  4.50000000e-03   6.32557561e+02
  4.60000000e-03   6.45975214e+02
  4.70000000e-03   6.59324690e+02
  4.80000000e-03   6.72601908e+02
  4.90000000e-03   6.85802648e+02
  5.00000000e-03   6.98922540e+02
  5.10000000e-03   7.11957069e+02
  5.20000000e-03   7.24901567e+02
  5.30000000e-03   7.37751210e+02
  5.40000000e-03   7.50501011e+02
  5.50000000e-03   7.63145816e+02
  5.50100000e-03   7.61969351e+02
  5.50200000e-03   7.60729611e+02
  5.50300000e-03   7.59429932e+02
  5.50400000e-03   7.58071871e+02
  5.50500000e-03   7.56656973e+02
  5.50600000e-03   7.55186757e+02
  5.50700000e-03   7.53662776e+02
  5.50800000e-03   7.52086619e+02
  5.50900000e-03   7.50459914e+02
  5.51000000e-03   7.48784324e+02
  5.51100000e-03   7.47061547e+02
  5.51200000e-03   7.45293301e+02
  5.51300000e-03   7.43481323e+02
  5.51400000e-03   7.41627361e+02
  5.51500000e-03   7.39733168e+02
  5.51600000e-03   7.37800500e+02
  5.51700000e-03   7.35831114e+02
  5.51800000e-03   7.33826760e+02
  5.51900000e-03   7.31789181e+02
  5.52000000e-03   7.29720105e+02
  5.52100000e-03   7.27621243e+02
  5.52200000e-03   7.25494283e+02
  5.52300000e-03   7.23340880e+02
  5.52400000e-03   7.21162656e+02
  5.52500000e-03   7.18961185e+02
  5.52600000e-03   7.16737988e+02
  5.52700000e-03   7.14494525e+02
  5.52800000e-03   7.12232181e+02
  5.52900000e-03   7.09952257e+02
  5.53000000e-03   7.07655958e+02
  5.53100000e-03   7.05344378e+02
  5.53200000e-03   7.03018473e+02
  5.53300000e-03   7.00679116e+02
  5.53400000e-03   6.98326945e+02
  5.53500000e-03   6.95962483e+02
  5.53600000e-03   6.93586065e+02
  5.53700000e-03   6.91197840e+02
  5.53800000e-03   6.88797774e+02
  5.53900000e-03   6.86385664e+02
  5.54000000e-03   6.83961176e+02
  5.54100000e-03   6.81523900e+02
  5.54200000e-03   6.79073454e+02
  5.54300000e-03   6.76563956e+02
  5.54400000e-03   6.74017859e+02
  5.54500000e-03   6.71433467e+02
  5.54600000e-03   6.68813180e+02
  5.54700000e-03   6.66160442e+02
  5.54800000e-03   6.63482480e+02
  5.54900000e-03   6.60796944e+02
  5.55000000e-03   6.58144977e+02
  5.55100000e-03   6.55650033e+02
  5.55200000e-03   6.53272071e+02
  5.55300000e-03   6.50970351e+02
  5.55400000e-03   6.48760612e+02
  5.55500000e-03   6.46645779e+02
  5.55600000e-03   6.44596495e+02
  5.55700000e-03   6.42613352e+02
  5.55800000e-03   6.40676034e+02
  5.55900000e-03   6.38792244e+02
  5.56000000e-03   6.36947817e+02
  5.56100000e-03   6.35172358e+02
  5.56200000e-03   6.33451083e+02
  5.56300000e-03   6.31800834e+02
  5.56400000e-03   6.30180546e+02
  5.56500000e-03   6.28627801e+02
  5.56600000e-03   6.27128003e+02
  5.56700000e-03   6.25686315e+02
  5.56800000e-03   6.24303067e+02
  5.56900000e-03   6.22978361e+02
  5.57000000e-03   6.21712101e+02
  5.57100000e-03   6.20502825e+02
  5.57200000e-03   6.19349024e+02
  5.57300000e-03   6.18250896e+02
  5.57400000e-03   6.17207446e+02
  5.57500000e-03   6.16221058e+02
  5.57600000e-03   6.15284403e+02
  5.57700000e-03   6.14398218e+02
  5.57800000e-03   6.13560731e+02
  5.57900000e-03   6.12757906e+02
  5.58000000e-03   6.12004603e+02
  5.58100000e-03   6.11280863e+02
  5.58200000e-03   6.10580922e+02
  5.58300000e-03   6.09900235e+02
  5.58400000e-03   6.09235750e+02
  5.58500000e-03   6.08585270e+02
  5.58600000e-03   6.07947700e+02
  5.58700000e-03   6.07321842e+02
  5.58800000e-03   6.06706632e+02
  5.58900000e-03   6.06101424e+02
  5.59000000e-03   6.05506044e+02
  5.59100000e-03   6.04920784e+02
  5.59200000e-03   6.04345648e+02
  5.59300000e-03   6.03779947e+02
  5.59400000e-03   6.03222943e+02
  5.59500000e-03   6.02674404e+02
  5.59600000e-03   6.02132900e+02
  5.59700000e-03   6.01597216e+02
  5.59800000e-03   6.01066983e+02
  5.59900000e-03   6.00542242e+02
  5.60000000e-03   6.00023218e+02
  5.60100000e-03   5.99510409e+02
  5.60200000e-03   5.99003595e+02
  5.60300000e-03   5.98502335e+02
  5.60400000e-03   5.98006408e+02
  5.60500000e-03   5.97515673e+02
  5.60600000e-03   5.97030313e+02
  5.60700000e-03   5.96550307e+02
  5.60800000e-03   5.96075378e+02
  5.60900000e-03   5.95605047e+02
  5.61000000e-03   5.95138868e+02
  5.61100000e-03   5.94676430e+02
  5.61200000e-03   5.94217856e+02
  5.61300000e-03   5.93763422e+02
  5.61400000e-03   5.93313194e+02
  5.61500000e-03   5.92867321e+02
  5.61600000e-03   5.92425533e+02
  5.61700000e-03   5.91987517e+02
  5.61800000e-03   5.91552857e+02
  5.61900000e-03   5.91121037e+02
  5.62000000e-03   5.90691428e+02
  5.62100000e-03   5.90264140e+02
  5.62200000e-03   5.89839326e+02
  5.62300000e-03   5.89417196e+02
  5.62400000e-03   5.88998704e+02
  5.62500000e-03   5.88582545e+02
  5.62600000e-03   5.88169432e+02
  5.62700000e-03   5.87760057e+02
  5.62800000e-03   5.87354937e+02
  5.62900000e-03   5.86954070e+02
  5.63000000e-03   5.86557016e+02
  5.63100000e-03   5.86163217e+02
  5.63200000e-03   5.85772064e+02
  5.63300000e-03   5.85382969e+02
  5.63400000e-03   5.84995298e+02
  5.63500000e-03   5.84608297e+02
  5.63600000e-03   5.84221255e+02
  5.63700000e-03   5.83835222e+02
  5.63800000e-03   5.83447669e+02
  5.63900000e-03   5.83058914e+02
  5.64000000e-03   5.82668687e+02
  5.64100000e-03   5.82276645e+02
  5.64200000e-03   5.81882492e+02
  5.64300000e-03   5.81486122e+02
  5.64400000e-03   5.81087656e+02
  5.64500000e-03   5.80687459e+02
  5.64600000e-03   5.80286086e+02
  5.64700000e-03   5.79883941e+02
  5.64800000e-03   5.79481242e+02
  5.64900000e-03   5.79078123e+02
  5.65000000e-03   5.78674677e+02
  5.65100000e-03   5.78271064e+02
  5.65200000e-03   5.77867436e+02
  5.65300000e-03   5.77463539e+02
  5.65400000e-03   5.77058920e+02
  5.65500000e-03   5.76653178e+02
  5.65600000e-03   5.76246060e+02
  5.65700000e-03   5.75837938e+02
  5.65800000e-03   5.75428776e+02
  5.65900000e-03   5.75018629e+02
  5.66000000e-03   5.74607316e+02
  5.66100000e-03   5.74194445e+02
  5.66200000e-03   5.73779766e+02
  5.66300000e-03   5.73363553e+02
  5.66400000e-03   5.72946827e+02
  5.66500000e-03   5.72530453e+02
  5.66600000e-03   5.72114782e+02
  5.66700000e-03   5.71699625e+02
  5.66800000e-03   5.71284102e+02
  5.66900000e-03   5.70867447e+02
  5.67000000e-03   5.70448775e+02
  5.67100000e-03   5.70027287e+02
  5.67200000e-03   5.69602303e+02
  5.67300000e-03   5.69173477e+02
  5.67400000e-03   5.68740526e+02
  5.67500000e-03   5.68303291e+02
  5.67600000e-03   5.67861943e+02
  5.67700000e-03   5.67416629e+02
  5.67800000e-03   5.66967528e+02
  5.67900000e-03   5.66514714e+02
  5.68000000e-03   5.66058181e+02
  5.68100000e-03   5.65597935e+02
  5.68200000e-03   5.65134105e+02
  5.68300000e-03   5.64667080e+02
  5.68400000e-03   5.64197626e+02
  5.68500000e-03   5.63726619e+02
  5.68600000e-03   5.63254889e+02
  5.68700000e-03   5.62783025e+02
  5.68800000e-03   5.62311001e+02
  5.68900000e-03   5.61838264e+02
  5.69000000e-03   5.61363908e+02
  5.69100000e-03   5.60886847e+02
  5.69200000e-03   5.60405960e+02
  5.69300000e-03   5.59920710e+02
  5.69400000e-03   5.59431038e+02
  5.69500000e-03   5.58937171e+02
  5.69600000e-03   5.58439861e+02
  5.69700000e-03   5.57939735e+02
  5.69800000e-03   5.57437067e+02
  5.69900000e-03   5.56931709e+02
  5.70000000e-03   5.56424186e+02
  5.70100000e-03   5.55913516e+02
  5.70200000e-03   5.55400598e+02
  5.70300000e-03   5.54885526e+02
  5.70400000e-03   5.54369191e+02
  5.70500000e-03   5.53852536e+02
  5.70600000e-03   5.53336930e+02
  5.70700000e-03   5.52821571e+02
  5.70800000e-03   5.52306488e+02
  5.70900000e-03   5.51791371e+02
  5.71000000e-03   5.51275632e+02
  5.71100000e-03   5.50759042e+02
  5.71200000e-03   5.50240826e+02
  5.71300000e-03   5.49720297e+02
  5.71400000e-03   5.49196613e+02
  5.71500000e-03   5.48669993e+02
  5.71600000e-03   5.48139778e+02
  5.71700000e-03   5.47606462e+02
  5.71800000e-03   5.47070980e+02
  5.71900000e-03   5.46534789e+02
  5.72000000e-03   5.45999429e+02
  5.72100000e-03   5.45466003e+02
  5.72200000e-03   5.44934920e+02
  5.72300000e-03   5.44405896e+02
  5.72400000e-03   5.43878053e+02
  5.72500000e-03   5.43350157e+02
  5.72600000e-03   5.42821355e+02
  5.72700000e-03   5.42290926e+02
  5.72800000e-03   5.41758343e+02
  5.72900000e-03   5.41226917e+02
  5.73000000e-03   5.40690779e+02
  5.73100000e-03   5.40152076e+02
  5.73200000e-03   5.39611513e+02
  5.73300000e-03   5.39068966e+02
  5.73400000e-03   5.38524812e+02
  5.73500000e-03   5.37979408e+02
  5.73600000e-03   5.37433046e+02
  5.73700000e-03   5.36885881e+02
  5.73800000e-03   5.36337824e+02
  5.73900000e-03   5.35788782e+02
  5.74000000e-03   5.35239005e+02
  5.74100000e-03   5.34688910e+02
  5.74200000e-03   5.34138409e+02
  5.74300000e-03   5.33587264e+02
  5.74400000e-03   5.33034930e+02
  5.74500000e-03   5.32480717e+02
  5.74600000e-03   5.31924101e+02
  5.74700000e-03   5.31364830e+02
  5.74800000e-03   5.30802881e+02
  5.74900000e-03   5.30238420e+02
  5.75000000e-03   5.29672080e+02
  5.75100000e-03   5.29104703e+02
  5.75200000e-03   5.28537192e+02
  5.75300000e-03   5.27970241e+02
  5.75400000e-03   5.27404191e+02
  5.75500000e-03   5.26838559e+02
  5.75600000e-03   5.26272528e+02
  5.75700000e-03   5.25705259e+02
  5.75800000e-03   5.25136496e+02
  5.75900000e-03   5.24567337e+02
  5.76000000e-03   5.23996759e+02
  5.76100000e-03   5.23424626e+02
  5.76200000e-03   5.22851011e+02
  5.76300000e-03   5.22276201e+02
  5.76400000e-03   5.21701505e+02
  5.76500000e-03   5.21128512e+02
  5.76600000e-03   5.20557885e+02
  5.76700000e-03   5.19989317e+02
  5.76800000e-03   5.19421971e+02
  5.76900000e-03   5.18854699e+02
  5.77000000e-03   5.18286650e+02
  5.77100000e-03   5.17716915e+02
  5.77200000e-03   5.17145228e+02
  5.77300000e-03   5.16572379e+02
  5.77400000e-03   5.16000246e+02
  5.77500000e-03   5.15430232e+02
  5.77600000e-03   5.14862906e+02
  5.77700000e-03   5.14297918e+02
  5.77800000e-03   5.13734417e+02
  5.77900000e-03   5.13171657e+02
  5.78000000e-03   5.12613344e+02
  5.78100000e-03   5.12053740e+02
  5.78200000e-03   5.11490728e+02
  5.78300000e-03   5.10924484e+02
  5.78400000e-03   5.10354702e+02
  5.78500000e-03   5.09781379e+02
  5.78600000e-03   5.09204902e+02
  5.78700000e-03   5.08625732e+02
  5.78800000e-03   5.08044122e+02
  5.78900000e-03   5.07460272e+02
  5.79000000e-03   5.06874531e+02
  5.79100000e-03   5.06287677e+02
  5.79200000e-03   5.05700664e+02
  5.79300000e-03   5.05113927e+02
  5.79400000e-03   5.04528577e+02
  5.79500000e-03   5.03945560e+02
  5.79600000e-03   5.03365357e+02
  5.79700000e-03   5.02787037e+02
  5.79800000e-03   5.02209949e+02
  5.79900000e-03   5.01633050e+02
  5.80000000e-03   5.01055520e+02
  5.80100000e-03   5.00476721e+02
  5.80200000e-03   4.99896382e+02
  5.80300000e-03   4.99314499e+02
  5.80400000e-03   4.98732970e+02
  5.80500000e-03   4.98150697e+02
  5.80600000e-03   4.97568502e+02
  5.80700000e-03   4.96986722e+02
  5.80800000e-03   4.96405138e+02
  5.80900000e-03   4.95823800e+02
  5.81000000e-03   4.95247342e+02
  5.81100000e-03   4.94668888e+02
  5.81200000e-03   4.94089446e+02
  5.81300000e-03   4.93508668e+02
  5.81400000e-03   4.92926283e+02
  5.81500000e-03   4.92341941e+02
  5.81600000e-03   4.91755331e+02
  5.81700000e-03   4.91166170e+02
  5.81800000e-03   4.90574350e+02
  5.81900000e-03   4.89980131e+02
  5.82000000e-03   4.89384758e+02
  5.82100000e-03   4.88789579e+02
  5.82200000e-03   4.88195347e+02
  5.82300000e-03   4.87601573e+02
  5.82400000e-03   4.87008471e+02
  5.82500000e-03   4.86416303e+02
  5.82600000e-03   4.85824914e+02
  5.82700000e-03   4.85233553e+02
  5.82800000e-03   4.84641221e+02
  5.82900000e-03   4.84047392e+02
  5.83000000e-03   4.83452712e+02
  5.83100000e-03   4.82858556e+02
  5.83200000e-03   4.82265872e+02
  5.83300000e-03   4.81673874e+02
  5.83400000e-03   4.81080972e+02
  5.83500000e-03   4.80486818e+02
  5.83600000e-03   4.79892442e+02
  5.83700000e-03   4.79298687e+02
  5.83800000e-03   4.78705216e+02
  5.83900000e-03   4.78110964e+02
  5.84000000e-03   4.77515631e+02
  5.84100000e-03   4.76920188e+02
  5.84200000e-03   4.76326500e+02
  5.84300000e-03   4.75735718e+02
  5.84400000e-03   4.75147436e+02
  5.84500000e-03   4.74560714e+02
  5.84600000e-03   4.73974690e+02
  5.84700000e-03   4.73388360e+02
  5.84800000e-03   4.72800771e+02
  5.84900000e-03   4.72210972e+02
  5.85000000e-03   4.71619692e+02
  5.85100000e-03   4.71026286e+02
  5.85200000e-03   4.70431387e+02
  5.85300000e-03   4.69836372e+02
  5.85400000e-03   4.69242213e+02
  5.85500000e-03   4.68649384e+02
  5.85600000e-03   4.68057814e+02
  5.85700000e-03   4.67467051e+02
  5.85800000e-03   4.66876742e+02
  5.85900000e-03   4.66286648e+02
  5.86000000e-03   4.65698064e+02
  5.86100000e-03   4.65109482e+02
  5.86200000e-03   4.64519686e+02
  5.86300000e-03   4.63928807e+02
  5.86400000e-03   4.63336865e+02
  5.86500000e-03   4.62744102e+02
  5.86600000e-03   4.62151166e+02
  5.86700000e-03   4.61561397e+02
  5.86800000e-03   4.60970222e+02
  5.86900000e-03   4.60378298e+02
  5.87000000e-03   4.59785727e+02
  5.87100000e-03   4.59192224e+02
  5.87200000e-03   4.58597655e+02
  5.87300000e-03   4.58001843e+02
  5.87400000e-03   4.57405535e+02
  5.87500000e-03   4.56808150e+02
  5.87600000e-03   4.56209719e+02
  5.87700000e-03   4.55610117e+02
  5.87800000e-03   4.55008785e+02
  5.87900000e-03   4.54405906e+02
  5.88000000e-03   4.53802450e+02
  5.88100000e-03   4.53199863e+02
  5.88200000e-03   4.52599395e+02
  5.88300000e-03   4.52001638e+02
  5.88400000e-03   4.51406546e+02
  5.88500000e-03   4.50813654e+02
  5.88600000e-03   4.50222582e+02
  5.88700000e-03   4.49632687e+02
  5.88800000e-03   4.49052210e+02
  5.88900000e-03   4.48466913e+02
  5.89000000e-03   4.47880612e+02
  5.89100000e-03   4.47293329e+02
  5.89200000e-03   4.46704963e+02
  5.89300000e-03   4.46115379e+02
  5.89400000e-03   4.45524545e+02
  5.89500000e-03   4.44932376e+02
  5.89600000e-03   4.44338815e+02
  5.89700000e-03   4.43743949e+02
  5.89800000e-03   4.43148050e+02
  5.89900000e-03   4.42551384e+02
  5.90000000e-03   4.41953836e+02
  5.90100000e-03   4.41355172e+02
  5.90200000e-03   4.40755066e+02
  5.90300000e-03   4.40154047e+02
  5.90400000e-03   4.39552189e+02
  5.90500000e-03   4.38950551e+02
  5.90600000e-03   4.38349311e+02
  5.90700000e-03   4.37748582e+02
  5.90800000e-03   4.37148523e+02
  5.90900000e-03   4.36549222e+02
  5.91000000e-03   4.35950162e+02
  5.91100000e-03   4.35350972e+02
  5.91200000e-03   4.34751251e+02
  5.91300000e-03   4.34150861e+02
  5.91400000e-03   4.33549837e+02
  5.91500000e-03   4.32948582e+02
  5.91600000e-03   4.32347427e+02
  5.91700000e-03   4.31746622e+02
  5.91800000e-03   4.31146158e+02
  5.91900000e-03   4.30545580e+02
  5.92000000e-03   4.29943776e+02
  5.92100000e-03   4.29339607e+02
  5.92200000e-03   4.28733780e+02
  5.92300000e-03   4.28124000e+02
  5.92400000e-03   4.27512838e+02
  5.92500000e-03   4.26902504e+02
  5.92600000e-03   4.26294279e+02
  5.92700000e-03   4.25688400e+02
  5.92800000e-03   4.25084085e+02
  5.92900000e-03   4.24481047e+02
  5.93000000e-03   4.23878541e+02
  5.93100000e-03   4.23276172e+02
  5.93200000e-03   4.22673665e+02
  5.93300000e-03   4.22071741e+02
  5.93400000e-03   4.21470857e+02
  5.93500000e-03   4.20869715e+02
  5.93600000e-03   4.20267778e+02
  5.93700000e-03   4.19664540e+02
  5.93800000e-03   4.19059307e+02
  5.93900000e-03   4.18452142e+02
  5.94000000e-03   4.17843456e+02
  5.94100000e-03   4.17234008e+02
  5.94200000e-03   4.16624268e+02
  5.94300000e-03   4.16014628e+02
  5.94400000e-03   4.15405273e+02
  5.94500000e-03   4.14796300e+02
  5.94600000e-03   4.14187658e+02
  5.94700000e-03   4.13579423e+02
  5.94800000e-03   4.12971916e+02
  5.94900000e-03   4.12366143e+02
  5.95000000e-03   4.11761835e+02
  5.95100000e-03   4.11159011e+02
  5.95200000e-03   4.10557294e+02
  5.95300000e-03   4.09956254e+02
  5.95400000e-03   4.09355478e+02
  5.95500000e-03   4.08754653e+02
  5.95600000e-03   4.08153160e+02
  5.95700000e-03   4.07552645e+02
  5.95800000e-03   4.06949549e+02
  5.95900000e-03   4.06345281e+02
  5.96000000e-03   4.05739820e+02
  5.96100000e-03   4.05133392e+02
  5.96200000e-03   4.04526295e+02
  5.96300000e-03   4.03919048e+02
  5.96400000e-03   4.03312307e+02
  5.96500000e-03   4.02706458e+02
  5.96600000e-03   4.02100241e+02
  5.96700000e-03   4.01492953e+02
  5.96800000e-03   4.00884097e+02
  5.96900000e-03   4.00273535e+02
  5.97000000e-03   3.99661198e+02
  5.97100000e-03   3.99047433e+02
  5.97200000e-03   3.98432544e+02
  5.97300000e-03   3.97816924e+02
  5.97400000e-03   3.97201736e+02
  5.97500000e-03   3.96588576e+02
  5.97600000e-03   3.95978350e+02
  5.97700000e-03   3.95370845e+02
  5.97800000e-03   3.94765238e+02
  5.97900000e-03   3.94161074e+02
  5.98000000e-03   3.93557675e+02
  5.98100000e-03   3.92954525e+02
  5.98200000e-03   3.92350927e+02
  5.98300000e-03   3.91747375e+02
  5.98400000e-03   3.91141628e+02
  5.98500000e-03   3.90534379e+02
  5.98600000e-03   3.89925436e+02
  5.98700000e-03   3.89314696e+02
  5.98800000e-03   3.88702163e+02
  5.98900000e-03   3.88087666e+02
  5.99000000e-03   3.87471655e+02
  5.99100000e-03   3.86855384e+02
  5.99200000e-03   3.86240550e+02
  5.99300000e-03   3.85627884e+02
  5.99400000e-03   3.85017251e+02
  5.99500000e-03   3.84407671e+02
  5.99600000e-03   3.83797942e+02
  5.99700000e-03   3.83187041e+02
  5.99800000e-03   3.82574828e+02
  5.99900000e-03   3.81961592e+02
  6.00000000e-03   3.81347874e+02
  6.00100000e-03   3.80733998e+02
  6.00200000e-03   3.80120015e+02
  6.00300000e-03   3.79505620e+02
  6.00400000e-03   3.78890364e+02
  6.00500000e-03   3.78274082e+02
  6.00600000e-03   3.77656727e+02
  6.00700000e-03   3.77038206e+02
  6.00800000e-03   3.76418749e+02
  6.00900000e-03   3.75798927e+02
  6.01000000e-03   3.75179537e+02
  6.01100000e-03   3.74561099e+02
  6.01200000e-03   3.73943449e+02
  6.01300000e-03   3.73326114e+02
  6.01400000e-03   3.72708803e+02
  6.01500000e-03   3.72091129e+02
  6.01600000e-03   3.71472843e+02
  6.01700000e-03   3.70854134e+02
  6.01800000e-03   3.70235501e+02
  6.01900000e-03   3.69617148e+02
  6.02000000e-03   3.68999153e+02
  6.02100000e-03   3.68382290e+02
  6.02200000e-03   3.67766288e+02
  6.02300000e-03   3.67151171e+02
  6.02400000e-03   3.66536594e+02
  6.02500000e-03   3.65922060e+02
  6.02600000e-03   3.65307037e+02
  6.02700000e-03   3.64691306e+02
  6.02800000e-03   3.64074679e+02
  6.02900000e-03   3.63457139e+02
  6.03000000e-03   3.62838537e+02
  6.03100000e-03   3.62218610e+02
  6.03200000e-03   3.61597212e+02
  6.03300000e-03   3.60974573e+02
  6.03400000e-03   3.60351229e+02
  6.03500000e-03   3.59727973e+02
  6.03600000e-03   3.59105246e+02
  6.03700000e-03   3.58483124e+02
  6.03800000e-03   3.57861423e+02
  6.03900000e-03   3.57239837e+02
  6.04000000e-03   3.56618127e+02
  6.04100000e-03   3.55996090e+02
  6.04200000e-03   3.55373462e+02
  6.04300000e-03   3.54750023e+02
  6.04400000e-03   3.54125723e+02
  6.04500000e-03   3.53500804e+02
  6.04600000e-03   3.52875221e+02
  6.04700000e-03   3.52248882e+02
  6.04800000e-03   3.51621804e+02
  6.04900000e-03   3.50994086e+02
  6.05000000e-03   3.50365776e+02
  6.05100000e-03   3.49736992e+02
  6.05200000e-03   3.49107834e+02
  6.05300000e-03   3.48478298e+02
  6.05400000e-03   3.47848580e+02
  6.05500000e-03   3.47218906e+02
  6.05600000e-03   3.46589903e+02
  6.05700000e-03   3.45961590e+02
  6.05800000e-03   3.45333747e+02
  6.05900000e-03   3.44705864e+02
  6.06000000e-03   3.44077437e+02
  6.06100000e-03   3.43448136e+02
  6.06200000e-03   3.42817858e+02
  6.06300000e-03   3.42186619e+02
  6.06400000e-03   3.41554257e+02
  6.06500000e-03   3.40921311e+02
  6.06600000e-03   3.40287795e+02
  6.06700000e-03   3.39654216e+02
  6.06800000e-03   3.39021072e+02
  6.06900000e-03   3.38388543e+02
  6.07000000e-03   3.37756267e+02
  6.07100000e-03   3.37123772e+02
  6.07200000e-03   3.36490517e+02
  6.07300000e-03   3.35856478e+02
  6.07400000e-03   3.35221795e+02
  6.07500000e-03   3.34586989e+02
  6.07600000e-03   3.33952464e+02
  6.07700000e-03   3.33318511e+02
  6.07800000e-03   3.32685226e+02
  6.07900000e-03   3.32052286e+02
  6.08000000e-03   3.31419262e+02
  6.08100000e-03   3.30785506e+02
  6.08200000e-03   3.30150935e+02
  6.08300000e-03   3.29515937e+02
  6.08400000e-03   3.28881285e+02
  6.08500000e-03   3.28247803e+02
  6.08600000e-03   3.27615590e+02
  6.08700000e-03   3.26983975e+02
  6.08800000e-03   3.26352073e+02
  6.08900000e-03   3.25718971e+02
  6.09000000e-03   3.25084220e+02
  6.09100000e-03   3.24447952e+02
  6.09200000e-03   3.23811405e+02
  6.09300000e-03   3.23174965e+02
  6.09400000e-03   3.22539101e+02
  6.09500000e-03   3.21903387e+02
  6.09600000e-03   3.21267179e+02
  6.09700000e-03   3.20629820e+02
  6.09800000e-03   3.19991282e+02
  6.09900000e-03   3.19351690e+02
  6.10000000e-03   3.18712029e+02
  6.10100000e-03   3.18072982e+02
  6.10200000e-03   3.17434366e+02
  6.10300000e-03   3.16795385e+02
  6.10400000e-03   3.16155118e+02
  6.10500000e-03   3.15513165e+02
  6.10600000e-03   3.14869755e+02
  6.10700000e-03   3.14225744e+02
  6.10800000e-03   3.13581435e+02
  6.10900000e-03   3.12936915e+02
  6.11000000e-03   3.12292199e+02
  6.11100000e-03   3.11647427e+02
  6.11200000e-03   3.11003222e+02
  6.11300000e-03   3.10359821e+02
  6.11400000e-03   3.09717120e+02
  6.11500000e-03   3.09074881e+02
  6.11600000e-03   3.08432870e+02
  6.11700000e-03   3.07790633e+02
  6.11800000e-03   3.07147946e+02
  6.11900000e-03   3.06504357e+02
  6.12000000e-03   3.05859969e+02
  6.12100000e-03   3.05214920e+02
  6.12200000e-03   3.04569410e+02
  6.12300000e-03   3.03923623e+02
  6.12400000e-03   3.03277670e+02
  6.12500000e-03   3.02631704e+02
  6.12600000e-03   3.01986035e+02
  6.12700000e-03   3.01340745e+02
  6.12800000e-03   3.00695886e+02
  6.12900000e-03   3.00051426e+02
  6.13000000e-03   2.99406797e+02
  6.13100000e-03   2.98761667e+02
  6.13200000e-03   2.98119330e+02
  6.13300000e-03   2.97473216e+02
  6.13400000e-03   2.96824979e+02
  6.13500000e-03   2.96174974e+02
  6.13600000e-03   2.95523436e+02
  6.13700000e-03   2.94870229e+02
  6.13800000e-03   2.94215272e+02
  6.13900000e-03   2.93559350e+02
  6.14000000e-03   2.92904418e+02
  6.14100000e-03   2.92251867e+02
  6.14200000e-03   2.91601180e+02
  6.14300000e-03   2.90951098e+02
  6.14400000e-03   2.90300570e+02
  6.14500000e-03   2.89648969e+02
  6.14600000e-03   2.88996073e+02
  6.14700000e-03   2.88341932e+02
  6.14800000e-03   2.87686864e+02
  6.14900000e-03   2.87031268e+02
  6.15000000e-03   2.86365388e+02
  6.15100000e-03   2.85705956e+02
  6.15200000e-03   2.85045716e+02
  6.15300000e-03   2.84385175e+02
  6.15400000e-03   2.83723630e+02
  6.15500000e-03   2.83061905e+02
  6.15600000e-03   2.82400431e+02
  6.15700000e-03   2.81739579e+02
  6.15800000e-03   2.81079714e+02
  6.15900000e-03   2.80420856e+02
  6.16000000e-03   2.79763031e+02
  6.16100000e-03   2.79105827e+02
  6.16200000e-03   2.78448848e+02
  6.16300000e-03   2.77794935e+02
  6.16400000e-03   2.77137756e+02
  6.16500000e-03   2.76478323e+02
  6.16600000e-03   2.75816625e+02
  6.16700000e-03   2.75152524e+02
  6.16800000e-03   2.74486103e+02
  6.16900000e-03   2.73817900e+02
  6.17000000e-03   2.73137562e+02
  6.17100000e-03   2.72467333e+02
  6.17200000e-03   2.71798605e+02
  6.17300000e-03   2.71131968e+02
  6.17400000e-03   2.70466703e+02
  6.17500000e-03   2.69802466e+02
  6.17600000e-03   2.69139064e+02
  6.17700000e-03   2.68483515e+02
  6.17800000e-03   2.67823239e+02
  6.17900000e-03   2.67161454e+02
  6.18000000e-03   2.66497937e+02
  6.18100000e-03   2.65832670e+02
  6.18200000e-03   2.65165986e+02
  6.18300000e-03   2.64498145e+02
  6.18400000e-03   2.63829169e+02
  6.18500000e-03   2.63158742e+02
  6.18600000e-03   2.62486474e+02
  6.18700000e-03   2.61812725e+02
  6.18800000e-03   2.61138403e+02
  6.18900000e-03   2.60464528e+02
  6.19000000e-03   2.59791052e+02
  6.19100000e-03   2.59117188e+02
  6.19200000e-03   2.58441891e+02
  6.19300000e-03   2.57764596e+02
  6.19400000e-03   2.57085314e+02
  6.19500000e-03   2.56404116e+02
  6.19600000e-03   2.55722339e+02
  6.19700000e-03   2.55041552e+02
  6.19800000e-03   2.54362536e+02
  6.19900000e-03   2.53684984e+02
  6.20000000e-03   2.53008204e+02
  6.20100000e-03   2.52331554e+02
  6.20200000e-03   2.51654452e+02
  6.20300000e-03   2.50976151e+02
  6.20400000e-03   2.50295893e+02
  6.20500000e-03   2.49614416e+02
  6.20600000e-03   2.48930710e+02
  6.20700000e-03   2.48245276e+02
  6.20800000e-03   2.47558773e+02
  6.20900000e-03   2.46872123e+02
  6.21000000e-03   2.46185750e+02
  6.21100000e-03   2.45499357e+02
  6.21200000e-03   2.44812807e+02
  6.21300000e-03   2.44117189e+02
  6.21400000e-03   2.43428649e+02
  6.21500000e-03   2.42740028e+02
  6.21600000e-03   2.42050668e+02
  6.21700000e-03   2.41360896e+02
  6.21800000e-03   2.40670427e+02
  6.21900000e-03   2.39978684e+02
  6.22000000e-03   2.39285125e+02
  6.22100000e-03   2.38595125e+02
  6.22200000e-03   2.37900024e+02
  6.22300000e-03   2.37202254e+02
  6.22400000e-03   2.36502521e+02
  6.22500000e-03   2.35801319e+02
  6.22600000e-03   2.35099069e+02
  6.22700000e-03   2.34395933e+02
  6.22800000e-03   2.33692123e+02
  6.22900000e-03   2.32989314e+02
  6.23000000e-03   2.32273186e+02
  6.23100000e-03   2.31564416e+02
  6.23200000e-03   2.30853393e+02
  6.23300000e-03   2.30142932e+02
  6.23400000e-03   2.29431085e+02
  6.23500000e-03   2.28718789e+02
  6.23600000e-03   2.28007007e+02
  6.23700000e-03   2.27296246e+02
  6.23800000e-03   2.26585785e+02
  6.23900000e-03   2.25874292e+02
  6.24000000e-03   2.25161380e+02
  6.24100000e-03   2.24447437e+02
  6.24200000e-03   2.23733111e+02
  6.24300000e-03   2.23018321e+02
  6.24400000e-03   2.22303054e+02
  6.24500000e-03   2.21586723e+02
  6.24600000e-03   2.20869301e+02
  6.24700000e-03   2.20140735e+02
  6.24800000e-03   2.19418757e+02
  6.24900000e-03   2.18695010e+02
  6.25000000e-03   2.17970410e+02
  6.25100000e-03   2.17244674e+02
  6.25200000e-03   2.16507511e+02
  6.25300000e-03   2.15777351e+02
  6.25400000e-03   2.15037776e+02
  6.25500000e-03   2.14296454e+02
  6.25600000e-03   2.13560641e+02
  6.25700000e-03   2.12823893e+02
  6.25800000e-03   2.12078311e+02
  6.25900000e-03   2.11339102e+02
  6.26000000e-03   2.10599423e+02
  6.26100000e-03   2.09860161e+02
  6.26200000e-03   2.09112991e+02
  6.26300000e-03   2.08372038e+02
  6.26400000e-03   2.07630255e+02
  6.26500000e-03   2.06878886e+02
  6.26600000e-03   2.06125327e+02
  6.26700000e-03   2.05377059e+02
  6.26800000e-03   2.04627105e+02
  6.26900000e-03   2.03877523e+02
  6.27000000e-03   2.03128820e+02
  6.27100000e-03   2.02371593e+02
  6.27200000e-03   2.01613390e+02
  6.27300000e-03   2.00860217e+02
  6.27400000e-03   2.00098187e+02
  6.27500000e-03   1.99342805e+02
  6.27600000e-03   1.98585723e+02
  6.27700000e-03   1.97819228e+02
  6.27800000e-03   1.97048686e+02
  6.27900000e-03   1.96281878e+02
  6.28000000e-03   1.95505031e+02
  6.28100000e-03   1.94727897e+02
  6.28200000e-03   1.93957516e+02
  6.28300000e-03   1.93187553e+02
  6.28400000e-03   1.92420306e+02
  6.28500000e-03   1.91650761e+02
  6.28600000e-03   1.90879640e+02
  6.28700000e-03   1.90107576e+02
  6.28800000e-03   1.89327123e+02
  6.28900000e-03   1.88544739e+02
  6.29000000e-03   1.87759070e+02
  6.29100000e-03   1.86969307e+02
  6.29200000e-03   1.86176079e+02
  6.29300000e-03   1.85379675e+02
  6.29400000e-03   1.84579796e+02
  6.29500000e-03   1.83783863e+02
  6.29600000e-03   1.82979244e+02
  6.29700000e-03   1.82173449e+02
  6.29800000e-03   1.81366136e+02
  6.29900000e-03   1.80556977e+02
  6.30000000e-03   1.79743704e+02
  6.30100000e-03   1.78927352e+02
  6.30200000e-03   1.78109171e+02
  6.30300000e-03   1.77289000e+02
  6.30400000e-03   1.76466518e+02
  6.30500000e-03   1.75648510e+02
  6.30600000e-03   1.74823096e+02
  6.30700000e-03   1.73996345e+02
  6.30800000e-03   1.73174447e+02
  6.30900000e-03   1.72347442e+02
  6.31000000e-03   1.71517864e+02
  6.31100000e-03   1.70684657e+02
  6.31200000e-03   1.69847580e+02
  6.31300000e-03   1.69014348e+02
  6.31400000e-03   1.68173755e+02
  6.31500000e-03   1.67339627e+02
  6.31600000e-03   1.66496362e+02
  6.31700000e-03   1.65648697e+02
  6.31800000e-03   1.64795355e+02
  6.31900000e-03   1.63937664e+02
  6.32000000e-03   1.63077676e+02
  6.32100000e-03   1.62216413e+02
  6.32200000e-03   1.61352481e+02
  6.32300000e-03   1.60485052e+02
  6.32400000e-03   1.59613937e+02
  6.32500000e-03   1.58741631e+02
  6.32600000e-03   1.57863821e+02
  6.32700000e-03   1.56981571e+02
  6.32800000e-03   1.56096038e+02
  6.32900000e-03   1.55208123e+02
  6.33000000e-03   1.54317952e+02
  6.33100000e-03   1.53423300e+02
  6.33200000e-03   1.52525147e+02
  6.33300000e-03   1.51624301e+02
  6.33400000e-03   1.50720564e+02
  6.33500000e-03   1.49814086e+02
  6.33600000e-03   1.48903261e+02
  6.33700000e-03   1.47987604e+02
  6.33800000e-03   1.47066584e+02
  6.33900000e-03   1.46140198e+02
  6.34000000e-03   1.45209605e+02
  6.34100000e-03   1.44276422e+02
  6.34200000e-03   1.43337655e+02
  6.34300000e-03   1.42394654e+02
  6.34400000e-03   1.41448197e+02
  6.34500000e-03   1.40498672e+02
  6.34600000e-03   1.39543924e+02
  6.34700000e-03   1.38583299e+02
  6.34800000e-03   1.37617016e+02
  6.34900000e-03   1.36645554e+02
  6.35000000e-03   1.35677203e+02
  6.35100000e-03   1.34698670e+02
  6.35200000e-03   1.33715546e+02
  6.35300000e-03   1.32726226e+02
  6.35400000e-03   1.31729607e+02
  6.35500000e-03   1.30725905e+02
  6.35600000e-03   1.29714597e+02
  6.35700000e-03   1.28695786e+02
  6.35800000e-03   1.27670736e+02
  6.35900000e-03   1.26639259e+02
  6.36000000e-03   1.25600495e+02
  6.36100000e-03   1.24554320e+02
  6.36200000e-03   1.23499784e+02
  6.36300000e-03   1.22436772e+02
  6.36400000e-03   1.21364100e+02
  6.36500000e-03   1.20282807e+02
  6.36600000e-03   1.19192579e+02
  6.36700000e-03   1.18094043e+02
  6.36800000e-03   1.16985815e+02
  6.36900000e-03   1.15867324e+02
  6.37000000e-03   1.14739294e+02
  6.37100000e-03   1.13600294e+02
  6.37200000e-03   1.12449681e+02
  6.37300000e-03   1.11286355e+02
  6.37400000e-03   1.10109669e+02
  6.37500000e-03   1.08919892e+02
  6.37600000e-03   1.07715463e+02
  6.37700000e-03   1.06497637e+02
  6.37800000e-03   1.05265637e+02
  6.37900000e-03   1.04018848e+02
  6.38000000e-03   1.02755485e+02
  6.38100000e-03   1.01475288e+02
  6.38200000e-03   1.00178680e+02
  6.38300000e-03   9.88643485e+01
  6.38400000e-03   9.75305367e+01
  6.38500000e-03   9.61762634e+01
  6.38600000e-03   9.48003198e+01
  6.38700000e-03   9.34008140e+01
  6.38800000e-03   9.19748260e+01
  6.38900000e-03   9.05225754e+01
  6.39000000e-03   8.90438591e+01
  6.39100000e-03   8.75354919e+01
  6.39200000e-03   8.59968643e+01
  6.39300000e-03   8.44284290e+01
  6.39400000e-03   8.28293951e+01
  6.39500000e-03   8.11990459e+01
  6.39600000e-03   7.95314398e+01
  6.39700000e-03   7.78263168e+01
  6.39800000e-03   7.60803194e+01
  6.39900000e-03   7.42930864e+01
  6.40000000e-03   7.24649052e+01
  6.40100000e-03   7.05897541e+01
  6.40200000e-03   6.86666323e+01
  6.40300000e-03   6.66908716e+01
  6.40400000e-03   6.46565745e+01
  6.40500000e-03   6.25633789e+01
  6.40600000e-03   6.04065462e+01
  6.40700000e-03   5.81773954e+01
  6.40800000e-03   5.58682681e+01
  6.40900000e-03   5.34853453e+01
  6.41000000e-03   5.10236848e+01
  6.41100000e-03   4.84688733e+01
  6.41200000e-03   4.58108992e+01
  6.41300000e-03   4.30616255e+01
  6.41400000e-03   4.02043539e+01
  6.41500000e-03   3.72201816e+01
  6.41600000e-03   3.41273201e+01
  6.41700000e-03   3.09069314e+01
  6.41800000e-03   2.75433387e+01
  6.41900000e-03   2.40874099e+01
  6.42000000e-03   2.05383934e+01
  6.42100000e-03   1.69247284e+01
  6.42200000e-03   1.33282667e+01
  6.42300000e-03   9.83525227e+00
  6.42400000e-03   6.56897984e+00
  6.42500000e-03   3.70387601e+00
  6.42600000e-03   1.56308887e+00
  6.42700000e-03   4.29324066e-01
  6.42800000e-03   4.26644294e-01
  6.42900000e-03   4.26545677e-01
  6.43000000e-03   4.26438288e-01
  6.43100000e-03   4.26287375e-01
  6.43200000e-03   4.26113586e-01
  6.43300000e-03   4.25936649e-01
  6.43400000e-03   4.25978923e-01
  6.43500000e-03   4.25825994e-01
  6.43600000e-03   4.25429037e-01
  6.43700000e-03   4.25437852e-01
  6.43800000e-03   4.25282161e-01
  6.43900000e-03   4.25111026e-01
  6.44000000e-03   4.24930951e-01
  6.44100000e-03   4.24749338e-01
  6.44200000e-03   4.24567827e-01
  6.44300000e-03   4.24386411e-01
  6.44400000e-03   4.24205089e-01
  6.44500000e-03   4.24023819e-01
  6.44600000e-03   4.23842644e-01
  6.44700000e-03   4.23661609e-01
  6.44800000e-03   4.23480674e-01
  6.44900000e-03   4.23299703e-01
  6.45000000e-03   4.23118626e-01
  6.45100000e-03   4.22937521e-01
  6.45200000e-03   4.22756463e-01
  6.45300000e-03   4.22575411e-01
  6.45400000e-03   4.22394294e-01
  6.45500000e-03   4.22213186e-01
  6.45600000e-03   4.22032122e-01
  6.45700000e-03   4.21851171e-01
  6.45800000e-03   4.21670401e-01
  6.45900000e-03   4.21489781e-01
  6.46000000e-03   4.21309196e-01
  6.46100000e-03   4.21128578e-01
  6.46200000e-03   4.20947926e-01
  6.46300000e-03   4.20767234e-01
  6.46400000e-03   4.20586486e-01
  6.46500000e-03   4.20405730e-01
  6.46600000e-03   4.20225025e-01
  6.46700000e-03   4.20044327e-01
  6.46800000e-03   4.19863566e-01
  6.46900000e-03   4.19682821e-01
  6.47000000e-03   4.19502086e-01
  6.47100000e-03   4.19321434e-01
  6.47200000e-03   4.19140919e-01
  6.47300000e-03   4.18960571e-01
  6.47400000e-03   4.18780346e-01
  6.47500000e-03   4.18600135e-01
  6.47600000e-03   4.18420003e-01
  6.47700000e-03   4.18239995e-01
  6.47800000e-03   4.18060062e-01
  6.47900000e-03   4.17880180e-01
  6.48000000e-03   4.17700307e-01
  6.48100000e-03   4.17520445e-01
  6.48200000e-03   4.17340626e-01
  6.48300000e-03   4.17160876e-01
  6.48400000e-03   4.16981188e-01
  6.48500000e-03   4.16801555e-01
  6.48600000e-03   4.16621953e-01
  6.48700000e-03   4.16442386e-01
  6.48800000e-03   4.16262841e-01
  6.48900000e-03   4.16083305e-01
  6.49000000e-03   4.15903810e-01
  6.49100000e-03   4.15724323e-01
  6.49200000e-03   4.15544873e-01
  6.49300000e-03   4.15365500e-01
  6.49400000e-03   4.15186226e-01
  6.49500000e-03   4.15007065e-01
  6.49600000e-03   4.14828026e-01


==> Data/SENT/problem_lodi_125.dat <==
  1.00000000e-04   1.42156648e+01
  2.00000000e-04   2.84313080e+01
  3.00000000e-04   4.26468748e+01
  4.00000000e-04   5.68622254e+01
  5.00000000e-04   7.10771037e+01
  6.00000000e-04   8.52911026e+01
  7.00000000e-04   9.95036323e+01
  8.00000000e-04   1.13713892e+02
  9.00000000e-04   1.27920845e+02
  1.00000000e-03   1.42123193e+02
  1.10000000e-03   1.56319362e+02
  1.20000000e-03   1.70507484e+02
  1.30000000e-03   1.84685382e+02
  1.40000000e-03   1.98850566e+02
  1.50000000e-03   2.13000226e+02
  1.60000000e-03   2.27131235e+02
  1.70000000e-03   2.41240135e+02
  1.80000000e-03   2.55323169e+02
  1.90000000e-03   2.69376273e+02
  2.00000000e-03   2.83395092e+02
  2.10000000e-03   2.97375011e+02
  2.20000000e-03   3.11311153e+02
  2.30000000e-03   3.25198411e+02
  2.40000000e-03   3.39031478e+02
  2.50000000e-03   3.52804869e+02
  2.60000000e-03   3.66512947e+02
  2.70000000e-03   3.80149964e+02
  2.80000000e-03   3.93710087e+02
  2.90000000e-03   4.07187414e+02
  3.00000000e-03   4.20576038e+02
  3.10000000e-03   4.33870067e+02
  3.20000000e-03   4.47063640e+02
  3.30000000e-03   4.60150972e+02
  3.40000000e-03   4.73126383e+02
  3.50000000e-03   4.85984316e+02
  3.60000000e-03   4.98719368e+02
  3.70000000e-03   5.11326307e+02
  3.80000000e-03   5.23800081e+02
  3.90000000e-03   5.36121078e+02
  4.00000000e-03   5.48279582e+02
  4.10000000e-03   5.60275221e+02
  4.20000000e-03   5.72102007e+02
  4.30000000e-03   5.83754400e+02
  4.40000000e-03   5.95227107e+02
  4.50000000e-03   6.06514873e+02
  4.60000000e-03   6.17612277e+02
  4.70000000e-03   6.28513520e+02
  4.80000000e-03   6.39212142e+02
  4.90000000e-03   6.49700625e+02
  5.00000000e-03   6.59969819e+02
  5.10000000e-03   6.70008116e+02
  5.20000000e-03   6.79775821e+02
  5.30000000e-03   6.89269618e+02
  5.40000000e-03   6.98452005e+02
  5.50000000e-03   7.07246884e+02
  5.50100000e-03   7.03049735e+02
  5.50200000e-03   6.98603105e+02
  5.50300000e-03   6.93690744e+02
  5.50400000e-03   6.88594376e+02
  5.50500000e-03   6.83445723e+02
  5.50600000e-03   6.78339578e+02
  5.50700000e-03   6.73232782e+02
  5.50800000e-03   6.68408837e+02
  5.50900000e-03   6.63961556e+02
  5.51000000e-03   6.59655664e+02
  5.51100000e-03   6.55512394e+02
  5.51200000e-03   6.51651496e+02
  5.51300000e-03   6.48115138e+02
  5.51400000e-03   6.44750882e+02
  5.51500000e-03   6.41571175e+02
  5.51600000e-03   6.38643281e+02
  5.51700000e-03   6.35925312e+02
  5.51800000e-03   6.33450615e+02
  5.51900000e-03   6.31147591e+02
  5.52000000e-03   6.28928900e+02
  5.52100000e-03   6.26762992e+02
  5.52200000e-03   6.24659550e+02
  5.52300000e-03   6.22602155e+02
  5.52400000e-03   6.20587751e+02
  5.52500000e-03   6.18615676e+02
  5.52600000e-03   6.16672718e+02
  5.52700000e-03   6.14762001e+02
  5.52800000e-03   6.12849050e+02
  5.52900000e-03   6.10984869e+02
  5.53000000e-03   6.09157312e+02
  5.53100000e-03   6.07344449e+02
  5.53200000e-03   6.05561026e+02
  5.53300000e-03   6.03801917e+02
  5.53400000e-03   6.02086763e+02
  5.53500000e-03   6.00393214e+02
  5.53600000e-03   5.98704373e+02
  5.53700000e-03   5.97006942e+02
  5.53800000e-03   5.95306603e+02
  5.53900000e-03   5.93616942e+02
  5.54000000e-03   5.91897588e+02
  5.54100000e-03   5.90195992e+02
  5.54200000e-03   5.88517992e+02
  5.54300000e-03   5.86857525e+02
  5.54400000e-03   5.85174625e+02
  5.54500000e-03   5.83522077e+02
  5.54600000e-03   5.81874231e+02
  5.54700000e-03   5.80194588e+02
  5.54800000e-03   5.78513897e+02
  5.54900000e-03   5.76832615e+02
  5.55000000e-03   5.75144689e+02
  5.55100000e-03   5.73441178e+02
  5.55200000e-03   5.71741423e+02
  5.55300000e-03   5.70041774e+02
  5.55400000e-03   5.68276567e+02
  5.55500000e-03   5.66529186e+02
  5.55600000e-03   5.64750449e+02
  5.55700000e-03   5.62971889e+02
  5.55800000e-03   5.61186700e+02
  5.55900000e-03   5.59403529e+02
  5.56000000e-03   5.57611715e+02
  5.56100000e-03   5.55767119e+02
  5.56200000e-03   5.53921839e+02
  5.56300000e-03   5.52090492e+02
  5.56400000e-03   5.50273422e+02
  5.56500000e-03   5.48448561e+02
  5.56600000e-03   5.46594931e+02
  5.56700000e-03   5.44722054e+02
  5.56800000e-03   5.42819972e+02
  5.56900000e-03   5.40942353e+02
  5.57000000e-03   5.39070100e+02
  5.57100000e-03   5.37184520e+02
  5.57200000e-03   5.35270691e+02
  5.57300000e-03   5.33344468e+02
  5.57400000e-03   5.31433268e+02
  5.57500000e-03   5.29509171e+02
  5.57600000e-03   5.27587930e+02
  5.57700000e-03   5.25691008e+02
  5.57800000e-03   5.23812855e+02
  5.57900000e-03   5.21913093e+02
  5.58000000e-03   5.20018614e+02
  5.58100000e-03   5.18151525e+02
  5.58200000e-03   5.16298871e+02
  5.58300000e-03   5.14447803e+02
  5.58400000e-03   5.12527705e+02
  5.58500000e-03   5.10622688e+02
  5.58600000e-03   5.08707086e+02
  5.58700000e-03   5.06784089e+02
  5.58800000e-03   5.04909413e+02
  5.58900000e-03   5.03048306e+02
  5.59000000e-03   5.01188933e+02
  5.59100000e-03   4.99314306e+02
  5.59200000e-03   4.97454439e+02
  5.59300000e-03   4.95595722e+02
  5.59400000e-03   4.93722591e+02
  5.59500000e-03   4.91814248e+02
  5.59600000e-03   4.89924105e+02
  5.59700000e-03   4.88036670e+02
  5.59800000e-03   4.86165148e+02
  5.59900000e-03   4.84241289e+02
  5.60000000e-03   4.82385411e+02
  5.60100000e-03   4.80504144e+02
  5.60200000e-03   4.78609683e+02
  5.60300000e-03   4.76709318e+02
  5.60400000e-03   4.74880553e+02
  5.60500000e-03   4.73059984e+02
  5.60600000e-03   4.71231917e+02
  5.60700000e-03   4.69346893e+02
  5.60800000e-03   4.67489858e+02
  5.60900000e-03   4.65657516e+02
  5.61000000e-03   4.63834398e+02
  5.61100000e-03   4.62012454e+02
  5.61200000e-03   4.60182535e+02
  5.61300000e-03   4.58349972e+02
  5.61400000e-03   4.56487436e+02
  5.61500000e-03   4.54617957e+02
  5.61600000e-03   4.52741632e+02
  5.61700000e-03   4.50902223e+02
  5.61800000e-03   4.49088596e+02
  5.61900000e-03   4.47287487e+02
  5.62000000e-03   4.45495096e+02
  5.62100000e-03   4.43687777e+02
  5.62200000e-03   4.41866408e+02
  5.62300000e-03   4.40054580e+02
  5.62400000e-03   4.38204035e+02
  5.62500000e-03   4.36351224e+02
  5.62600000e-03   4.34512618e+02
  5.62700000e-03   4.32673395e+02
  5.62800000e-03   4.30866400e+02
  5.62900000e-03   4.29060314e+02
  5.63000000e-03   4.27254676e+02
  5.63100000e-03   4.25425158e+02
  5.63200000e-03   4.23558778e+02
  5.63300000e-03   4.21736954e+02
  5.63400000e-03   4.19909603e+02
  5.63500000e-03   4.18071607e+02
  5.63600000e-03   4.16240022e+02
  5.63700000e-03   4.14398432e+02
  5.63800000e-03   4.12561512e+02
  5.63900000e-03   4.10717009e+02
  5.64000000e-03   4.08874104e+02
  5.64100000e-03   4.07076569e+02
  5.64200000e-03   4.05291159e+02
  5.64300000e-03   4.03510757e+02
  5.64400000e-03   4.01717843e+02
  5.64500000e-03   3.99894123e+02
  5.64600000e-03   3.98054602e+02
  5.64700000e-03   3.96214036e+02
  5.64800000e-03   3.94381005e+02
  5.64900000e-03   3.92533629e+02
  5.65000000e-03   3.90732808e+02
  5.65100000e-03   3.88952405e+02
  5.65200000e-03   3.87181859e+02
  5.65300000e-03   3.85363826e+02
  5.65400000e-03   3.83506282e+02
  5.65500000e-03   3.81654992e+02
  5.65600000e-03   3.79844331e+02
  5.65700000e-03   3.78034427e+02
  5.65800000e-03   3.76197159e+02
  5.65900000e-03   3.74358226e+02
  5.66000000e-03   3.72530742e+02
  5.66100000e-03   3.70692142e+02
  5.66200000e-03   3.68843750e+02
  5.66300000e-03   3.67020507e+02
  5.66400000e-03   3.65188592e+02
  5.66500000e-03   3.63358949e+02
  5.66600000e-03   3.61539678e+02
  5.66700000e-03   3.59750931e+02
  5.66800000e-03   3.57965532e+02
  5.66900000e-03   3.56175678e+02
  5.67000000e-03   3.54346036e+02
  5.67100000e-03   3.52508724e+02
  5.67200000e-03   3.50683328e+02
  5.67300000e-03   3.48857984e+02
  5.67400000e-03   3.47032765e+02
  5.67500000e-03   3.45199448e+02
  5.67600000e-03   3.43363707e+02
  5.67700000e-03   3.41525391e+02
  5.67800000e-03   3.39686324e+02
  5.67900000e-03   3.37850000e+02
  5.68000000e-03   3.36004649e+02
  5.68100000e-03   3.34165308e+02
  5.68200000e-03   3.32316165e+02
  5.68300000e-03   3.30477818e+02
  5.68400000e-03   3.28611548e+02
  5.68500000e-03   3.26769046e+02
  5.68600000e-03   3.24937183e+02
  5.68700000e-03   3.23098233e+02
  5.68800000e-03   3.21260018e+02
  5.68900000e-03   3.19439892e+02
  5.69000000e-03   3.17608692e+02
  5.69100000e-03   3.15767521e+02
  5.69200000e-03   3.13924943e+02
  5.69300000e-03   3.12069601e+02
  5.69400000e-03   3.10231319e+02
  5.69500000e-03   3.08382371e+02
  5.69600000e-03   3.06536033e+02
  5.69700000e-03   3.04691553e+02
  5.69800000e-03   3.02848298e+02
  5.69900000e-03   3.01008705e+02
  5.70000000e-03   2.99176577e+02
  5.70100000e-03   2.97343704e+02
  5.70200000e-03   2.95508095e+02
  5.70300000e-03   2.93672124e+02
  5.70400000e-03   2.91842267e+02
  5.70500000e-03   2.90016189e+02
  5.70600000e-03   2.88154763e+02
  5.70700000e-03   2.86241310e+02
  5.70800000e-03   2.84410412e+02
  5.70900000e-03   2.82588635e+02
  5.71000000e-03   2.80736800e+02
  5.71100000e-03   2.78890433e+02
  5.71200000e-03   2.77048030e+02
  5.71300000e-03   2.75186726e+02
  5.71400000e-03   2.73333289e+02
  5.71500000e-03   2.71510419e+02
  5.71600000e-03   2.69680430e+02
  5.71700000e-03   2.67776762e+02
  5.71800000e-03   2.65879588e+02
  5.71900000e-03   2.64050941e+02
  5.72000000e-03   2.62244768e+02
  5.72100000e-03   2.60444745e+02
  5.72200000e-03   2.58621515e+02
  5.72300000e-03   2.56714041e+02
  5.72400000e-03   2.54805023e+02
  5.72500000e-03   2.52923501e+02
  5.72600000e-03   2.51036474e+02
  5.72700000e-03   2.49118659e+02
  5.72800000e-03   2.47284954e+02
  5.72900000e-03   2.45474748e+02
  5.73000000e-03   2.43645727e+02
  5.73100000e-03   2.41778923e+02
  5.73200000e-03   2.39882910e+02
  5.73300000e-03   2.37996773e+02
  5.73400000e-03   2.36154702e+02
  5.73500000e-03   2.34303392e+02
  5.73600000e-03   2.32460729e+02
  5.73700000e-03   2.30629084e+02
  5.73800000e-03   2.28743681e+02
  5.73900000e-03   2.26819154e+02
  5.74000000e-03   2.24926835e+02
  5.74100000e-03   2.23035127e+02
  5.74200000e-03   2.21108554e+02
  5.74300000e-03   2.19186748e+02
  5.74400000e-03   2.17265178e+02
  5.74500000e-03   2.15344211e+02
  5.74600000e-03   2.13422779e+02
  5.74700000e-03   2.11494988e+02
  5.74800000e-03   2.09568181e+02
  5.74900000e-03   2.07648518e+02
  5.75000000e-03   2.05723908e+02
  5.75100000e-03   2.03791287e+02
  5.75200000e-03   2.01866190e+02
  5.75300000e-03   1.99923170e+02
  5.75400000e-03   1.97954899e+02
  5.75500000e-03   1.95999536e+02
  5.75600000e-03   1.94059550e+02
  5.75700000e-03   1.92119620e+02
  5.75800000e-03   1.90125879e+02
  5.75900000e-03   1.88128357e+02
  5.76000000e-03   1.86136989e+02
  5.76100000e-03   1.84119964e+02
  5.76200000e-03   1.82120709e+02
  5.76300000e-03   1.80109080e+02
  5.76400000e-03   1.78082766e+02
  5.76500000e-03   1.76048268e+02
  5.76600000e-03   1.74001275e+02
  5.76700000e-03   1.71938049e+02
  5.76800000e-03   1.69873198e+02
  5.76900000e-03   1.67808696e+02
  5.77000000e-03   1.65735847e+02
  5.77100000e-03   1.63644046e+02
  5.77200000e-03   1.61499653e+02
  5.77300000e-03   1.59337757e+02
  5.77400000e-03   1.57181669e+02
  5.77500000e-03   1.54997862e+02
  5.77600000e-03   1.52808166e+02
  5.77700000e-03   1.50589337e+02
  5.77800000e-03   1.48356940e+02
  5.77900000e-03   1.46113541e+02
  5.78000000e-03   1.43826619e+02
  5.78100000e-03   1.41532110e+02
  5.78200000e-03   1.39216219e+02
  5.78300000e-03   1.36854350e+02
  5.78400000e-03   1.34465460e+02
  5.78500000e-03   1.32053379e+02
  5.78600000e-03   1.29586548e+02
  5.78700000e-03   1.27083171e+02
  5.78800000e-03   1.24530839e+02
  5.78900000e-03   1.21951773e+02
  5.79000000e-03   1.19336790e+02
  5.79100000e-03   1.16637014e+02
  5.79200000e-03   1.13897848e+02
  5.79300000e-03   1.11099852e+02
  5.79400000e-03   1.08216414e+02
  5.79500000e-03   1.05265992e+02
  5.79600000e-03   1.02210426e+02
  5.79700000e-03   9.90531436e+01
  5.79800000e-03   9.57835483e+01
  5.79900000e-03   9.23563485e+01
  5.80000000e-03   8.87662704e+01
  5.80100000e-03   8.50024879e+01
  5.80200000e-03   8.10213842e+01
  5.80300000e-03   7.67873173e+01
  5.80400000e-03   7.22545981e+01
  5.80500000e-03   6.73524182e+01
  5.80600000e-03   6.19438517e+01
  5.80700000e-03   5.59228963e+01
  5.80800000e-03   4.91592685e+01
  5.80900000e-03   4.13259077e+01
  5.81000000e-03   3.19997974e+01
  5.81100000e-03   6.21889290e-01
  5.81200000e-03   3.05677543e-01
  5.81300000e-03   3.05688420e-01
  5.81400000e-03   3.05648899e-01
  5.81500000e-03   3.05580372e-01
  5.81600000e-03   3.05495467e-01
  5.81700000e-03   3.05545425e-01
  5.81800000e-03   3.05451342e-01
  5.81900000e-03   3.05343439e-01
  5.82000000e-03   3.05232714e-01
  5.82100000e-03   3.05115287e-01
  5.82200000e-03   3.04992754e-01
  5.82300000e-03   3.04867067e-01
  5.82400000e-03   3.04733357e-01
  5.82500000e-03   3.04595814e-01
  5.82600000e-03   3.04457514e-01
  5.82700000e-03   3.04318230e-01
  5.82800000e-03   3.04178677e-01
  5.82900000e-03   3.04036404e-01
  5.83000000e-03   3.03891954e-01
  5.83100000e-03   3.03746018e-01
  5.83200000e-03   3.03598611e-01
  5.83300000e-03   3.03449861e-01
  5.83400000e-03   3.03300842e-01
  5.83500000e-03   3.03151493e-01
  5.83600000e-03   3.03001945e-01
  5.83700000e-03   3.02852203e-01
  5.83800000e-03   3.02701542e-01
  5.83900000e-03   3.02550953e-01
  5.84000000e-03   3.02400199e-01
  5.84100000e-03   3.02249435e-01
  5.84200000e-03   3.02098610e-01
  5.84300000e-03   3.01947841e-01
  5.84400000e-03   3.01797174e-01
  5.84500000e-03   3.01646609e-01
  5.84600000e-03   3.01496145e-01
  5.84700000e-03   3.01345771e-01
  5.84800000e-03   3.01195169e-01
  5.84900000e-03   3.01044192e-01
  5.85000000e-03   3.00892806e-01
  5.85100000e-03   3.00741495e-01
  5.85200000e-03   3.00590293e-01
  5.85300000e-03   3.00439192e-01
  5.85400000e-03   3.00288191e-01
  5.85500000e-03   3.00137289e-01
  5.85600000e-03   2.99986489e-01
  5.85700000e-03   2.99835708e-01
  5.85800000e-03   2.99684749e-01
  5.85900000e-03   2.99533874e-01
  5.86000000e-03   2.99383107e-01
  5.86100000e-03   2.99232441e-01
  5.86200000e-03   2.99081876e-01
  5.86300000e-03   2.98931411e-01
  5.86400000e-03   2.98781048e-01
  5.86500000e-03   2.98630785e-01
  5.86600000e-03   2.98480623e-01
  5.86700000e-03   2.98330561e-01
  5.86800000e-03   2.98180593e-01
  5.86900000e-03   2.98030725e-01
  5.87000000e-03   2.97880959e-01
  5.87100000e-03   2.97731294e-01
  5.87200000e-03   2.97581729e-01
  5.87300000e-03   2.97432264e-01
  5.87400000e-03   2.97282899e-01
  5.87500000e-03   2.97133634e-01
  5.87600000e-03   2.96984468e-01
  5.87700000e-03   2.96835402e-01
  5.87800000e-03   2.96686432e-01
  5.87900000e-03   2.96537560e-01
  5.88000000e-03   2.96388789e-01
  5.88100000e-03   2.96240118e-01
  5.88200000e-03   2.96091546e-01
  5.88300000e-03   2.95943073e-01
  5.88400000e-03   2.95794700e-01
  5.88500000e-03   2.95646425e-01
  5.88600000e-03   2.95498250e-01
  5.88700000e-03   2.95350173e-01
  5.88800000e-03   2.95202195e-01
  5.88900000e-03   2.95054315e-01
  5.89000000e-03   2.94906535e-01
  5.89100000e-03   2.94758853e-01
  5.89200000e-03   2.94611269e-01
  5.89300000e-03   2.94463784e-01
  5.89400000e-03   2.94316397e-01
  5.89500000e-03   2.94169108e-01
  5.89600000e-03   2.94021917e-01


==> Data/SENT/problem_lodi_25.dat <==
  1.00000000e-04   1.42156550e+01
  2.00000000e-04   2.84312085e+01
  3.00000000e-04   4.26463967e+01
  4.00000000e-04   5.68605975e+01
  5.00000000e-04   7.10727049e+01
  6.00000000e-04   8.52810340e+01
  7.00000000e-04   9.94832654e+01
  8.00000000e-04   1.13676427e+02
  9.00000000e-04   1.27856915e+02
  1.00000000e-03   1.42020549e+02
  1.10000000e-03   1.56162661e+02
  1.20000000e-03   1.70278206e+02
  1.30000000e-03   1.84361894e+02
  1.40000000e-03   1.98408333e+02
  1.50000000e-03   2.12406339e+02
  1.60000000e-03   2.26343582e+02
  1.70000000e-03   2.40217734e+02
  1.80000000e-03   2.54023619e+02
  1.90000000e-03   2.67757207e+02
  2.00000000e-03   2.81415542e+02
  2.10000000e-03   2.94996727e+02
  2.20000000e-03   3.08499880e+02
  2.30000000e-03   3.21925033e+02
  2.40000000e-03   3.35272985e+02
  2.50000000e-03   3.48545108e+02
  2.60000000e-03   3.61743122e+02
  2.70000000e-03   3.74868838e+02
  2.80000000e-03   3.87923898e+02
  2.90000000e-03   4.00909491e+02
  3.00000000e-03   4.13826088e+02
  3.10000000e-03   4.26673182e+02
  3.20000000e-03   4.39439476e+02
  3.30000000e-03   4.52133873e+02
  3.40000000e-03   4.64748092e+02
  3.50000000e-03   4.77274236e+02
  3.60000000e-03   4.89702553e+02
  3.70000000e-03   5.02007868e+02
  3.80000000e-03   5.14188260e+02
  3.90000000e-03   5.26219878e+02
  4.00000000e-03   5.38058361e+02
  4.10000000e-03   5.49689887e+02
  4.20000000e-03   5.60846150e+02
  4.30000000e-03   5.71457883e+02
  4.40000000e-03   5.81969429e+02
  4.50000000e-03   5.91808062e+02
  4.60000000e-03   6.00956281e+02
  4.70000000e-03   6.08359078e+02
  4.80000000e-03   6.15716980e+02
  4.90000000e-03   6.22225158e+02
  5.00000000e-03   6.29035213e+02
  5.10000000e-03   6.33261116e+02
  5.20000000e-03   6.39251588e+02
  5.30000000e-03   6.42931756e+02
  5.40000000e-03   6.46359342e+02
  5.50000000e-03   6.49719653e+02
  5.50100000e-03   6.41105024e+02
  5.50200000e-03   6.33465419e+02
  5.50300000e-03   6.25953344e+02
  5.50400000e-03   6.18399589e+02
  5.50500000e-03   6.09288356e+02
  5.50600000e-03   6.02174919e+02
  5.50700000e-03   5.96172964e+02
  5.50800000e-03   5.89473062e+02
  5.50900000e-03   5.83407800e+02
  5.51000000e-03   5.77821803e+02
  5.51100000e-03   5.72071040e+02
  5.51200000e-03   5.65972265e+02
  5.51300000e-03   5.60670991e+02
  5.51400000e-03   5.55141874e+02
  5.51500000e-03   5.49562413e+02
  5.51600000e-03   5.44326277e+02
  5.51700000e-03   5.38705294e+02
  5.51800000e-03   5.32445633e+02
  5.51900000e-03   5.27780116e+02
  5.52000000e-03   5.22371728e+02
  5.52100000e-03   5.17370779e+02
  5.52200000e-03   5.11760007e+02
  5.52300000e-03   5.06303474e+02
  5.52400000e-03   5.01347590e+02
  5.52500000e-03   4.96021970e+02
  5.52600000e-03   4.90551737e+02
  5.52700000e-03   4.85049182e+02
  5.52800000e-03   4.79003814e+02
  5.52900000e-03   4.73159341e+02
  5.53000000e-03   4.68251022e+02
  5.53100000e-03   4.61917652e+02
  5.53200000e-03   4.56363919e+02
  5.53300000e-03   4.51360200e+02
  5.53400000e-03   4.46431733e+02
  5.53500000e-03   4.40053517e+02
  5.53600000e-03   4.33279351e+02
  5.53700000e-03   4.28894933e+02
  5.53800000e-03   4.23346873e+02
  5.53900000e-03   4.17939791e+02
  5.54000000e-03   4.12801942e+02
  5.54100000e-03   4.07236855e+02
  5.54200000e-03   4.02145711e+02
  5.54300000e-03   3.97320521e+02
  5.54400000e-03   3.91502687e+02
  5.54500000e-03   3.86185738e+02
  5.54600000e-03   3.80667078e+02
  5.54700000e-03   3.74892386e+02
  5.54800000e-03   3.69858707e+02
  5.54900000e-03   3.65223869e+02
  5.55000000e-03   3.59806571e+02
  5.55100000e-03   3.54571256e+02
  5.55200000e-03   3.49455304e+02
  5.55300000e-03   3.44027873e+02
  5.55400000e-03   3.38179110e+02
  5.55500000e-03   3.32875367e+02
  5.55600000e-03   3.27899591e+02
  5.55700000e-03   3.22438011e+02
  5.55800000e-03   3.17058126e+02
  5.55900000e-03   3.12155429e+02
  5.56000000e-03   3.07076039e+02
  5.56100000e-03   3.02212884e+02
  5.56200000e-03   2.97338825e+02
  5.56300000e-03   2.92132304e+02
  5.56400000e-03   2.86665138e+02
  5.56500000e-03   2.81986623e+02
  5.56600000e-03   2.77058522e+02
  5.56700000e-03   2.71953539e+02
  5.56800000e-03   2.67439957e+02
  5.56900000e-03   2.61544697e+02
  5.57000000e-03   2.56209923e+02
  5.57100000e-03   2.52076396e+02
  5.57200000e-03   2.47296126e+02
  5.57300000e-03   2.42188913e+02
  5.57400000e-03   2.37492931e+02
  5.57500000e-03   2.32224309e+02
  5.57600000e-03   2.27307005e+02
  5.57700000e-03   2.21446235e+02
  5.57800000e-03   2.16451148e+02
  5.57900000e-03   2.11621688e+02
  5.58000000e-03   2.06829188e+02
  5.58100000e-03   2.01660197e+02
  5.58200000e-03   1.96583180e+02
  5.58300000e-03   1.91084809e+02
  5.58400000e-03   1.86016678e+02
  5.58500000e-03   1.80704808e+02
  5.58600000e-03   1.75357428e+02
  5.58700000e-03   1.68663548e+02
  5.58800000e-03   1.63649399e+02
  5.58900000e-03   1.58063378e+02
  5.59000000e-03   1.51193346e+02
  5.59100000e-03   1.46441707e+02
  5.59200000e-03   1.40041529e+02
  5.59300000e-03   1.33132695e+02
  5.59400000e-03   1.26901041e+02
  5.59500000e-03   1.19875808e+02
  5.59600000e-03   1.13529228e+02
  5.59700000e-03   1.05883261e+02
  5.59800000e-03   9.68091463e+01
  5.59900000e-03   8.32267375e+01
  5.60000000e-03   6.54135249e+01
  5.60100000e-03   4.36143910e-01
  5.60200000e-03   3.23990116e-01
  5.60300000e-03   3.20104770e-01
  5.60400000e-03   3.19695914e-01
  5.60500000e-03   3.19600741e-01
  5.60600000e-03   3.19485355e-01
  5.60700000e-03   3.19353329e-01
  5.60800000e-03   3.19208816e-01
  5.60900000e-03   3.19060478e-01
  5.61000000e-03   3.18910334e-01
  5.61100000e-03   3.18758171e-01
  5.61200000e-03   3.18602652e-01
  5.61300000e-03   3.18446064e-01
  5.61400000e-03   3.18289049e-01
  5.61500000e-03   3.18131780e-01
  5.61600000e-03   3.17974624e-01
  5.61700000e-03   3.17817158e-01
  5.61800000e-03   3.17659700e-01
  5.61900000e-03   3.17502357e-01
  5.62000000e-03   3.17345128e-01
  5.62100000e-03   3.17188012e-01
  5.62200000e-03   3.17030677e-01
  5.62300000e-03   3.16873378e-01
  5.62400000e-03   3.16716192e-01
  5.62500000e-03   3.16558095e-01
  5.62600000e-03   3.16400088e-01
  5.62700000e-03   3.16242195e-01
  5.62800000e-03   3.16084417e-01
  5.62900000e-03   3.15926751e-01
  5.63000000e-03   3.15769199e-01
  5.63100000e-03   3.15611761e-01
  5.63200000e-03   3.15454436e-01
  5.63300000e-03   3.15297224e-01
  5.63400000e-03   3.15140124e-01
  5.63500000e-03   3.14983138e-01
  5.63600000e-03   3.14826265e-01
  5.63700000e-03   3.14669504e-01
  5.63800000e-03   3.14512856e-01
  5.63900000e-03   3.14356320e-01
  5.64000000e-03   3.14199897e-01
  5.64100000e-03   3.14043586e-01
  5.64200000e-03   3.13887388e-01
  5.64300000e-03   3.13731301e-01
  5.64400000e-03   3.13574220e-01
  5.64500000e-03   3.13417086e-01
  5.64600000e-03   3.13260066e-01
  5.64700000e-03   3.13103159e-01
  5.64800000e-03   3.12946364e-01
  5.64900000e-03   3.12789682e-01
  5.65000000e-03   3.12633111e-01
  5.65100000e-03   3.12476653e-01
  5.65200000e-03   3.12320306e-01
  5.65300000e-03   3.12164071e-01
  5.65400000e-03   3.12007948e-01
  5.65500000e-03   3.11851936e-01
  5.65600000e-03   3.11696036e-01
  5.65700000e-03   3.11540248e-01
  5.65800000e-03   3.11384570e-01
  5.65900000e-03   3.11229004e-01
  5.66000000e-03   3.11073549e-01
  5.66100000e-03   3.10918205e-01
  5.66200000e-03   3.10762972e-01
  5.66300000e-03   3.10607850e-01
  5.66400000e-03   3.10452838e-01
  5.66500000e-03   3.10297938e-01
  5.66600000e-03   3.10143147e-01
  5.66700000e-03   3.09988467e-01
  5.66800000e-03   3.09833898e-01
  5.66900000e-03   3.09679438e-01
  5.67000000e-03   3.09525089e-01
  5.67100000e-03   3.09370850e-01
  5.67200000e-03   3.09216720e-01
  5.67300000e-03   3.09062701e-01
  5.67400000e-03   3.08908791e-01
  5.67500000e-03   3.08754991e-01
  5.67600000e-03   3.08601301e-01
  5.67700000e-03   3.08447720e-01
  5.67800000e-03   3.08294248e-01
  5.67900000e-03   3.08140886e-01
  5.68000000e-03   3.07987633e-01
  5.68100000e-03   3.07834489e-01
  5.68200000e-03   3.07681454e-01
  5.68300000e-03   3.07528527e-01
  5.68400000e-03   3.07374436e-01
  5.68500000e-03   3.07220034e-01
  5.68600000e-03   3.07065741e-01
  5.68700000e-03   3.06911559e-01
  5.68800000e-03   3.06757486e-01
  5.68900000e-03   3.06603522e-01
  5.69000000e-03   3.06449668e-01
  5.69100000e-03   3.06295922e-01
  5.69200000e-03   3.06142285e-01
  5.69300000e-03   3.05988757e-01
  5.69400000e-03   3.05835338e-01
  5.69500000e-03   3.05682028e-01
  5.69600000e-03   3.05528826e-01
  5.69700000e-03   3.05375732e-01
  5.69800000e-03   3.05222747e-01
  5.69900000e-03   3.05069870e-01
  5.70000000e-03   3.04917101e-01
  5.70100000e-03   3.04764440e-01
  5.70200000e-03   3.04611888e-01
  5.70300000e-03   3.04459443e-01
  5.70400000e-03   3.04307106e-01
  5.70500000e-03   3.04154876e-01
  5.70600000e-03   3.04002754e-01
  5.70700000e-03   3.03850740e-01
  5.70800000e-03   3.03698833e-01
  5.70900000e-03   3.03547033e-01
  5.71000000e-03   3.03395341e-01
  5.71100000e-03   3.03243755e-01
  5.71200000e-03   3.03092277e-01
  5.71300000e-03   3.02940906e-01
  5.71400000e-03   3.02789641e-01
  5.71500000e-03   3.02638483e-01
  5.71600000e-03   3.02487432e-01
  5.71700000e-03   3.02336487e-01
  5.71800000e-03   3.02185649e-01
  5.71900000e-03   3.02034918e-01
  5.72000000e-03   3.01884292e-01
  5.72100000e-03   3.01733773e-01
  5.72200000e-03   3.01583360e-01
  5.72300000e-03   3.01433052e-01
  5.72400000e-03   3.01282851e-01
  5.72500000e-03   3.01132756e-01
  5.72600000e-03   3.00982766e-01
  5.72700000e-03   3.00832882e-01
  5.72800000e-03   3.00683103e-01
  5.72900000e-03   3.00533430e-01
  5.73000000e-03   3.00383862e-01
  5.73100000e-03   3.00234400e-01
  5.73200000e-03   3.00085043e-01
  5.73300000e-03   2.99935790e-01
  5.73400000e-03   2.99786643e-01
  5.73500000e-03   2.99637601e-01
  5.73600000e-03   2.99488663e-01
  5.73700000e-03   2.99339830e-01
  5.73800000e-03   2.99191102e-01
  5.73900000e-03   2.99042479e-01
  5.74000000e-03   2.98893959e-01
  5.74100000e-03   2.98745545e-01
  5.74200000e-03   2.98597234e-01
  5.74300000e-03   2.98449028e-01
  5.74400000e-03   2.98300925e-01
  5.74500000e-03   2.98152927e-01
  5.74600000e-03   2.98005033e-01
  5.74700000e-03   2.97857242e-01
  5.74800000e-03   2.97709555e-01
  5.74900000e-03   2.97561972e-01
  5.75000000e-03   2.97414492e-01
  5.75100000e-03   2.97267116e-01
  5.75200000e-03   2.97119843e-01
  5.75300000e-03   2.96972674e-01
  5.75400000e-03   2.96825607e-01
  5.75500000e-03   2.96678644e-01
  5.75600000e-03   2.96531751e-01
  5.75700000e-03   2.96383613e-01
  5.75800000e-03   2.96235569e-01
  5.75900000e-03   2.96087632e-01
  5.76000000e-03   2.95939798e-01
  5.76100000e-03   2.95792067e-01
  5.76200000e-03   2.95644439e-01
  5.76300000e-03   2.95496915e-01
  5.76400000e-03   2.95349493e-01
  5.76500000e-03   2.95202175e-01
  5.76600000e-03   2.95054959e-01
  5.76700000e-03   2.94907846e-01
  5.76800000e-03   2.94760836e-01
  5.76900000e-03   2.94613928e-01
  5.77000000e-03   2.94467123e-01
  5.77100000e-03   2.94320420e-01
  5.77200000e-03   2.94173820e-01
  5.77300000e-03   2.94027322e-01
  5.77400000e-03   2.93880925e-01
  5.77500000e-03   2.93734631e-01
  5.77600000e-03   2.93588439e-01
  5.77700000e-03   2.93442349e-01
  5.77800000e-03   2.93296360e-01
  5.77900000e-03   2.93150473e-01
  5.78000000e-03   2.93004688e-01
  5.78100000e-03   2.92859004e-01
  5.78200000e-03   2.92713422e-01
  5.78300000e-03   2.92567941e-01
  5.78400000e-03   2.92422561e-01
  5.78500000e-03   2.92277282e-01
  5.78600000e-03   2.92132105e-01
  5.78700000e-03   2.91987028e-01
  5.78800000e-03   2.91842052e-01
  5.78900000e-03   2.91697178e-01
  5.79000000e-03   2.91552403e-01
  5.79100000e-03   2.91407730e-01
  5.79200000e-03   2.91263157e-01
  5.79300000e-03   2.91118684e-01
  5.79400000e-03   2.90974312e-01
  5.79500000e-03   2.90829965e-01
  5.79600000e-03   2.90685449e-01


==> Data/SENT/problem_lodi_250.dat <==
  1.00000000e-04   1.42156661e+01
  2.00000000e-04   2.84313210e+01
  3.00000000e-04   4.26469377e+01
  4.00000000e-04   5.68624440e+01
  5.00000000e-04   7.10777074e+01
  6.00000000e-04   8.52925163e+01
  7.00000000e-04   9.95065624e+01
  8.00000000e-04   1.13719424e+02
  9.00000000e-04   1.27930551e+02
  1.00000000e-03   1.42139246e+02
  1.10000000e-03   1.56344658e+02
  1.20000000e-03   1.70545760e+02
  1.30000000e-03   1.84741348e+02
  1.40000000e-03   1.98930019e+02
  1.50000000e-03   2.13110171e+02
  1.60000000e-03   2.27279992e+02
  1.70000000e-03   2.41437455e+02
  1.80000000e-03   2.55580291e+02
  1.90000000e-03   2.69706019e+02
  2.00000000e-03   2.83811931e+02
  2.10000000e-03   2.97895075e+02
  2.20000000e-03   3.11952267e+02
  2.30000000e-03   3.25980095e+02
  2.40000000e-03   3.39974908e+02
  2.50000000e-03   3.53932833e+02
  2.60000000e-03   3.67849775e+02
  2.70000000e-03   3.81721419e+02
  2.80000000e-03   3.95543238e+02
  2.90000000e-03   4.09310503e+02
  3.00000000e-03   4.23018305e+02
  3.10000000e-03   4.36661531e+02
  3.20000000e-03   4.50234908e+02
  3.30000000e-03   4.63732997e+02
  3.40000000e-03   4.77150205e+02
  3.50000000e-03   4.90480820e+02
  3.60000000e-03   5.03718985e+02
  3.70000000e-03   5.16858739e+02
  3.80000000e-03   5.29894025e+02
  3.90000000e-03   5.42818683e+02
  4.00000000e-03   5.55626492e+02
  4.10000000e-03   5.68311152e+02
  4.20000000e-03   5.80866322e+02
  4.30000000e-03   5.93285593e+02
  4.40000000e-03   6.05562514e+02
  4.50000000e-03   6.17690586e+02
  4.60000000e-03   6.29663264e+02
  4.70000000e-03   6.41473937e+02
  4.80000000e-03   6.53115920e+02
  4.90000000e-03   6.64582436e+02
  5.00000000e-03   6.75846520e+02
  5.10000000e-03   6.86901425e+02
  5.20000000e-03   6.97742193e+02
  5.30000000e-03   7.08358602e+02
  5.40000000e-03   7.18739449e+02
  5.50000000e-03   7.28872265e+02
  5.50100000e-03   7.25708396e+02
  5.50200000e-03   7.22433980e+02
  5.50300000e-03   7.19057071e+02
  5.50400000e-03   7.15585251e+02
  5.50500000e-03   7.12025138e+02
  5.50600000e-03   7.08381961e+02
  5.50700000e-03   7.04659112e+02
  5.50800000e-03   7.00857790e+02
  5.50900000e-03   6.96947017e+02
  5.51000000e-03   6.92943770e+02
  5.51100000e-03   6.88838999e+02
  5.51200000e-03   6.84600483e+02
  5.51300000e-03   6.80162024e+02
  5.51400000e-03   6.75570236e+02
  5.51500000e-03   6.71073836e+02
  5.51600000e-03   6.66704979e+02
  5.51700000e-03   6.62549854e+02
  5.51800000e-03   6.58597829e+02
  5.51900000e-03   6.54862573e+02
  5.52000000e-03   6.51320920e+02
  5.52100000e-03   6.47940669e+02
  5.52200000e-03   6.44712878e+02
  5.52300000e-03   6.41643789e+02
  5.52400000e-03   6.38741053e+02
  5.52500000e-03   6.36020738e+02
  5.52600000e-03   6.33471925e+02
  5.52700000e-03   6.31080220e+02
  5.52800000e-03   6.28846966e+02
  5.52900000e-03   6.26780246e+02
  5.53000000e-03   6.24930701e+02
  5.53100000e-03   6.23187061e+02
  5.53200000e-03   6.21567339e+02
  5.53300000e-03   6.20074792e+02
  5.53400000e-03   6.18647810e+02
  5.53500000e-03   6.17278731e+02
  5.53600000e-03   6.15906750e+02
  5.53700000e-03   6.14554818e+02
  5.53800000e-03   6.13224039e+02
  5.53900000e-03   6.11910056e+02
  5.54000000e-03   6.10658666e+02
  5.54100000e-03   6.09444265e+02
  5.54200000e-03   6.08269557e+02
  5.54300000e-03   6.07127414e+02
  5.54400000e-03   6.06012623e+02
  5.54500000e-03   6.04922134e+02
  5.54600000e-03   6.03854671e+02
  5.54700000e-03   6.02808335e+02
  5.54800000e-03   6.01724777e+02
  5.54900000e-03   6.00686054e+02
  5.55000000e-03   5.99616583e+02
  5.55100000e-03   5.98596601e+02
  5.55200000e-03   5.97595833e+02
  5.55300000e-03   5.96559381e+02
  5.55400000e-03   5.95514545e+02
  5.55500000e-03   5.94525590e+02
  5.55600000e-03   5.93565608e+02
  5.55700000e-03   5.92636100e+02
  5.55800000e-03   5.91728101e+02
  5.55900000e-03   5.90835706e+02
  5.56000000e-03   5.89954927e+02
  5.56100000e-03   5.89082021e+02
  5.56200000e-03   5.88213475e+02
  5.56300000e-03   5.87346463e+02
  5.56400000e-03   5.86479058e+02
  5.56500000e-03   5.85542159e+02
  5.56600000e-03   5.84535071e+02
  5.56700000e-03   5.83486917e+02
  5.56800000e-03   5.82443372e+02
  5.56900000e-03   5.81412819e+02
  5.57000000e-03   5.80380290e+02
  5.57100000e-03   5.79352385e+02
  5.57200000e-03   5.78319295e+02
  5.57300000e-03   5.77281592e+02
  5.57400000e-03   5.76250783e+02
  5.57500000e-03   5.75218352e+02
  5.57600000e-03   5.74177390e+02
  5.57700000e-03   5.73118022e+02
  5.57800000e-03   5.72043531e+02
  5.57900000e-03   5.70960337e+02
  5.58000000e-03   5.69868776e+02
  5.58100000e-03   5.68763190e+02
  5.58200000e-03   5.67646319e+02
  5.58300000e-03   5.66586514e+02
  5.58400000e-03   5.65545618e+02
  5.58500000e-03   5.64471368e+02
  5.58600000e-03   5.63370526e+02
  5.58700000e-03   5.62234724e+02
  5.58800000e-03   5.61080296e+02
  5.58900000e-03   5.59914860e+02
  5.59000000e-03   5.58736083e+02
  5.59100000e-03   5.57542332e+02
  5.59200000e-03   5.56340732e+02
  5.59300000e-03   5.55200245e+02
  5.59400000e-03   5.54078521e+02
  5.59500000e-03   5.52977791e+02
  5.59600000e-03   5.51889347e+02
  5.59700000e-03   5.50746108e+02
  5.59800000e-03   5.49563341e+02
  5.59900000e-03   5.48343102e+02
  5.60000000e-03   5.47113530e+02
  5.60100000e-03   5.45959010e+02
  5.60200000e-03   5.44825176e+02
  5.60300000e-03   5.43713122e+02
  5.60400000e-03   5.42612810e+02
  5.60500000e-03   5.41456425e+02
  5.60600000e-03   5.40257635e+02
  5.60700000e-03   5.39023571e+02
  5.60800000e-03   5.37776516e+02
  5.60900000e-03   5.36526083e+02
  5.61000000e-03   5.35275902e+02
  5.61100000e-03   5.34028881e+02
  5.61200000e-03   5.32783159e+02
  5.61300000e-03   5.31528095e+02
  5.61400000e-03   5.30260680e+02
  5.61500000e-03   5.28986775e+02
  5.61600000e-03   5.27713225e+02
  5.61700000e-03   5.26446938e+02
  5.61800000e-03   5.25175236e+02
  5.61900000e-03   5.23895592e+02
  5.62000000e-03   5.22615488e+02
  5.62100000e-03   5.21328630e+02
  5.62200000e-03   5.20106083e+02
  5.62300000e-03   5.18855076e+02
  5.62400000e-03   5.17602395e+02
  5.62500000e-03   5.16334570e+02
  5.62600000e-03   5.15061498e+02
  5.62700000e-03   5.13851783e+02
  5.62800000e-03   5.12664485e+02
  5.62900000e-03   5.11502495e+02
  5.63000000e-03   5.10358948e+02
  5.63100000e-03   5.09225809e+02
  5.63200000e-03   5.08029480e+02
  5.63300000e-03   5.06787158e+02
  5.63400000e-03   5.05518961e+02
  5.63500000e-03   5.04242665e+02
  5.63600000e-03   5.02961089e+02
  5.63700000e-03   5.01685918e+02
  5.63800000e-03   5.00479434e+02
  5.63900000e-03   4.99293016e+02
  5.64000000e-03   4.98128232e+02
  5.64100000e-03   4.96920014e+02
  5.64200000e-03   4.95750204e+02
  5.64300000e-03   4.94529651e+02
  5.64400000e-03   4.93358241e+02
  5.64500000e-03   4.92144255e+02
  5.64600000e-03   4.90910537e+02
  5.64700000e-03   4.89650804e+02
  5.64800000e-03   4.88376853e+02
  5.64900000e-03   4.87090775e+02
  5.65000000e-03   4.85819010e+02
  5.65100000e-03   4.84549677e+02
  5.65200000e-03   4.83275723e+02
  5.65300000e-03   4.82001626e+02
  5.65400000e-03   4.80718028e+02
  5.65500000e-03   4.79440934e+02
  5.65600000e-03   4.78171751e+02
  5.65700000e-03   4.76894034e+02
  5.65800000e-03   4.75619190e+02
  5.65900000e-03   4.74340234e+02
  5.66000000e-03   4.73058125e+02
  5.66100000e-03   4.71843570e+02
  5.66200000e-03   4.70651324e+02
  5.66300000e-03   4.69483923e+02
  5.66400000e-03   4.68333005e+02
  5.66500000e-03   4.67130684e+02
  5.66600000e-03   4.65895671e+02
  5.66700000e-03   4.64644558e+02
  5.66800000e-03   4.63394737e+02
  5.66900000e-03   4.62202223e+02
  5.67000000e-03   4.61028287e+02
  5.67100000e-03   4.59876195e+02
  5.67200000e-03   4.58735508e+02
  5.67300000e-03   4.57602042e+02
  5.67400000e-03   4.56474500e+02
  5.67500000e-03   4.55297212e+02
  5.67600000e-03   4.54098213e+02
  5.67700000e-03   4.52875254e+02
  5.67800000e-03   4.51618082e+02
  5.67900000e-03   4.50350414e+02
  5.68000000e-03   4.49079794e+02
  5.68100000e-03   4.47821819e+02
  5.68200000e-03   4.46630950e+02
  5.68300000e-03   4.45415276e+02
  5.68400000e-03   4.44250918e+02
  5.68500000e-03   4.43106485e+02
  5.68600000e-03   4.41923765e+02
  5.68700000e-03   4.40713120e+02
  5.68800000e-03   4.39481336e+02
  5.68900000e-03   4.38245055e+02
  5.69000000e-03   4.36999881e+02
  5.69100000e-03   4.35741200e+02
  5.69200000e-03   4.34486465e+02
  5.69300000e-03   4.33234933e+02
  5.69400000e-03   4.31984836e+02
  5.69500000e-03   4.30732664e+02
  5.69600000e-03   4.29482219e+02
  5.69700000e-03   4.28229600e+02
  5.69800000e-03   4.26973554e+02
  5.69900000e-03   4.25717315e+02
  5.70000000e-03   4.24461209e+02
  5.70100000e-03   4.23192438e+02
  5.70200000e-03   4.21914489e+02
  5.70300000e-03   4.20644196e+02
  5.70400000e-03   4.19432123e+02
  5.70500000e-03   4.18196169e+02
  5.70600000e-03   4.16953750e+02
  5.70700000e-03   4.15709837e+02
  5.70800000e-03   4.14462050e+02
  5.70900000e-03   4.13205860e+02
  5.71000000e-03   4.11942829e+02
  5.71100000e-03   4.10675595e+02
  5.71200000e-03   4.09406426e+02
  5.71300000e-03   4.08137503e+02
  5.71400000e-03   4.06872093e+02
  5.71500000e-03   4.05616529e+02
  5.71600000e-03   4.04366549e+02
  5.71700000e-03   4.03118901e+02
  5.71800000e-03   4.01916998e+02
  5.71900000e-03   4.00679723e+02
  5.72000000e-03   3.99435787e+02
  5.72100000e-03   3.98182695e+02
  5.72200000e-03   3.96926431e+02
  5.72300000e-03   3.95669386e+02
  5.72400000e-03   3.94406614e+02
  5.72500000e-03   3.93141271e+02
  5.72600000e-03   3.91868086e+02
  5.72700000e-03   3.90592956e+02
  5.72800000e-03   3.89380736e+02
  5.72900000e-03   3.88192059e+02
  5.73000000e-03   3.87030463e+02
  5.73100000e-03   3.85889005e+02
  5.73200000e-03   3.84713341e+02
  5.73300000e-03   3.83511290e+02
  5.73400000e-03   3.82271407e+02
  5.73500000e-03   3.80997313e+02
  5.73600000e-03   3.79718902e+02
  5.73700000e-03   3.78457679e+02
  5.73800000e-03   3.77210539e+02
  5.73900000e-03   3.75957252e+02
  5.74000000e-03   3.74694365e+02
  5.74100000e-03   3.73430518e+02
  5.74200000e-03   3.72167677e+02
  5.74300000e-03   3.70902424e+02
  5.74400000e-03   3.69631416e+02
  5.74500000e-03   3.68357065e+02
  5.74600000e-03   3.67088908e+02
  5.74700000e-03   3.65826873e+02
  5.74800000e-03   3.64561009e+02
  5.74900000e-03   3.63292116e+02
  5.75000000e-03   3.62026764e+02
  5.75100000e-03   3.60765801e+02
  5.75200000e-03   3.59509753e+02
  5.75300000e-03   3.58253984e+02
  5.75400000e-03   3.56994881e+02
  5.75500000e-03   3.55731738e+02
  5.75600000e-03   3.54462612e+02
  5.75700000e-03   3.53187936e+02
  5.75800000e-03   3.51916980e+02
  5.75900000e-03   3.50651019e+02
  5.76000000e-03   3.49384240e+02
  5.76100000e-03   3.48117038e+02
  5.76200000e-03   3.46847838e+02
  5.76300000e-03   3.45574450e+02
  5.76400000e-03   3.44298814e+02
  5.76500000e-03   3.43020755e+02
  5.76600000e-03   3.41741236e+02
  5.76700000e-03   3.40460393e+02
  5.76800000e-03   3.39179773e+02
  5.76900000e-03   3.37902379e+02
  5.77000000e-03   3.36623783e+02
  5.77100000e-03   3.35342701e+02
  5.77200000e-03   3.34060621e+02
  5.77300000e-03   3.32774155e+02
  5.77400000e-03   3.31488158e+02
  5.77500000e-03   3.30206548e+02
  5.77600000e-03   3.28921666e+02
  5.77700000e-03   3.27633244e+02
  5.77800000e-03   3.26348175e+02
  5.77900000e-03   3.25067765e+02
  5.78000000e-03   3.23788359e+02
  5.78100000e-03   3.22504885e+02
  5.78200000e-03   3.21221985e+02
  5.78300000e-03   3.19946241e+02
  5.78400000e-03   3.18674952e+02
  5.78500000e-03   3.17395709e+02
  5.78600000e-03   3.16109617e+02
  5.78700000e-03   3.14829628e+02
  5.78800000e-03   3.13551711e+02
  5.78900000e-03   3.12262752e+02
  5.79000000e-03   3.10972644e+02
  5.79100000e-03   3.09690563e+02
  5.79200000e-03   3.08404657e+02
  5.79300000e-03   3.07112569e+02
  5.79400000e-03   3.05821941e+02
  5.79500000e-03   3.04531160e+02
  5.79600000e-03   3.03240959e+02
  5.79700000e-03   3.01955428e+02
  5.79800000e-03   3.00671547e+02
  5.79900000e-03   2.99388783e+02
  5.80000000e-03   2.98105468e+02
  5.80100000e-03   2.96819337e+02
  5.80200000e-03   2.95533646e+02
  5.80300000e-03   2.94247957e+02
  5.80400000e-03   2.92964805e+02
  5.80500000e-03   2.91684147e+02
  5.80600000e-03   2.90403184e+02
  5.80700000e-03   2.89114029e+02
  5.80800000e-03   2.87816137e+02
  5.80900000e-03   2.86507625e+02
  5.81000000e-03   2.85203988e+02
  5.81100000e-03   2.83920230e+02
  5.81200000e-03   2.82636100e+02
  5.81300000e-03   2.81342912e+02
  5.81400000e-03   2.80044802e+02
  5.81500000e-03   2.78751685e+02
  5.81600000e-03   2.77457433e+02
  5.81700000e-03   2.76155011e+02
  5.81800000e-03   2.74850728e+02
  5.81900000e-03   2.73548362e+02
  5.82000000e-03   2.72252014e+02
  5.82100000e-03   2.70960577e+02
  5.82200000e-03   2.69666708e+02
  5.82300000e-03   2.68357758e+02
  5.82400000e-03   2.67035933e+02
  5.82500000e-03   2.65715064e+02
  5.82600000e-03   2.64409011e+02
  5.82700000e-03   2.63113716e+02
  5.82800000e-03   2.61821923e+02
  5.82900000e-03   2.60531013e+02
  5.83000000e-03   2.59236835e+02
  5.83100000e-03   2.57932765e+02
  5.83200000e-03   2.56618565e+02
  5.83300000e-03   2.55298341e+02
  5.83400000e-03   2.53973636e+02
  5.83500000e-03   2.52654102e+02
  5.83600000e-03   2.51335750e+02
  5.83700000e-03   2.49992548e+02
  5.83800000e-03   2.48659911e+02
  5.83900000e-03   2.47344501e+02
  5.84000000e-03   2.46034719e+02
  5.84100000e-03   2.44725274e+02
  5.84200000e-03   2.43409312e+02
  5.84300000e-03   2.42080415e+02
  5.84400000e-03   2.40742805e+02
  5.84500000e-03   2.39405213e+02
  5.84600000e-03   2.38075278e+02
  5.84700000e-03   2.36750556e+02
  5.84800000e-03   2.35426974e+02
  5.84900000e-03   2.34102928e+02
  5.85000000e-03   2.32775599e+02
  5.85100000e-03   2.31444375e+02
  5.85200000e-03   2.30102627e+02
  5.85300000e-03   2.28748508e+02
  5.85400000e-03   2.27395757e+02
  5.85500000e-03   2.26050214e+02
  5.85600000e-03   2.24706792e+02
  5.85700000e-03   2.23354535e+02
  5.85800000e-03   2.21990732e+02
  5.85900000e-03   2.20628604e+02
  5.86000000e-03   2.19266737e+02
  5.86100000e-03   2.17900690e+02
  5.86200000e-03   2.16534560e+02
  5.86300000e-03   2.15166505e+02
  5.86400000e-03   2.13796860e+02
  5.86500000e-03   2.12424787e+02
  5.86600000e-03   2.11047106e+02
  5.86700000e-03   2.09663698e+02
  5.86800000e-03   2.08282383e+02
  5.86900000e-03   2.06901316e+02
  5.87000000e-03   2.05516873e+02
  5.87100000e-03   2.04129813e+02
  5.87200000e-03   2.02743340e+02
  5.87300000e-03   2.01354797e+02
  5.87400000e-03   1.99956795e+02
  5.87500000e-03   1.98554582e+02
  5.87600000e-03   1.97147944e+02
  5.87700000e-03   1.95743703e+02
  5.87800000e-03   1.94343501e+02
  5.87900000e-03   1.92942425e+02
  5.88000000e-03   1.91532316e+02
  5.88100000e-03   1.90105144e+02
  5.88200000e-03   1.88665831e+02
  5.88300000e-03   1.87240530e+02
  5.88400000e-03   1.85811167e+02
  5.88500000e-03   1.84370903e+02
  5.88600000e-03   1.82929921e+02
  5.88700000e-03   1.81486308e+02
  5.88800000e-03   1.80035619e+02
  5.88900000e-03   1.78578659e+02
  5.89000000e-03   1.77115448e+02
  5.89100000e-03   1.75651521e+02
  5.89200000e-03   1.74182733e+02
  5.89300000e-03   1.72702738e+02
  5.89400000e-03   1.71212027e+02
  5.89500000e-03   1.69723892e+02
  5.89600000e-03   1.68233811e+02
  5.89700000e-03   1.66739437e+02
  5.89800000e-03   1.65239171e+02
  5.89900000e-03   1.63729364e+02
  5.90000000e-03   1.62208600e+02
  5.90100000e-03   1.60673587e+02
  5.90200000e-03   1.59124096e+02
  5.90300000e-03   1.57573271e+02
  5.90400000e-03   1.56012128e+02
  5.90500000e-03   1.54441749e+02
  5.90600000e-03   1.52864318e+02
  5.90700000e-03   1.51277601e+02
  5.90800000e-03   1.49679078e+02
  5.90900000e-03   1.48071736e+02
  5.91000000e-03   1.46454954e+02
  5.91100000e-03   1.44831079e+02
  5.91200000e-03   1.43187526e+02
  5.91300000e-03   1.41518955e+02
  5.91400000e-03   1.39851175e+02
  5.91500000e-03   1.38171946e+02
  5.91600000e-03   1.36470549e+02
  5.91700000e-03   1.34748753e+02
  5.91800000e-03   1.33013317e+02
  5.91900000e-03   1.31263661e+02
  5.92000000e-03   1.29484575e+02
  5.92100000e-03   1.27684756e+02
  5.92200000e-03   1.25873148e+02
  5.92300000e-03   1.24038250e+02
  5.92400000e-03   1.22176395e+02
  5.92500000e-03   1.20297672e+02
  5.92600000e-03   1.18393667e+02
  5.92700000e-03   1.16453781e+02
  5.92800000e-03   1.14482578e+02
  5.92900000e-03   1.12484896e+02
  5.93000000e-03   1.10454256e+02
  5.93100000e-03   1.08375655e+02
  5.93200000e-03   1.06255940e+02
  5.93300000e-03   1.04088167e+02
  5.93400000e-03   1.01862426e+02
  5.93500000e-03   9.95849626e+01
  5.93600000e-03   9.72510337e+01
  5.93700000e-03   9.48534736e+01
  5.93800000e-03   9.23833105e+01
  5.93900000e-03   8.98218820e+01
  5.94000000e-03   8.71725420e+01
  5.94100000e-03   8.44257595e+01
  5.94200000e-03   8.15697987e+01
  5.94300000e-03   7.85964056e+01
  5.94400000e-03   7.54830732e+01
  5.94500000e-03   7.22200348e+01
  5.94600000e-03   6.87778398e+01
  5.94700000e-03   6.51319880e+01
  5.94800000e-03   6.12384312e+01
  5.94900000e-03   5.70614521e+01
  5.95000000e-03   5.25238706e+01
  5.95100000e-03   4.76171117e+01
  5.95200000e-03   4.22226563e+01
  5.95300000e-03   3.62649483e+01
  5.95400000e-03   2.95755159e+01
  5.95500000e-03   2.20091069e+01
  5.95600000e-03   1.31358891e+01
  5.95700000e-03   4.88882509e-01
  5.95800000e-03   3.44318237e-01
  5.95900000e-03   3.44284850e-01
  5.96000000e-03   3.44223920e-01
  5.96100000e-03   3.44124523e-01
  5.96200000e-03   3.44000465e-01
  5.96300000e-03   3.43861662e-01
  5.96400000e-03   3.43912702e-01
  5.96500000e-03   3.43772071e-01
  5.96600000e-03   3.43621983e-01
  5.96700000e-03   3.43468578e-01
  5.96800000e-03   3.43311440e-01
  5.96900000e-03   3.43151619e-01
  5.97000000e-03   3.42989740e-01
  5.97100000e-03   3.42827611e-01
  5.97200000e-03   3.42664969e-01
  5.97300000e-03   3.42501679e-01
  5.97400000e-03   3.42338304e-01
  5.97500000e-03   3.42174683e-01
  5.97600000e-03   3.42010595e-01
  5.97700000e-03   3.41845043e-01
  5.97800000e-03   3.41679448e-01
  5.97900000e-03   3.41513985e-01
  5.98000000e-03   3.41348643e-01
  5.98100000e-03   3.41183423e-01
  5.98200000e-03   3.41018316e-01
  5.98300000e-03   3.40853301e-01
  5.98400000e-03   3.40688359e-01
  5.98500000e-03   3.40523483e-01
  5.98600000e-03   3.40358688e-01
  5.98700000e-03   3.40193995e-01
  5.98800000e-03   3.40029412e-01
  5.98900000e-03   3.39864933e-01
  5.99000000e-03   3.39700551e-01
  5.99100000e-03   3.39536271e-01
  5.99200000e-03   3.39372094e-01
  5.99300000e-03   3.39208022e-01
  5.99400000e-03   3.39044057e-01
  5.99500000e-03   3.38880199e-01
  5.99600000e-03   3.38716448e-01
  5.99700000e-03   3.38552804e-01
  5.99800000e-03   3.38389261e-01
  5.99900000e-03   3.38225812e-01
  6.00000000e-03   3.38062457e-01
  6.00100000e-03   3.37899198e-01
  6.00200000e-03   3.37736043e-01
  6.00300000e-03   3.37573000e-01
  6.00400000e-03   3.37410066e-01
  6.00500000e-03   3.37247234e-01
  6.00600000e-03   3.37084503e-01
  6.00700000e-03   3.36921873e-01
  6.00800000e-03   3.36759338e-01
  6.00900000e-03   3.36596907e-01
  6.01000000e-03   3.36434583e-01
  6.01100000e-03   3.36272367e-01
  6.01200000e-03   3.36110258e-01
  6.01300000e-03   3.35948254e-01
  6.01400000e-03   3.35786353e-01
  6.01500000e-03   3.35624555e-01
  6.01600000e-03   3.35462860e-01
  6.01700000e-03   3.35301270e-01
  6.01800000e-03   3.35139783e-01
  6.01900000e-03   3.34978400e-01
  6.02000000e-03   3.34817120e-01
  6.02100000e-03   3.34655943e-01
  6.02200000e-03   3.34494868e-01
  6.02300000e-03   3.34333888e-01
  6.02400000e-03   3.34173006e-01
  6.02500000e-03   3.34012221e-01
  6.02600000e-03   3.33851543e-01
  6.02700000e-03   3.33690970e-01
  6.02800000e-03   3.33530501e-01
  6.02900000e-03   3.33370135e-01
  6.03000000e-03   3.33209871e-01
  6.03100000e-03   3.33049709e-01
  6.03200000e-03   3.32889651e-01
  6.03300000e-03   3.32729696e-01
  6.03400000e-03   3.32569843e-01
  6.03500000e-03   3.32410092e-01
  6.03600000e-03   3.32250444e-01
  6.03700000e-03   3.32090898e-01
  6.03800000e-03   3.31931453e-01
  6.03900000e-03   3.31772108e-01
  6.04000000e-03   3.31612855e-01
  6.04100000e-03   3.31453702e-01
  6.04200000e-03   3.31294654e-01
  6.04300000e-03   3.31135709e-01
  6.04400000e-03   3.30976859e-01
  6.04500000e-03   3.30818109e-01
  6.04600000e-03   3.30659463e-01
  6.04700000e-03   3.30500913e-01
  6.04800000e-03   3.30342462e-01
  6.04900000e-03   3.30184102e-01
  6.05000000e-03   3.30025841e-01
  6.05100000e-03   3.29867683e-01
  6.05200000e-03   3.29709631e-01
  6.05300000e-03   3.29551680e-01
  6.05400000e-03   3.29393831e-01
  6.05500000e-03   3.29236081e-01
  6.05600000e-03   3.29078432e-01
  6.05700000e-03   3.28920884e-01
  6.05800000e-03   3.28763436e-01
  6.05900000e-03   3.28606089e-01
  6.06000000e-03   3.28448843e-01
  6.06100000e-03   3.28291697e-01
  6.06200000e-03   3.28134652e-01
  6.06300000e-03   3.27977707e-01
  6.06400000e-03   3.27820862e-01
  6.06500000e-03   3.27664111e-01
  6.06600000e-03   3.27507444e-01
  6.06700000e-03   3.27350878e-01
  6.06800000e-03   3.27194401e-01
  6.06900000e-03   3.27038022e-01
  6.07000000e-03   3.26881746e-01
  6.07100000e-03   3.26725572e-01
  6.07200000e-03   3.26569499e-01
  6.07300000e-03   3.26413518e-01
  6.07400000e-03   3.26257635e-01
  6.07500000e-03   3.26101840e-01
  6.07600000e-03   3.25946132e-01
  6.07700000e-03   3.25790521e-01
  6.07800000e-03   3.25635014e-01
  6.07900000e-03   3.25479529e-01
  6.08000000e-03   3.25323910e-01
  6.08100000e-03   3.25168380e-01
  6.08200000e-03   3.25012951e-01
  6.08300000e-03   3.24857622e-01
  6.08400000e-03   3.24702392e-01
  6.08500000e-03   3.24547260e-01
  6.08600000e-03   3.24392228e-01
  6.08700000e-03   3.24237293e-01
  6.08800000e-03   3.24082458e-01
  6.08900000e-03   3.23927720e-01
  6.09000000e-03   3.23773055e-01
  6.09100000e-03   3.23618489e-01
  6.09200000e-03   3.23464027e-01
  6.09300000e-03   3.23309667e-01
  6.09400000e-03   3.23155404e-01
  6.09500000e-03   3.23001239e-01
  6.09600000e-03   3.22847171e-01


==> Data/SENT/problem_lodi_50.dat <==
  1.00000000e-04   1.42156609e+01
  2.00000000e-04   2.84312694e+01
  3.00000000e-04   4.26466903e+01
  4.00000000e-04   5.68615925e+01
  5.00000000e-04   7.10753760e+01
  6.00000000e-04   8.52871016e+01
  7.00000000e-04   9.94954355e+01
  8.00000000e-04   1.13698606e+02
  9.00000000e-04   1.27894372e+02
  1.00000000e-03   1.42080014e+02
  1.10000000e-03   1.56252327e+02
  1.20000000e-03   1.70407639e+02
  1.30000000e-03   1.84541833e+02
  1.40000000e-03   1.98650384e+02
  1.50000000e-03   2.12728421e+02
  1.60000000e-03   2.26770779e+02
  1.70000000e-03   2.40772072e+02
  1.80000000e-03   2.54726764e+02
  1.90000000e-03   2.68629225e+02
  2.00000000e-03   2.82473870e+02
  2.10000000e-03   2.96255175e+02
  2.20000000e-03   3.09967789e+02
  2.30000000e-03   3.23606597e+02
  2.40000000e-03   3.37166791e+02
  2.50000000e-03   3.50633974e+02
  2.60000000e-03   3.63995421e+02
  2.70000000e-03   3.77251800e+02
  2.80000000e-03   3.90398800e+02
  2.90000000e-03   4.03433184e+02
  3.00000000e-03   4.16352549e+02
  3.10000000e-03   4.29155237e+02
  3.20000000e-03   4.41840282e+02
  3.30000000e-03   4.54407339e+02
  3.40000000e-03   4.66856591e+02
  3.50000000e-03   4.79188616e+02
  3.60000000e-03   4.91404241e+02
  3.70000000e-03   5.03504360e+02
  3.80000000e-03   5.15489715e+02
  3.90000000e-03   5.27360655e+02
  4.00000000e-03   5.39116828e+02
  4.10000000e-03   5.50742189e+02
  4.20000000e-03   5.62249509e+02
  4.30000000e-03   5.73629256e+02
  4.40000000e-03   5.84870883e+02
  4.50000000e-03   5.95942383e+02
  4.60000000e-03   6.06837280e+02
  4.70000000e-03   6.17520344e+02
  4.80000000e-03   6.27923069e+02
  4.90000000e-03   6.37795100e+02
  5.00000000e-03   6.47025404e+02
  5.10000000e-03   6.55796739e+02
  5.20000000e-03   6.63915319e+02
  5.30000000e-03   6.70672844e+02
  5.40000000e-03   6.78007575e+02
  5.50000000e-03   6.84436427e+02
  5.50100000e-03   6.78684557e+02
  5.50200000e-03   6.73274516e+02
  5.50300000e-03   6.67503891e+02
  5.50400000e-03   6.61985137e+02
  5.50500000e-03   6.56882083e+02
  5.50600000e-03   6.51932080e+02
  5.50700000e-03   6.47018333e+02
  5.50800000e-03   6.42346648e+02
  5.50900000e-03   6.37950781e+02
  5.51000000e-03   6.33774693e+02
  5.51100000e-03   6.29698365e+02
  5.51200000e-03   6.25593245e+02
  5.51300000e-03   6.21956338e+02
  5.51400000e-03   6.18392736e+02
  5.51500000e-03   6.14691248e+02
  5.51600000e-03   6.11097498e+02
  5.51700000e-03   6.07639321e+02
  5.51800000e-03   6.04199721e+02
  5.51900000e-03   6.00719723e+02
  5.52000000e-03   5.97333508e+02
  5.52100000e-03   5.94074110e+02
  5.52200000e-03   5.90770017e+02
  5.52300000e-03   5.87525488e+02
  5.52400000e-03   5.84311300e+02
  5.52500000e-03   5.81111696e+02
  5.52600000e-03   5.77933807e+02
  5.52700000e-03   5.74784560e+02
  5.52800000e-03   5.71630844e+02
  5.52900000e-03   5.68388672e+02
  5.53000000e-03   5.65251272e+02
  5.53100000e-03   5.62070380e+02
  5.53200000e-03   5.58952615e+02
  5.53300000e-03   5.55899898e+02
  5.53400000e-03   5.52632785e+02
  5.53500000e-03   5.49401014e+02
  5.53600000e-03   5.46141465e+02
  5.53700000e-03   5.42685307e+02
  5.53800000e-03   5.39360897e+02
  5.53900000e-03   5.36198151e+02
  5.54000000e-03   5.32780143e+02
  5.54100000e-03   5.29675145e+02
  5.54200000e-03   5.26364808e+02
  5.54300000e-03   5.23110107e+02
  5.54400000e-03   5.19744862e+02
  5.54500000e-03   5.16368244e+02
  5.54600000e-03   5.13054801e+02
  5.54700000e-03   5.09746272e+02
  5.54800000e-03   5.06384215e+02
  5.54900000e-03   5.02805596e+02
  5.55000000e-03   4.99257829e+02
  5.55100000e-03   4.95800672e+02
  5.55200000e-03   4.92495521e+02
  5.55300000e-03   4.88954991e+02
  5.55400000e-03   4.85816119e+02
  5.55500000e-03   4.82662585e+02
  5.55600000e-03   4.79234051e+02
  5.55700000e-03   4.75880341e+02
  5.55800000e-03   4.72572854e+02
  5.55900000e-03   4.69320207e+02
  5.56000000e-03   4.65974837e+02
  5.56100000e-03   4.62878629e+02
  5.56200000e-03   4.59616991e+02
  5.56300000e-03   4.56365293e+02
  5.56400000e-03   4.53104660e+02
  5.56500000e-03   4.49772094e+02
  5.56600000e-03   4.46566573e+02
  5.56700000e-03   4.43475557e+02
  5.56800000e-03   4.40361965e+02
  5.56900000e-03   4.37225798e+02
  5.57000000e-03   4.33948137e+02
  5.57100000e-03   4.30746809e+02
  5.57200000e-03   4.27411351e+02
  5.57300000e-03   4.24200091e+02
  5.57400000e-03   4.21053485e+02
  5.57500000e-03   4.17887419e+02
  5.57600000e-03   4.14700940e+02
  5.57700000e-03   4.11602900e+02
  5.57800000e-03   4.08563113e+02
  5.57900000e-03   4.05356562e+02
  5.58000000e-03   4.02105226e+02
  5.58100000e-03   3.98897473e+02
  5.58200000e-03   3.95875962e+02
  5.58300000e-03   3.92760522e+02
  5.58400000e-03   3.89577841e+02
  5.58500000e-03   3.86347077e+02
  5.58600000e-03   3.83196009e+02
  5.58700000e-03   3.80003821e+02
  5.58800000e-03   3.76848526e+02
  5.58900000e-03   3.73605358e+02
  5.59000000e-03   3.70411028e+02
  5.59100000e-03   3.67267659e+02
  5.59200000e-03   3.64220766e+02
  5.59300000e-03   3.61171910e+02
  5.59400000e-03   3.58006966e+02
  5.59500000e-03   3.54836118e+02
  5.59600000e-03   3.51689410e+02
  5.59700000e-03   3.48546160e+02
  5.59800000e-03   3.45405597e+02
  5.59900000e-03   3.42218479e+02
  5.60000000e-03   3.39022886e+02
  5.60100000e-03   3.35813823e+02
  5.60200000e-03   3.32581538e+02
  5.60300000e-03   3.29445107e+02
  5.60400000e-03   3.26301469e+02
  5.60500000e-03   3.23201263e+02
  5.60600000e-03   3.20047708e+02
  5.60700000e-03   3.16836314e+02
  5.60800000e-03   3.13634394e+02
  5.60900000e-03   3.10504387e+02
  5.61000000e-03   3.07410441e+02
  5.61100000e-03   3.04249959e+02
  5.61200000e-03   3.01200060e+02
  5.61300000e-03   2.98121869e+02
  5.61400000e-03   2.95028383e+02
  5.61500000e-03   2.91918762e+02
  5.61600000e-03   2.88689327e+02
  5.61700000e-03   2.85685987e+02
  5.61800000e-03   2.82516010e+02
  5.61900000e-03   2.79421727e+02
  5.62000000e-03   2.76398138e+02
  5.62100000e-03   2.73407397e+02
  5.62200000e-03   2.70035226e+02
  5.62300000e-03   2.67017321e+02
  5.62400000e-03   2.64084497e+02
  5.62500000e-03   2.60880227e+02
  5.62600000e-03   2.57625842e+02
  5.62700000e-03   2.54159088e+02
  5.62800000e-03   2.51243613e+02
  5.62900000e-03   2.48362586e+02
  5.63000000e-03   2.45331458e+02
  5.63100000e-03   2.42197704e+02
  5.63200000e-03   2.39032954e+02
  5.63300000e-03   2.36042690e+02
  5.63400000e-03   2.33005294e+02
  5.63500000e-03   2.29809065e+02
  5.63600000e-03   2.26690145e+02
  5.63700000e-03   2.23607704e+02
  5.63800000e-03   2.20402900e+02
  5.63900000e-03   2.17162587e+02
  5.64000000e-03   2.13961193e+02
  5.64100000e-03   2.10843274e+02
  5.64200000e-03   2.07684646e+02
  5.64300000e-03   2.04438606e+02
  5.64400000e-03   2.01262415e+02
  5.64500000e-03   1.98142038e+02
  5.64600000e-03   1.95080965e+02
  5.64700000e-03   1.91787981e+02
  5.64800000e-03   1.88403315e+02
  5.64900000e-03   1.85133457e+02
  5.65000000e-03   1.81872267e+02
  5.65100000e-03   1.78561424e+02
  5.65200000e-03   1.75214117e+02
  5.65300000e-03   1.71886030e+02
  5.65400000e-03   1.68571239e+02
  5.65500000e-03   1.64797900e+02
  5.65600000e-03   1.61343476e+02
  5.65700000e-03   1.57943462e+02
  5.65800000e-03   1.54373796e+02
  5.65900000e-03   1.50542602e+02
  5.66000000e-03   1.47018352e+02
  5.66100000e-03   1.43426802e+02
  5.66200000e-03   1.39600461e+02
  5.66300000e-03   1.35767989e+02
  5.66400000e-03   1.31782811e+02
  5.66500000e-03   1.27669713e+02
  5.66600000e-03   1.23504751e+02
  5.66700000e-03   1.19312753e+02
  5.66800000e-03   1.14788246e+02
  5.66900000e-03   1.10348411e+02
  5.67000000e-03   1.05719377e+02
  5.67100000e-03   1.00872000e+02
  5.67200000e-03   9.51437225e+01
  5.67300000e-03   8.94650907e+01
  5.67400000e-03   8.31485332e+01
  5.67500000e-03   7.52591738e+01
  5.67600000e-03   6.73379256e+01
  5.67700000e-03   5.55220071e+01
  5.67800000e-03   5.89125936e-01
  5.67900000e-03   3.16349104e-01
  5.68000000e-03   3.15621337e-01
  5.68100000e-03   3.15614782e-01
  5.68200000e-03   3.15550655e-01
  5.68300000e-03   3.15463150e-01
  5.68400000e-03   3.15360354e-01
  5.68500000e-03   3.15249820e-01
  5.68600000e-03   3.15129572e-01
  5.68700000e-03   3.14999720e-01
  5.68800000e-03   3.14862513e-01
  5.68900000e-03   3.14719901e-01
  5.69000000e-03   3.14574845e-01
  5.69100000e-03   3.14427922e-01
  5.69200000e-03   3.14279618e-01
  5.69300000e-03   3.14128996e-01
  5.69400000e-03   3.13975612e-01
  5.69500000e-03   3.13821113e-01
  5.69600000e-03   3.13666230e-01
  5.69700000e-03   3.13510939e-01
  5.69800000e-03   3.13355176e-01
  5.69900000e-03   3.13199520e-01
  5.70000000e-03   3.13043975e-01
  5.70100000e-03   3.12888540e-01
  5.70200000e-03   3.12732801e-01
  5.70300000e-03   3.12577131e-01
  5.70400000e-03   3.12421570e-01
  5.70500000e-03   3.12266120e-01
  5.70600000e-03   3.12110779e-01
  5.70700000e-03   3.11955547e-01
  5.70800000e-03   3.11800364e-01
  5.70900000e-03   3.11644735e-01
  5.71000000e-03   3.11489126e-01
  5.71100000e-03   3.11333569e-01
  5.71200000e-03   3.11177887e-01
  5.71300000e-03   3.11021399e-01
  5.71400000e-03   3.10864502e-01
  5.71500000e-03   3.10707522e-01
  5.71600000e-03   3.10550653e-01
  5.71700000e-03   3.10393893e-01
  5.71800000e-03   3.10237244e-01
  5.71900000e-03   3.10080582e-01
  5.72000000e-03   3.09922106e-01
  5.72100000e-03   3.09762915e-01
  5.72200000e-03   3.09603834e-01
  5.72300000e-03   3.09444793e-01
  5.72400000e-03   3.09284841e-01
  5.72500000e-03   3.09124858e-01
  5.72600000e-03   3.08964993e-01
  5.72700000e-03   3.08805239e-01
  5.72800000e-03   3.08645597e-01
  5.72900000e-03   3.08486066e-01
  5.73000000e-03   3.08326645e-01
  5.73100000e-03   3.08167335e-01
  5.73200000e-03   3.08008135e-01
  5.73300000e-03   3.07849046e-01
  5.73400000e-03   3.07690067e-01
  5.73500000e-03   3.07531198e-01
  5.73600000e-03   3.07372439e-01
  5.73700000e-03   3.07213790e-01
  5.73800000e-03   3.07055251e-01
  5.73900000e-03   3.06896822e-01
  5.74000000e-03   3.06738503e-01
  5.74100000e-03   3.06580293e-01
  5.74200000e-03   3.06422193e-01
  5.74300000e-03   3.06264202e-01
  5.74400000e-03   3.06106321e-01
  5.74500000e-03   3.05948549e-01
  5.74600000e-03   3.05790886e-01
  5.74700000e-03   3.05633332e-01
  5.74800000e-03   3.05475887e-01
  5.74900000e-03   3.05318551e-01
  5.75000000e-03   3.05161323e-01
  5.75100000e-03   3.05004205e-01
  5.75200000e-03   3.04847195e-01
  5.75300000e-03   3.04690293e-01
  5.75400000e-03   3.04533500e-01
  5.75500000e-03   3.04376815e-01
  5.75600000e-03   3.04220239e-01
  5.75700000e-03   3.04063770e-01
  5.75800000e-03   3.03907410e-01
  5.75900000e-03   3.03751157e-01
  5.76000000e-03   3.03595012e-01
  5.76100000e-03   3.03438975e-01
  5.76200000e-03   3.03283046e-01
  5.76300000e-03   3.03127224e-01
  5.76400000e-03   3.02971510e-01
  5.76500000e-03   3.02815903e-01
  5.76600000e-03   3.02660403e-01
  5.76700000e-03   3.02505011e-01
  5.76800000e-03   3.02349726e-01
  5.76900000e-03   3.02194547e-01
  5.77000000e-03   3.02039476e-01
  5.77100000e-03   3.01884511e-01
  5.77200000e-03   3.01729653e-01
  5.77300000e-03   3.01574902e-01
  5.77400000e-03   3.01420258e-01
  5.77500000e-03   3.01265719e-01
  5.77600000e-03   3.01111287e-01
  5.77700000e-03   3.00956962e-01
  5.77800000e-03   3.00802743e-01
  5.77900000e-03   3.00648629e-01
  5.78000000e-03   3.00494622e-01
  5.78100000e-03   3.00340721e-01
  5.78200000e-03   3.00186925e-01
  5.78300000e-03   3.00033235e-01
  5.78400000e-03   2.99879651e-01
  5.78500000e-03   2.99726172e-01
  5.78600000e-03   2.99572799e-01
  5.78700000e-03   2.99419531e-01
  5.78800000e-03   2.99266369e-01
  5.78900000e-03   2.99113311e-01
  5.79000000e-03   2.98960102e-01
  5.79100000e-03   2.98806931e-01
  5.79200000e-03   2.98653865e-01
  5.79300000e-03   2.98500904e-01
  5.79400000e-03   2.98348049e-01
  5.79500000e-03   2.98195298e-01
  5.79600000e-03   2.98042651e-01


==> Data/SENT/problem_lodi_500.dat <==
  1.00000000e-04   1.42156668e+01
  2.00000000e-04   2.84313287e+01
  3.00000000e-04   4.26469707e+01
  4.00000000e-04   5.68625565e+01
  5.00000000e-04   7.10780166e+01
  6.00000000e-04   8.52932457e+01
  7.00000000e-04   9.95080809e+01
  8.00000000e-04   1.13722303e+02
  9.00000000e-04   1.27935630e+02
  1.00000000e-03   1.42147693e+02
  1.10000000e-03   1.56358045e+02
  1.20000000e-03   1.70566147e+02
  1.30000000e-03   1.84771354e+02
  1.40000000e-03   1.98972917e+02
  1.50000000e-03   2.13169971e+02
  1.60000000e-03   2.27361529e+02
  1.70000000e-03   2.41546481e+02
  1.80000000e-03   2.55723577e+02
  1.90000000e-03   2.69891430e+02
  2.00000000e-03   2.84048520e+02
  2.10000000e-03   2.98193156e+02
  2.20000000e-03   3.12323511e+02
  2.30000000e-03   3.26437605e+02
  2.40000000e-03   3.40533288e+02
  2.50000000e-03   3.54608250e+02
  2.60000000e-03   3.68660012e+02
  2.70000000e-03   3.82685936e+02
  2.80000000e-03   3.96683212e+02
  2.90000000e-03   4.10648846e+02
  3.00000000e-03   4.24579692e+02
  3.10000000e-03   4.38472423e+02
  3.20000000e-03   4.52323541e+02
  3.30000000e-03   4.66129373e+02
  3.40000000e-03   4.79886080e+02
  3.50000000e-03   4.93589651e+02
  3.60000000e-03   5.07235910e+02
  3.70000000e-03   5.20820499e+02
  3.80000000e-03   5.34338914e+02
  3.90000000e-03   5.47786476e+02
  4.00000000e-03   5.61158341e+02
  4.10000000e-03   5.74449512e+02
  4.20000000e-03   5.87654840e+02
  4.30000000e-03   6.00769010e+02
  4.40000000e-03   6.13786553e+02
  4.50000000e-03   6.26701847e+02
  4.60000000e-03   6.39509118e+02
  4.70000000e-03   6.52202434e+02
  4.80000000e-03   6.64775708e+02
  4.90000000e-03   6.77222694e+02
  5.00000000e-03   6.89536977e+02
  5.10000000e-03   7.01711970e+02
  5.20000000e-03   7.13740900e+02
  5.30000000e-03   7.25616793e+02
  5.40000000e-03   7.37332453e+02
  5.50000000e-03   7.48880434e+02
  5.50100000e-03   7.46816698e+02
  5.50200000e-03   7.44659124e+02
  5.50300000e-03   7.42415589e+02
  5.50400000e-03   7.40090592e+02
  5.50500000e-03   7.37688638e+02
  5.50600000e-03   7.35214301e+02
  5.50700000e-03   7.32672210e+02
  5.50800000e-03   7.30067032e+02
  5.50900000e-03   7.27403428e+02
  5.51000000e-03   7.24686022e+02
  5.51100000e-03   7.21919358e+02
  5.51200000e-03   7.19107873e+02
  5.51300000e-03   7.16255867e+02
  5.51400000e-03   7.13367467e+02
  5.51500000e-03   7.10446596e+02
  5.51600000e-03   7.07469002e+02
  5.51700000e-03   7.04456285e+02
  5.51800000e-03   7.01408128e+02
  5.51900000e-03   6.98325325e+02
  5.52000000e-03   6.95207207e+02
  5.52100000e-03   6.92051926e+02
  5.52200000e-03   6.88856573e+02
  5.52300000e-03   6.85617428e+02
  5.52400000e-03   6.82330457e+02
  5.52500000e-03   6.78992110e+02
  5.52600000e-03   6.75600381e+02
  5.52700000e-03   6.72121958e+02
  5.52800000e-03   6.68573316e+02
  5.52900000e-03   6.64975741e+02
  5.53000000e-03   6.61478186e+02
  5.53100000e-03   6.58123114e+02
  5.53200000e-03   6.54951083e+02
  5.53300000e-03   6.51943843e+02
  5.53400000e-03   6.49125134e+02
  5.53500000e-03   6.46367288e+02
  5.53600000e-03   6.43758830e+02
  5.53700000e-03   6.41213923e+02
  5.53800000e-03   6.38805769e+02
  5.53900000e-03   6.36499398e+02
  5.54000000e-03   6.34300976e+02
  5.54100000e-03   6.32206463e+02
  5.54200000e-03   6.30215994e+02
  5.54300000e-03   6.28329068e+02
  5.54400000e-03   6.26512401e+02
  5.54500000e-03   6.24795332e+02
  5.54600000e-03   6.23199089e+02
  5.54700000e-03   6.21701328e+02
  5.54800000e-03   6.20303133e+02
  5.54900000e-03   6.18972527e+02
  5.55000000e-03   6.17729649e+02
  5.55100000e-03   6.16590995e+02
  5.55200000e-03   6.15496458e+02
  5.55300000e-03   6.14467211e+02
  5.55400000e-03   6.13475103e+02
  5.55500000e-03   6.12515569e+02
  5.55600000e-03   6.11583006e+02
  5.55700000e-03   6.10674053e+02
  5.55800000e-03   6.09785920e+02
  5.55900000e-03   6.08894140e+02
  5.56000000e-03   6.08034451e+02
  5.56100000e-03   6.07192859e+02
  5.56200000e-03   6.06370601e+02
  5.56300000e-03   6.05565441e+02
  5.56400000e-03   6.04775395e+02
  5.56500000e-03   6.03974906e+02
  5.56600000e-03   6.03199482e+02
  5.56700000e-03   6.02435904e+02
  5.56800000e-03   6.01685635e+02
  5.56900000e-03   6.00947048e+02
  5.57000000e-03   6.00220021e+02
  5.57100000e-03   5.99503947e+02
  5.57200000e-03   5.98798554e+02
  5.57300000e-03   5.98102906e+02
  5.57400000e-03   5.97415658e+02
  5.57500000e-03   5.96735842e+02
  5.57600000e-03   5.96063034e+02
  5.57700000e-03   5.95397735e+02
  5.57800000e-03   5.94740390e+02
  5.57900000e-03   5.94090793e+02
  5.58000000e-03   5.93448259e+02
  5.58100000e-03   5.92811598e+02
  5.58200000e-03   5.92179461e+02
  5.58300000e-03   5.91551724e+02
  5.58400000e-03   5.90928998e+02
  5.58500000e-03   5.90311596e+02
  5.58600000e-03   5.89699845e+02
  5.58700000e-03   5.89095054e+02
  5.58800000e-03   5.88499621e+02
  5.58900000e-03   5.87912779e+02
  5.59000000e-03   5.87332696e+02
  5.59100000e-03   5.86757565e+02
  5.59200000e-03   5.86185832e+02
  5.59300000e-03   5.85616082e+02
  5.59400000e-03   5.85046720e+02
  5.59500000e-03   5.84475934e+02
  5.59600000e-03   5.83902213e+02
  5.59700000e-03   5.83324431e+02
  5.59800000e-03   5.82745511e+02
  5.59900000e-03   5.82159591e+02
  5.60000000e-03   5.81568325e+02
  5.60100000e-03   5.80972114e+02
  5.60200000e-03   5.80373044e+02
  5.60300000e-03   5.79772405e+02
  5.60400000e-03   5.79170908e+02
  5.60500000e-03   5.78569615e+02
  5.60600000e-03   5.77969376e+02
  5.60700000e-03   5.77369409e+02
  5.60800000e-03   5.76768565e+02
  5.60900000e-03   5.76165955e+02
  5.61000000e-03   5.75561674e+02
  5.61100000e-03   5.74956115e+02
  5.61200000e-03   5.74348863e+02
  5.61300000e-03   5.73700333e+02
  5.61400000e-03   5.73076606e+02
  5.61500000e-03   5.72456297e+02
  5.61600000e-03   5.71841593e+02
  5.61700000e-03   5.71228686e+02
  5.61800000e-03   5.70614826e+02
  5.61900000e-03   5.69997543e+02
  5.62000000e-03   5.69374806e+02
  5.62100000e-03   5.68745226e+02
  5.62200000e-03   5.68108299e+02
  5.62300000e-03   5.67464332e+02
  5.62400000e-03   5.66814155e+02
  5.62500000e-03   5.66158301e+02
  5.62600000e-03   5.65496878e+02
  5.62700000e-03   5.64829696e+02
  5.62800000e-03   5.64156906e+02
  5.62900000e-03   5.63479638e+02
  5.63000000e-03   5.62799985e+02
  5.63100000e-03   5.62119910e+02
  5.63200000e-03   5.61440131e+02
  5.63300000e-03   5.60759558e+02
  5.63400000e-03   5.60075763e+02
  5.63500000e-03   5.59386157e+02
  5.63600000e-03   5.58688862e+02
  5.63700000e-03   5.57984248e+02
  5.63800000e-03   5.57273954e+02
  5.63900000e-03   5.56559424e+02
  5.64000000e-03   5.55840970e+02
  5.64100000e-03   5.55118025e+02
  5.64200000e-03   5.54390396e+02
  5.64300000e-03   5.53659169e+02
  5.64400000e-03   5.52925831e+02
  5.64500000e-03   5.52192528e+02
  5.64600000e-03   5.51460497e+02
  5.64700000e-03   5.50730097e+02
  5.64800000e-03   5.50000762e+02
  5.64900000e-03   5.49271497e+02
  5.65000000e-03   5.48540554e+02
  5.65100000e-03   5.47805899e+02
  5.65200000e-03   5.47064521e+02
  5.65300000e-03   5.46315572e+02
  5.65400000e-03   5.45560180e+02
  5.65500000e-03   5.44801977e+02
  5.65600000e-03   5.44046017e+02
  5.65700000e-03   5.43295520e+02
  5.65800000e-03   5.42550548e+02
  5.65900000e-03   5.41809460e+02
  5.66000000e-03   5.41069398e+02
  5.66100000e-03   5.40327775e+02
  5.66200000e-03   5.39582798e+02
  5.66300000e-03   5.38833142e+02
  5.66400000e-03   5.38077633e+02
  5.66500000e-03   5.37316091e+02
  5.66600000e-03   5.36551091e+02
  5.66700000e-03   5.35783076e+02
  5.66800000e-03   5.35012312e+02
  5.66900000e-03   5.34240283e+02
  5.67000000e-03   5.33468402e+02
  5.67100000e-03   5.32697878e+02
  5.67200000e-03   5.31929441e+02
  5.67300000e-03   5.31162150e+02
  5.67400000e-03   5.30393855e+02
  5.67500000e-03   5.29622406e+02
  5.67600000e-03   5.28846329e+02
  5.67700000e-03   5.28065611e+02
  5.67800000e-03   5.27281184e+02
  5.67900000e-03   5.26494628e+02
  5.68000000e-03   5.25708386e+02
  5.68100000e-03   5.24924288e+02
  5.68200000e-03   5.24142458e+02
  5.68300000e-03   5.23360439e+02
  5.68400000e-03   5.22576065e+02
  5.68500000e-03   5.21788323e+02
  5.68600000e-03   5.20998637e+02
  5.68700000e-03   5.20206381e+02
  5.68800000e-03   5.19411493e+02
  5.68900000e-03   5.18617654e+02
  5.69000000e-03   5.17828681e+02
  5.69100000e-03   5.17044725e+02
  5.69200000e-03   5.16263011e+02
  5.69300000e-03   5.15480696e+02
  5.69400000e-03   5.14695973e+02
  5.69500000e-03   5.13909092e+02
  5.69600000e-03   5.13124010e+02
  5.69700000e-03   5.12344250e+02
  5.69800000e-03   5.11570003e+02
  5.69900000e-03   5.10799335e+02
  5.70000000e-03   5.10029575e+02
  5.70100000e-03   5.09258511e+02
  5.70200000e-03   5.08483662e+02
  5.70300000e-03   5.07701138e+02
  5.70400000e-03   5.06914025e+02
  5.70500000e-03   5.06119162e+02
  5.70600000e-03   5.05319559e+02
  5.70700000e-03   5.04517126e+02
  5.70800000e-03   5.03712583e+02
  5.70900000e-03   5.02906450e+02
  5.71000000e-03   5.02100568e+02
  5.71100000e-03   5.01298139e+02
  5.71200000e-03   5.00501749e+02
  5.71300000e-03   4.99711520e+02
  5.71400000e-03   4.98924946e+02
  5.71500000e-03   4.98139420e+02
  5.71600000e-03   4.97352573e+02
  5.71700000e-03   4.96562913e+02
  5.71800000e-03   4.95770055e+02
  5.71900000e-03   4.94975579e+02
  5.72000000e-03   4.94181397e+02
  5.72100000e-03   4.93388685e+02
  5.72200000e-03   4.92597304e+02
  5.72300000e-03   4.91806653e+02
  5.72400000e-03   4.91015707e+02
  5.72500000e-03   4.90222557e+02
  5.72600000e-03   4.89424452e+02
  5.72700000e-03   4.88626127e+02
  5.72800000e-03   4.87820103e+02
  5.72900000e-03   4.87009242e+02
  5.73000000e-03   4.86196281e+02
  5.73100000e-03   4.85385811e+02
  5.73200000e-03   4.84578374e+02
  5.73300000e-03   4.83773045e+02
  5.73400000e-03   4.82969333e+02
  5.73500000e-03   4.82167208e+02
  5.73600000e-03   4.81363090e+02
  5.73700000e-03   4.80554727e+02
  5.73800000e-03   4.79743887e+02
  5.73900000e-03   4.78935586e+02
  5.74000000e-03   4.78130669e+02
  5.74100000e-03   4.77325646e+02
  5.74200000e-03   4.76519813e+02
  5.74300000e-03   4.75715434e+02
  5.74400000e-03   4.74912387e+02
  5.74500000e-03   4.74108025e+02
  5.74600000e-03   4.73302128e+02
  5.74700000e-03   4.72499421e+02
  5.74800000e-03   4.71703519e+02
  5.74900000e-03   4.70912616e+02
  5.75000000e-03   4.70122906e+02
  5.75100000e-03   4.69331162e+02
  5.75200000e-03   4.68534711e+02
  5.75300000e-03   4.67732285e+02
  5.75400000e-03   4.66924874e+02
  5.75500000e-03   4.66116010e+02
  5.75600000e-03   4.65309509e+02
  5.75700000e-03   4.64507339e+02
  5.75800000e-03   4.63709227e+02
  5.75900000e-03   4.62913586e+02
  5.76000000e-03   4.62118952e+02
  5.76100000e-03   4.61324025e+02
  5.76200000e-03   4.60528302e+02
  5.76300000e-03   4.59728511e+02
  5.76400000e-03   4.58926905e+02
  5.76500000e-03   4.58128069e+02
  5.76600000e-03   4.57330008e+02
  5.76700000e-03   4.56534222e+02
  5.76800000e-03   4.55740158e+02
  5.76900000e-03   4.54946518e+02
  5.77000000e-03   4.54151430e+02
  5.77100000e-03   4.53351394e+02
  5.77200000e-03   4.52543834e+02
  5.77300000e-03   4.51730571e+02
  5.77400000e-03   4.50913787e+02
  5.77500000e-03   4.50096025e+02
  5.77600000e-03   4.49281728e+02
  5.77700000e-03   4.48474192e+02
  5.77800000e-03   4.47673391e+02
  5.77900000e-03   4.46877827e+02
  5.78000000e-03   4.46085929e+02
  5.78100000e-03   4.45296306e+02
  5.78200000e-03   4.44507162e+02
  5.78300000e-03   4.43716873e+02
  5.78400000e-03   4.42926957e+02
  5.78500000e-03   4.42133073e+02
  5.78600000e-03   4.41334805e+02
  5.78700000e-03   4.40533469e+02
  5.78800000e-03   4.39730083e+02
  5.78900000e-03   4.38925769e+02
  5.79000000e-03   4.38121338e+02
  5.79100000e-03   4.37316588e+02
  5.79200000e-03   4.36509400e+02
  5.79300000e-03   4.35698868e+02
  5.79400000e-03   4.34886602e+02
  5.79500000e-03   4.34076209e+02
  5.79600000e-03   4.33266307e+02
  5.79700000e-03   4.32457078e+02
  5.79800000e-03   4.31648899e+02
  5.79900000e-03   4.30841704e+02
  5.80000000e-03   4.30034746e+02
  5.80100000e-03   4.29227791e+02
  5.80200000e-03   4.28421061e+02
  5.80300000e-03   4.27615062e+02
  5.80400000e-03   4.26809247e+02
  5.80500000e-03   4.26002099e+02
  5.80600000e-03   4.25191126e+02
  5.80700000e-03   4.24373381e+02
  5.80800000e-03   4.23549406e+02
  5.80900000e-03   4.22725229e+02
  5.81000000e-03   4.21905903e+02
  5.81100000e-03   4.21092442e+02
  5.81200000e-03   4.20282925e+02
  5.81300000e-03   4.19475136e+02
  5.81400000e-03   4.18666897e+02
  5.81500000e-03   4.17858297e+02
  5.81600000e-03   4.17051060e+02
  5.81700000e-03   4.16243567e+02
  5.81800000e-03   4.15433896e+02
  5.81900000e-03   4.14621876e+02
  5.82000000e-03   4.13807291e+02
  5.82100000e-03   4.12990877e+02
  5.82200000e-03   4.12173606e+02
  5.82300000e-03   4.11320635e+02
  5.82400000e-03   4.10491980e+02
  5.82500000e-03   4.09663944e+02
  5.82600000e-03   4.08840599e+02
  5.82700000e-03   4.08023326e+02
  5.82800000e-03   4.07212377e+02
  5.82900000e-03   4.06406183e+02
  5.83000000e-03   4.05602551e+02
  5.83100000e-03   4.04800232e+02
  5.83200000e-03   4.03997564e+02
  5.83300000e-03   4.03192760e+02
  5.83400000e-03   4.02384463e+02
  5.83500000e-03   4.01572578e+02
  5.83600000e-03   4.00757623e+02
  5.83700000e-03   3.99940241e+02
  5.83800000e-03   3.99121853e+02
  5.83900000e-03   3.98304966e+02
  5.84000000e-03   3.97487987e+02
  5.84100000e-03   3.96669724e+02
  5.84200000e-03   3.95849447e+02
  5.84300000e-03   3.95027190e+02
  5.84400000e-03   3.94163105e+02
  5.84500000e-03   3.93325856e+02
  5.84600000e-03   3.92491296e+02
  5.84700000e-03   3.91666178e+02
  5.84800000e-03   3.90849741e+02
  5.84900000e-03   3.90038934e+02
  5.85000000e-03   3.89232024e+02
  5.85100000e-03   3.88426228e+02
  5.85200000e-03   3.87619956e+02
  5.85300000e-03   3.86811051e+02
  5.85400000e-03   3.85997609e+02
  5.85500000e-03   3.85178542e+02
  5.85600000e-03   3.84353669e+02
  5.85700000e-03   3.83525856e+02
  5.85800000e-03   3.82693502e+02
  5.85900000e-03   3.81860627e+02
  5.86000000e-03   3.81031491e+02
  5.86100000e-03   3.80206907e+02
  5.86200000e-03   3.79384000e+02
  5.86300000e-03   3.78559790e+02
  5.86400000e-03   3.77733164e+02
  5.86500000e-03   3.76905528e+02
  5.86600000e-03   3.76078466e+02
  5.86700000e-03   3.75252399e+02
  5.86800000e-03   3.74426084e+02
  5.86900000e-03   3.73598505e+02
  5.87000000e-03   3.72769004e+02
  5.87100000e-03   3.71937530e+02
  5.87200000e-03   3.71104280e+02
  5.87300000e-03   3.70271481e+02
  5.87400000e-03   3.69441457e+02
  5.87500000e-03   3.68614472e+02
  5.87600000e-03   3.67788818e+02
  5.87700000e-03   3.66962603e+02
  5.87800000e-03   3.66134590e+02
  5.87900000e-03   3.65305622e+02
  5.88000000e-03   3.64477684e+02
  5.88100000e-03   3.63651935e+02
  5.88200000e-03   3.62829431e+02
  5.88300000e-03   3.62009547e+02
  5.88400000e-03   3.61190586e+02
  5.88500000e-03   3.60371284e+02
  5.88600000e-03   3.59550520e+02
  5.88700000e-03   3.58727714e+02
  5.88800000e-03   3.57902426e+02
  5.88900000e-03   3.57073604e+02
  5.89000000e-03   3.56240909e+02
  5.89100000e-03   3.55369093e+02
  5.89200000e-03   3.54523057e+02
  5.89300000e-03   3.53679595e+02
  5.89400000e-03   3.52841767e+02
  5.89500000e-03   3.52006889e+02
  5.89600000e-03   3.51173838e+02
  5.89700000e-03   3.50341176e+02
  5.89800000e-03   3.49473885e+02
  5.89900000e-03   3.48627871e+02
  5.90000000e-03   3.47779951e+02
  5.90100000e-03   3.46933743e+02
  5.90200000e-03   3.46088659e+02
  5.90300000e-03   3.45244338e+02
  5.90400000e-03   3.44400123e+02
  5.90500000e-03   3.43556209e+02
  5.90600000e-03   3.42712807e+02
  5.90700000e-03   3.41870461e+02
  5.90800000e-03   3.41029574e+02
  5.90900000e-03   3.40189562e+02
  5.91000000e-03   3.39349021e+02
  5.91100000e-03   3.38472667e+02
  5.91200000e-03   3.37619294e+02
  5.91300000e-03   3.36764074e+02
  5.91400000e-03   3.35910238e+02
  5.91500000e-03   3.35058121e+02
  5.91600000e-03   3.34175609e+02
  5.91700000e-03   3.33318206e+02
  5.91800000e-03   3.32460739e+02
  5.91900000e-03   3.31604778e+02
  5.92000000e-03   3.30749412e+02
  5.92100000e-03   3.29861823e+02
  5.92200000e-03   3.29001407e+02
  5.92300000e-03   3.28143274e+02
  5.92400000e-03   3.27289206e+02
  5.92500000e-03   3.26405960e+02
  5.92600000e-03   3.25544421e+02
  5.92700000e-03   3.24683354e+02
  5.92800000e-03   3.23827761e+02
  5.92900000e-03   3.22949803e+02
  5.93000000e-03   3.22092997e+02
  5.93100000e-03   3.21234826e+02
  5.93200000e-03   3.20346655e+02
  5.93300000e-03   3.19479094e+02
  5.93400000e-03   3.18613757e+02
  5.93500000e-03   3.17753453e+02
  5.93600000e-03   3.16896286e+02
  5.93700000e-03   3.16039315e+02
  5.93800000e-03   3.15180711e+02
  5.93900000e-03   3.14320771e+02
  5.94000000e-03   3.13462249e+02
  5.94100000e-03   3.12574046e+02
  5.94200000e-03   3.11707561e+02
  5.94300000e-03   3.10804765e+02
  5.94400000e-03   3.09896019e+02
  5.94500000e-03   3.09011569e+02
  5.94600000e-03   3.08129507e+02
  5.94700000e-03   3.07253932e+02
  5.94800000e-03   3.06383384e+02
  5.94900000e-03   3.05518025e+02
  5.95000000e-03   3.04628618e+02
  5.95100000e-03   3.03758974e+02
  5.95200000e-03   3.02890051e+02
  5.95300000e-03   3.02023477e+02
  5.95400000e-03   3.01157972e+02
  5.95500000e-03   3.00292911e+02
  5.95600000e-03   2.99428294e+02
  5.95700000e-03   2.98564105e+02
  5.95800000e-03   2.97700672e+02
  5.95900000e-03   2.96838929e+02
  5.96000000e-03   2.95979340e+02
  5.96100000e-03   2.95121609e+02
  5.96200000e-03   2.94264789e+02
  5.96300000e-03   2.93407264e+02
  5.96400000e-03   2.92547181e+02
  5.96500000e-03   2.91682871e+02
  5.96600000e-03   2.90779317e+02
  5.96700000e-03   2.89855576e+02
  5.96800000e-03   2.88958832e+02
  5.96900000e-03   2.88069894e+02
  5.97000000e-03   2.87192909e+02
  5.97100000e-03   2.86321490e+02
  5.97200000e-03   2.85451121e+02
  5.97300000e-03   2.84580195e+02
  5.97400000e-03   2.83708423e+02
  5.97500000e-03   2.82836300e+02
  5.97600000e-03   2.81964476e+02
  5.97700000e-03   2.81093157e+02
  5.97800000e-03   2.80190928e+02
  5.97900000e-03   2.79307410e+02
  5.98000000e-03   2.78421853e+02
  5.98100000e-03   2.77538248e+02
  5.98200000e-03   2.76629347e+02
  5.98300000e-03   2.75743579e+02
  5.98400000e-03   2.74861278e+02
  5.98500000e-03   2.73983169e+02
  5.98600000e-03   2.73106703e+02
  5.98700000e-03   2.72229530e+02
  5.98800000e-03   2.71314260e+02
  5.98900000e-03   2.70381944e+02
  5.99000000e-03   2.69439400e+02
  5.99100000e-03   2.68527793e+02
  5.99200000e-03   2.67624345e+02
  5.99300000e-03   2.66730731e+02
  5.99400000e-03   2.65843765e+02
  5.99500000e-03   2.64961603e+02
  5.99600000e-03   2.64082744e+02
  5.99700000e-03   2.63205993e+02
  5.99800000e-03   2.62329760e+02
  5.99900000e-03   2.61454331e+02
  6.00000000e-03   2.60575797e+02
  6.00100000e-03   2.59694134e+02
  6.00200000e-03   2.58777458e+02
  6.00300000e-03   2.57875904e+02
  6.00400000e-03   2.56939496e+02
  6.00500000e-03   2.55997815e+02
  6.00600000e-03   2.55050869e+02
  6.00700000e-03   2.54095338e+02
  6.00800000e-03   2.53130563e+02
  6.00900000e-03   2.52196937e+02
  6.01000000e-03   2.51246309e+02
  6.01100000e-03   2.50322783e+02
  6.01200000e-03   2.49404177e+02
  6.01300000e-03   2.48468256e+02
  6.01400000e-03   2.47551123e+02
  6.01500000e-03   2.46606566e+02
  6.01600000e-03   2.45678005e+02
  6.01700000e-03   2.44748798e+02
  6.01800000e-03   2.43821901e+02
  6.01900000e-03   2.42898523e+02
  6.02000000e-03   2.41979841e+02
  6.02100000e-03   2.41064340e+02
  6.02200000e-03   2.40127041e+02
  6.02300000e-03   2.39208271e+02
  6.02400000e-03   2.38291105e+02
  6.02500000e-03   2.37377854e+02
  6.02600000e-03   2.36466764e+02
  6.02700000e-03   2.35555842e+02
  6.02800000e-03   2.34643406e+02
  6.02900000e-03   2.33728615e+02
  6.03000000e-03   2.32779159e+02
  6.03100000e-03   2.31815062e+02
  6.03200000e-03   2.30841145e+02
  6.03300000e-03   2.29891025e+02
  6.03400000e-03   2.28944940e+02
  6.03500000e-03   2.28004963e+02
  6.03600000e-03   2.27067973e+02
  6.03700000e-03   2.26129917e+02
  6.03800000e-03   2.25189069e+02
  6.03900000e-03   2.24214893e+02
  6.04000000e-03   2.23236272e+02
  6.04100000e-03   2.22280579e+02
  6.04200000e-03   2.21294187e+02
  6.04300000e-03   2.20305524e+02
  6.04400000e-03   2.19311860e+02
  6.04500000e-03   2.18312515e+02
  6.04600000e-03   2.17309855e+02
  6.04700000e-03   2.16303364e+02
  6.04800000e-03   2.15291740e+02
  6.04900000e-03   2.14301040e+02
  6.05000000e-03   2.13287058e+02
  6.05100000e-03   2.12274100e+02
  6.05200000e-03   2.11259876e+02
  6.05300000e-03   2.10242101e+02
  6.05400000e-03   2.09220383e+02
  6.05500000e-03   2.08195836e+02
  6.05600000e-03   2.07169821e+02
  6.05700000e-03   2.06141824e+02
  6.05800000e-03   2.05109654e+02
  6.05900000e-03   2.04072186e+02
  6.06000000e-03   2.03055195e+02
  6.06100000e-03   2.02042672e+02
  6.06200000e-03   2.01013316e+02
  6.06300000e-03   1.99982500e+02
  6.06400000e-03   1.98949955e+02
  6.06500000e-03   1.97915452e+02
  6.06600000e-03   1.96877139e+02
  6.06700000e-03   1.95853794e+02
  6.06800000e-03   1.94812361e+02
  6.06900000e-03   1.93763098e+02
  6.07000000e-03   1.92706744e+02
  6.07100000e-03   1.91648691e+02
  6.07200000e-03   1.90590811e+02
  6.07300000e-03   1.89528719e+02
  6.07400000e-03   1.88459357e+02
  6.07500000e-03   1.87387047e+02
  6.07600000e-03   1.86312976e+02
  6.07700000e-03   1.85236056e+02
  6.07800000e-03   1.84154713e+02
  6.07900000e-03   1.83070270e+02
  6.08000000e-03   1.81981704e+02
  6.08100000e-03   1.80888614e+02
  6.08200000e-03   1.79793530e+02
  6.08300000e-03   1.78716074e+02
  6.08400000e-03   1.77622432e+02
  6.08500000e-03   1.76524810e+02
  6.08600000e-03   1.75423603e+02
  6.08700000e-03   1.74318514e+02
  6.08800000e-03   1.73208876e+02
  6.08900000e-03   1.72095704e+02
  6.09000000e-03   1.70979455e+02
  6.09100000e-03   1.69859663e+02
  6.09200000e-03   1.68735985e+02
  6.09300000e-03   1.67609132e+02
  6.09400000e-03   1.66476554e+02
  6.09500000e-03   1.65340183e+02
  6.09600000e-03   1.64197225e+02
  6.09700000e-03   1.63044759e+02
  6.09800000e-03   1.61885158e+02
  6.09900000e-03   1.60723583e+02
  6.10000000e-03   1.59559823e+02
  6.10100000e-03   1.58391504e+02
  6.10200000e-03   1.57217718e+02
  6.10300000e-03   1.56038337e+02
  6.10400000e-03   1.54853977e+02
  6.10500000e-03   1.53663816e+02
  6.10600000e-03   1.52468468e+02
  6.10700000e-03   1.51267208e+02
  6.10800000e-03   1.50061582e+02
  6.10900000e-03   1.48851749e+02
  6.11000000e-03   1.47636567e+02
  6.11100000e-03   1.46414824e+02
  6.11200000e-03   1.45182905e+02
  6.11300000e-03   1.43939133e+02
  6.11400000e-03   1.42688244e+02
  6.11500000e-03   1.41432599e+02
  6.11600000e-03   1.40170836e+02
  6.11700000e-03   1.38901924e+02
  6.11800000e-03   1.37623875e+02
  6.11900000e-03   1.36334614e+02
  6.12000000e-03   1.35037068e+02
  6.12100000e-03   1.33732648e+02
  6.12200000e-03   1.32419481e+02
  6.12300000e-03   1.31091984e+02
  6.12400000e-03   1.29751253e+02
  6.12500000e-03   1.28400129e+02
  6.12600000e-03   1.27037930e+02
  6.12700000e-03   1.25663979e+02
  6.12800000e-03   1.24278469e+02
  6.12900000e-03   1.22879136e+02
  6.13000000e-03   1.21466790e+02
  6.13100000e-03   1.20039257e+02
  6.13200000e-03   1.18594261e+02
  6.13300000e-03   1.17132772e+02
  6.13400000e-03   1.15654920e+02
  6.13500000e-03   1.14160894e+02
  6.13600000e-03   1.12650146e+02
  6.13700000e-03   1.11117760e+02
  6.13800000e-03   1.09560339e+02
  6.13900000e-03   1.07979172e+02
  6.14000000e-03   1.06375000e+02
  6.14100000e-03   1.04743956e+02
  6.14200000e-03   1.03085707e+02
  6.14300000e-03   1.01398124e+02
  6.14400000e-03   9.96809789e+01
  6.14500000e-03   9.79333365e+01
  6.14600000e-03   9.61514378e+01
  6.14700000e-03   9.43293348e+01
  6.14800000e-03   9.24646278e+01
  6.14900000e-03   9.05533142e+01
  6.15000000e-03   8.85912492e+01
  6.15100000e-03   8.65800342e+01
  6.15200000e-03   8.45123384e+01
  6.15300000e-03   8.23867249e+01
  6.15400000e-03   8.02019078e+01
  6.15500000e-03   7.79480258e+01
  6.15600000e-03   7.56190517e+01
  6.15700000e-03   7.32111442e+01
  6.15800000e-03   7.07179500e+01
  6.15900000e-03   6.81262453e+01
  6.16000000e-03   6.54322800e+01
  6.16100000e-03   6.26151950e+01
  6.16200000e-03   5.96681517e+01
  6.16300000e-03   5.65716365e+01
  6.16400000e-03   5.33031470e+01
  6.16500000e-03   4.98684318e+01
  6.16600000e-03   4.62233467e+01
  6.16700000e-03   4.23630879e+01
  6.16800000e-03   3.82594039e+01
  6.16900000e-03   3.38716597e+01
  6.17000000e-03   2.91881709e+01
  6.17100000e-03   2.41876178e+01
  6.17200000e-03   1.89295317e+01
  6.17300000e-03   1.35134142e+01
  6.17400000e-03   8.20926877e+00
  6.17500000e-03   2.66094272e+00
  6.17600000e-03   4.39115552e-01
  6.17700000e-03   4.38576616e-01
  6.17800000e-03   4.38488466e-01
  6.17900000e-03   4.38377899e-01
  6.18000000e-03   4.38213566e-01
  6.18100000e-03   4.38024550e-01
  6.18200000e-03   4.37826494e-01
  6.18300000e-03   4.37628284e-01
  6.18400000e-03   4.37429933e-01
  6.18500000e-03   4.37485111e-01
  6.18600000e-03   4.37301797e-01
  6.18700000e-03   4.37104330e-01
  6.18800000e-03   4.36904493e-01
  6.18900000e-03   4.36704593e-01
  6.19000000e-03   4.36504734e-01
  6.19100000e-03   4.36304925e-01
  6.19200000e-03   4.36105167e-01
  6.19300000e-03   4.35905438e-01
  6.19400000e-03   4.35705725e-01
  6.19500000e-03   4.35506110e-01
  6.19600000e-03   4.35306639e-01
  6.19700000e-03   4.35107274e-01
  6.19800000e-03   4.34908018e-01
  6.19900000e-03   4.34708866e-01
  6.20000000e-03   4.34509799e-01
  6.20100000e-03   4.34310771e-01
  6.20200000e-03   4.34111790e-01
  6.20300000e-03   4.33912869e-01
  6.20400000e-03   4.33713949e-01
  6.20500000e-03   4.33515057e-01
  6.20600000e-03   4.33316240e-01
  6.20700000e-03   4.33117496e-01
  6.20800000e-03   4.32918856e-01
  6.20900000e-03   4.32720319e-01
  6.21000000e-03   4.32521846e-01
  6.21100000e-03   4.32323410e-01
  6.21200000e-03   4.32125036e-01
  6.21300000e-03   4.31926688e-01
  6.21400000e-03   4.31728419e-01
  6.21500000e-03   4.31530278e-01
  6.21600000e-03   4.31332271e-01
  6.21700000e-03   4.31134364e-01
  6.21800000e-03   4.30936553e-01
  6.21900000e-03   4.30738862e-01
  6.22000000e-03   4.30541307e-01
  6.22100000e-03   4.30343872e-01
  6.22200000e-03   4.30146534e-01
  6.22300000e-03   4.29949254e-01
  6.22400000e-03   4.29752100e-01
  6.22500000e-03   4.29554985e-01
  6.22600000e-03   4.29358017e-01
  6.22700000e-03   4.29161185e-01
  6.22800000e-03   4.28964472e-01
  6.22900000e-03   4.28767813e-01
  6.23000000e-03   4.28571189e-01
  6.23100000e-03   4.28374666e-01
  6.23200000e-03   4.28178285e-01
  6.23300000e-03   4.27982041e-01
  6.23400000e-03   4.27785924e-01
  6.23500000e-03   4.27589875e-01
  6.23600000e-03   4.27393890e-01
  6.23700000e-03   4.27197978e-01
  6.23800000e-03   4.27002162e-01
  6.23900000e-03   4.26806460e-01
  6.24000000e-03   4.26610883e-01
  6.24100000e-03   4.26415417e-01
  6.24200000e-03   4.26220018e-01
  6.24300000e-03   4.26024718e-01
  6.24400000e-03   4.25829508e-01
  6.24500000e-03   4.25634350e-01
  6.24600000e-03   4.25439316e-01
  6.24700000e-03   4.25244424e-01
  6.24800000e-03   4.25049660e-01
  6.24900000e-03   4.24854975e-01
  6.25000000e-03   4.24660368e-01
  6.25100000e-03   4.24465860e-01
  6.25200000e-03   4.24271378e-01
  6.25300000e-03   4.24076917e-01
  6.25400000e-03   4.23882567e-01
  6.25500000e-03   4.23688346e-01
  6.25600000e-03   4.23494247e-01
  6.25700000e-03   4.23300251e-01
  6.25800000e-03   4.23106353e-01
  6.25900000e-03   4.22912557e-01
  6.26000000e-03   4.22718792e-01
  6.26100000e-03   4.22525103e-01
  6.26200000e-03   4.22331554e-01
  6.26300000e-03   4.22138147e-01
  6.26400000e-03   4.21944841e-01
  6.26500000e-03   4.21751631e-01
  6.26600000e-03   4.21558441e-01
  6.26700000e-03   4.21365294e-01
  6.26800000e-03   4.21172255e-01
  6.26900000e-03   4.20979329e-01
  6.27000000e-03   4.20786533e-01
  6.27100000e-03   4.20593874e-01
  6.27200000e-03   4.20401343e-01
  6.27300000e-03   4.20208924e-01
  6.27400000e-03   4.20016605e-01
  6.27500000e-03   4.19824390e-01
  6.27600000e-03   4.19632277e-01
  6.27700000e-03   4.19440270e-01
  6.27800000e-03   4.19248347e-01
  6.27900000e-03   4.19056500e-01
  6.28000000e-03   4.18864752e-01
  6.28100000e-03   4.18673129e-01
  6.28200000e-03   4.18481615e-01
  6.28300000e-03   4.18290192e-01
  6.28400000e-03   4.18098864e-01
  6.28500000e-03   4.17907646e-01
  6.28600000e-03   4.17716550e-01
  6.28700000e-03   4.17525584e-01
  6.28800000e-03   4.17334746e-01
  6.28900000e-03   4.17144032e-01
  6.29000000e-03   4.16953432e-01
  6.29100000e-03   4.16762930e-01
  6.29200000e-03   4.16572539e-01
  6.29300000e-03   4.16382251e-01
  6.29400000e-03   4.16192045e-01
  6.29500000e-03   4.16001908e-01
  6.29600000e-03   4.15811835e-01


==> Data/SENT/problem_lodi_75.dat <==
  1.00000000e-04   1.42156630e+01
  2.00000000e-04   2.84312907e+01
  3.00000000e-04   4.26467930e+01
  4.00000000e-04   5.68619412e+01
  5.00000000e-04   7.10763228e+01
  6.00000000e-04   8.52892838e+01
  7.00000000e-04   9.94998899e+01
  8.00000000e-04   1.13706877e+02
  9.00000000e-04   1.27908635e+02
  1.00000000e-03   1.42103166e+02
  1.10000000e-03   1.56288086e+02
  1.20000000e-03   1.70460603e+02
  1.30000000e-03   1.84617521e+02
  1.40000000e-03   1.98755255e+02
  1.50000000e-03   2.12869821e+02
  1.60000000e-03   2.26956893e+02
  1.70000000e-03   2.41011809e+02
  1.80000000e-03   2.55029614e+02
  1.90000000e-03   2.69005103e+02
  2.00000000e-03   2.82932856e+02
  2.10000000e-03   2.96807297e+02
  2.20000000e-03   3.10622746e+02
  2.30000000e-03   3.24373467e+02
  2.40000000e-03   3.38053729e+02
  2.50000000e-03   3.51657856e+02
  2.60000000e-03   3.65180285e+02
  2.70000000e-03   3.78615607e+02
  2.80000000e-03   3.91958631e+02
  2.90000000e-03   4.05204413e+02
  3.00000000e-03   4.18348301e+02
  3.10000000e-03   4.31374082e+02
  3.20000000e-03   4.44270006e+02
  3.30000000e-03   4.57036936e+02
  3.40000000e-03   4.69670224e+02
  3.50000000e-03   4.82166095e+02
  3.60000000e-03   4.94521411e+02
  3.70000000e-03   5.06733532e+02
  3.80000000e-03   5.18800246e+02
  3.90000000e-03   5.30719696e+02
  4.00000000e-03   5.42490275e+02
  4.10000000e-03   5.54110492e+02
  4.20000000e-03   5.65578789e+02
  4.30000000e-03   5.76893302e+02
  4.40000000e-03   5.88051544e+02
  4.50000000e-03   5.99049991e+02
  4.60000000e-03   6.09864856e+02
  4.70000000e-03   6.20505819e+02
  4.80000000e-03   6.30955947e+02
  4.90000000e-03   6.41194157e+02
  5.00000000e-03   6.51164659e+02
  5.10000000e-03   6.60843939e+02
  5.20000000e-03   6.70119242e+02
  5.30000000e-03   6.78626945e+02
  5.40000000e-03   6.86555264e+02
  5.50000000e-03   6.93887400e+02
  5.50100000e-03   6.88569418e+02
  5.50200000e-03   6.82903284e+02
  5.50300000e-03   6.77879607e+02
  5.50400000e-03   6.72832958e+02
  5.50500000e-03   6.67755957e+02
  5.50600000e-03   6.63227979e+02
  5.50700000e-03   6.58816710e+02
  5.50800000e-03   6.54501527e+02
  5.50900000e-03   6.50461559e+02
  5.51000000e-03   6.46769977e+02
  5.51100000e-03   6.43289379e+02
  5.51200000e-03   6.40010516e+02
  5.51300000e-03   6.36912735e+02
  5.51400000e-03   6.33876234e+02
  5.51500000e-03   6.30931581e+02
  5.51600000e-03   6.28073764e+02
  5.51700000e-03   6.25271135e+02
  5.51800000e-03   6.22497172e+02
  5.51900000e-03   6.19762652e+02
  5.52000000e-03   6.16999941e+02
  5.52100000e-03   6.14380259e+02
  5.52200000e-03   6.11861261e+02
  5.52300000e-03   6.09357344e+02
  5.52400000e-03   6.06819334e+02
  5.52500000e-03   6.04308274e+02
  5.52600000e-03   6.01829643e+02
  5.52700000e-03   5.99329845e+02
  5.52800000e-03   5.96801965e+02
  5.52900000e-03   5.94328001e+02
  5.53000000e-03   5.91926273e+02
  5.53100000e-03   5.89551220e+02
  5.53200000e-03   5.87147074e+02
  5.53300000e-03   5.84741025e+02
  5.53400000e-03   5.82326161e+02
  5.53500000e-03   5.79921284e+02
  5.53600000e-03   5.77518224e+02
  5.53700000e-03   5.75078935e+02
  5.53800000e-03   5.72655072e+02
  5.53900000e-03   5.70199634e+02
  5.54000000e-03   5.67748908e+02
  5.54100000e-03   5.65314465e+02
  5.54200000e-03   5.62875949e+02
  5.54300000e-03   5.60342628e+02
  5.54400000e-03   5.57865254e+02
  5.54500000e-03   5.55393948e+02
  5.54600000e-03   5.52875132e+02
  5.54700000e-03   5.50320545e+02
  5.54800000e-03   5.47740469e+02
  5.54900000e-03   5.45172170e+02
  5.55000000e-03   5.42604881e+02
  5.55100000e-03   5.39971255e+02
  5.55200000e-03   5.37328527e+02
  5.55300000e-03   5.34693770e+02
  5.55400000e-03   5.32111414e+02
  5.55500000e-03   5.29468955e+02
  5.55600000e-03   5.26873231e+02
  5.55700000e-03   5.24355739e+02
  5.55800000e-03   5.21804345e+02
  5.55900000e-03   5.19214979e+02
  5.56000000e-03   5.16610728e+02
  5.56100000e-03   5.13958816e+02
  5.56200000e-03   5.11387039e+02
  5.56300000e-03   5.08846561e+02
  5.56400000e-03   5.06277058e+02
  5.56500000e-03   5.03734973e+02
  5.56600000e-03   5.01166483e+02
  5.56700000e-03   4.98502342e+02
  5.56800000e-03   4.95899463e+02
  5.56900000e-03   4.93282258e+02
  5.57000000e-03   4.90651450e+02
  5.57100000e-03   4.88122452e+02
  5.57200000e-03   4.85577372e+02
  5.57300000e-03   4.82961369e+02
  5.57400000e-03   4.80498555e+02
  5.57500000e-03   4.78036470e+02
  5.57600000e-03   4.75505993e+02
  5.57700000e-03   4.72942453e+02
  5.57800000e-03   4.70465982e+02
  5.57900000e-03   4.67977450e+02
  5.58000000e-03   4.65475077e+02
  5.58100000e-03   4.62977908e+02
  5.58200000e-03   4.60524567e+02
  5.58300000e-03   4.57974136e+02
  5.58400000e-03   4.55468930e+02
  5.58500000e-03   4.52995987e+02
  5.58600000e-03   4.50524651e+02
  5.58700000e-03   4.48044635e+02
  5.58800000e-03   4.45531070e+02
  5.58900000e-03   4.43091170e+02
  5.59000000e-03   4.40639675e+02
  5.59100000e-03   4.38212909e+02
  5.59200000e-03   4.35777356e+02
  5.59300000e-03   4.33322028e+02
  5.59400000e-03   4.30842662e+02
  5.59500000e-03   4.28330022e+02
  5.59600000e-03   4.25860895e+02
  5.59700000e-03   4.23348393e+02
  5.59800000e-03   4.20867290e+02
  5.59900000e-03   4.18406332e+02
  5.60000000e-03   4.15959386e+02
  5.60100000e-03   4.13455170e+02
  5.60200000e-03   4.11015754e+02
  5.60300000e-03   4.08619822e+02
  5.60400000e-03   4.06207018e+02
  5.60500000e-03   4.03737479e+02
  5.60600000e-03   4.01234829e+02
  5.60700000e-03   3.98758446e+02
  5.60800000e-03   3.96271078e+02
  5.60900000e-03   3.93866835e+02
  5.61000000e-03   3.91485006e+02
  5.61100000e-03   3.89036727e+02
  5.61200000e-03   3.86540629e+02
  5.61300000e-03   3.84042138e+02
  5.61400000e-03   3.81607754e+02
  5.61500000e-03   3.79130835e+02
  5.61600000e-03   3.76657919e+02
  5.61700000e-03   3.74184718e+02
  5.61800000e-03   3.71686966e+02
  5.61900000e-03   3.69215834e+02
  5.62000000e-03   3.66751826e+02
  5.62100000e-03   3.64312935e+02
  5.62200000e-03   3.61897115e+02
  5.62300000e-03   3.59484548e+02
  5.62400000e-03   3.57018126e+02
  5.62500000e-03   3.54566762e+02
  5.62600000e-03   3.52105317e+02
  5.62700000e-03   3.49652734e+02
  5.62800000e-03   3.47187032e+02
  5.62900000e-03   3.44718402e+02
  5.63000000e-03   3.42261156e+02
  5.63100000e-03   3.39770071e+02
  5.63200000e-03   3.37287426e+02
  5.63300000e-03   3.34782193e+02
  5.63400000e-03   3.32298024e+02
  5.63500000e-03   3.29800469e+02
  5.63600000e-03   3.27340805e+02
  5.63700000e-03   3.24866291e+02
  5.63800000e-03   3.22427428e+02
  5.63900000e-03   3.19987247e+02
  5.64000000e-03   3.17520295e+02
  5.64100000e-03   3.15021908e+02
  5.64200000e-03   3.12539156e+02
  5.64300000e-03   3.10054149e+02
  5.64400000e-03   3.07595792e+02
  5.64500000e-03   3.05148545e+02
  5.64600000e-03   3.02667935e+02
  5.64700000e-03   3.00243423e+02
  5.64800000e-03   2.97800734e+02
  5.64900000e-03   2.95369835e+02
  5.65000000e-03   2.92943351e+02
  5.65100000e-03   2.90510649e+02
  5.65200000e-03   2.87934479e+02
  5.65300000e-03   2.85535299e+02
  5.65400000e-03   2.83094008e+02
  5.65500000e-03   2.80627049e+02
  5.65600000e-03   2.78175080e+02
  5.65700000e-03   2.75745279e+02
  5.65800000e-03   2.73339923e+02
  5.65900000e-03   2.70940816e+02
  5.66000000e-03   2.68348058e+02
  5.66100000e-03   2.65897867e+02
  5.66200000e-03   2.63539036e+02
  5.66300000e-03   2.61179302e+02
  5.66400000e-03   2.58666305e+02
  5.66500000e-03   2.56133138e+02
  5.66600000e-03   2.53655791e+02
  5.66700000e-03   2.51071949e+02
  5.66800000e-03   2.48725562e+02
  5.66900000e-03   2.46373388e+02
  5.67000000e-03   2.43961866e+02
  5.67100000e-03   2.41470508e+02
  5.67200000e-03   2.39004044e+02
  5.67300000e-03   2.36591377e+02
  5.67400000e-03   2.34184540e+02
  5.67500000e-03   2.31795774e+02
  5.67600000e-03   2.29288444e+02
  5.67700000e-03   2.26788143e+02
  5.67800000e-03   2.24273488e+02
  5.67900000e-03   2.21750133e+02
  5.68000000e-03   2.19219361e+02
  5.68100000e-03   2.16684785e+02
  5.68200000e-03   2.14162413e+02
  5.68300000e-03   2.11635425e+02
  5.68400000e-03   2.09137429e+02
  5.68500000e-03   2.06620749e+02
  5.68600000e-03   2.04111794e+02
  5.68700000e-03   2.01575832e+02
  5.68800000e-03   1.99017452e+02
  5.68900000e-03   1.96488600e+02
  5.69000000e-03   1.93984256e+02
  5.69100000e-03   1.91370412e+02
  5.69200000e-03   1.88764344e+02
  5.69300000e-03   1.86120198e+02
  5.69400000e-03   1.83509340e+02
  5.69500000e-03   1.80891054e+02
  5.69600000e-03   1.78233294e+02
  5.69700000e-03   1.75577464e+02
  5.69800000e-03   1.72883888e+02
  5.69900000e-03   1.70212154e+02
  5.70000000e-03   1.67536658e+02
  5.70100000e-03   1.64828970e+02
  5.70200000e-03   1.62064842e+02
  5.70300000e-03   1.59203018e+02
  5.70400000e-03   1.56391071e+02
  5.70500000e-03   1.53551801e+02
  5.70600000e-03   1.50652784e+02
  5.70700000e-03   1.47674968e+02
  5.70800000e-03   1.44778243e+02
  5.70900000e-03   1.41844528e+02
  5.71000000e-03   1.38797546e+02
  5.71100000e-03   1.35709195e+02
  5.71200000e-03   1.32578218e+02
  5.71300000e-03   1.29363473e+02
  5.71400000e-03   1.26081694e+02
  5.71500000e-03   1.22775649e+02
  5.71600000e-03   1.19360176e+02
  5.71700000e-03   1.15879640e+02
  5.71800000e-03   1.12264133e+02
  5.71900000e-03   1.08572168e+02
  5.72000000e-03   1.04737408e+02
  5.72100000e-03   1.00786600e+02
  5.72200000e-03   9.66101310e+01
  5.72300000e-03   9.21122784e+01
  5.72400000e-03   8.73816852e+01
  5.72500000e-03   8.23345237e+01
  5.72600000e-03   7.69051448e+01
  5.72700000e-03   7.07915826e+01
  5.72800000e-03   6.40357207e+01
  5.72900000e-03   5.60763737e+01
  5.73000000e-03   4.63704219e+01
  5.73100000e-03   3.25871691e+01
  5.73200000e-03   3.99525208e-01
  5.73300000e-03   3.04960941e-01
  5.73400000e-03   3.05013866e-01
  5.73500000e-03   3.04886828e-01
  5.73600000e-03   3.04937089e-01
  5.73700000e-03   3.04850440e-01
  5.73800000e-03   3.04747269e-01
  5.73900000e-03   3.04637308e-01
  5.74000000e-03   3.04518381e-01
  5.74100000e-03   3.04389814e-01
  5.74200000e-03   3.04255882e-01
  5.74300000e-03   3.04117648e-01
  5.74400000e-03   3.03974420e-01
  5.74500000e-03   3.03826602e-01
  5.74600000e-03   3.03675690e-01
  5.74700000e-03   3.03523959e-01
  5.74800000e-03   3.03372171e-01
  5.74900000e-03   3.03220468e-01
  5.75000000e-03   3.03068537e-01
  5.75100000e-03   3.02916708e-01
  5.75200000e-03   3.02764877e-01
  5.75300000e-03   3.02612874e-01
  5.75400000e-03   3.02460718e-01
  5.75500000e-03   3.02308665e-01
  5.75600000e-03   3.02156719e-01
  5.75700000e-03   3.02004585e-01
  5.75800000e-03   3.01852193e-01
  5.75900000e-03   3.01699903e-01
  5.76000000e-03   3.01547720e-01
  5.76100000e-03   3.01393782e-01
  5.76200000e-03   3.01239327e-01
  5.76300000e-03   3.01084981e-01
  5.76400000e-03   3.00930747e-01
  5.76500000e-03   3.00776610e-01
  5.76600000e-03   3.00622414e-01
  5.76700000e-03   3.00467692e-01
  5.76800000e-03   3.00313055e-01
  5.76900000e-03   3.00158534e-01
  5.77000000e-03   3.00004120e-01
  5.77100000e-03   2.99849811e-01
  5.77200000e-03   2.99695608e-01
  5.77300000e-03   2.99541511e-01
  5.77400000e-03   2.99387519e-01
  5.77500000e-03   2.99233632e-01
  5.77600000e-03   2.99079851e-01
  5.77700000e-03   2.98926176e-01
  5.77800000e-03   2.98772605e-01
  5.77900000e-03   2.98619140e-01
  5.78000000e-03   2.98465779e-01
  5.78100000e-03   2.98312524e-01
  5.78200000e-03   2.98159373e-01
  5.78300000e-03   2.98006328e-01
  5.78400000e-03   2.97853386e-01
  5.78500000e-03   2.97700550e-01
  5.78600000e-03   2.97547818e-01
  5.78700000e-03   2.97395190e-01
  5.78800000e-03   2.97242666e-01
  5.78900000e-03   2.97090247e-01
  5.79000000e-03   2.96937932e-01
  5.79100000e-03   2.96785721e-01
  5.79200000e-03   2.96633614e-01
  5.79300000e-03   2.96481610e-01
  5.79400000e-03   2.96329711e-01
  5.79500000e-03   2.96177915e-01
  5.79600000e-03   2.96026223e-01


==> Data/SENT/profile_10.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.018978,0.020833,1,0
-2.9247e-10,1.4691e-09,0,0.018992,0.019122,1,0.00099999
-5.8496e-10,2.9382e-09,0,0.019006,0.019122,1,0.002
-8.7743e-10,4.4073e-09,0,0.01902,0.019122,1,0.003
-1.1699e-09,5.8764e-09,0,0.019034,0.019122,1,0.004
-1.4624e-09,7.3454e-09,0,0.019048,0.019122,1,0.005
-1.7549e-09,8.8145e-09,0,0.019062,0.019122,1,0.006
-2.0473e-09,1.0284e-08,0,0.019075,0.019122,1,0.007
-2.3398e-09,1.1753e-08,0,0.019089,0.019122,1,0.008
-2.6323e-09,1.3222e-08,0,0.019103,0.019122,1,0.009
-2.9248e-09,1.4691e-08,0,0.019117,0.019122,1,0.01
-3.2173e-09,1.616e-08,0,0.019131,0.019122,1,0.011
-3.5097e-09,1.7629e-08,0,0.019145,0.019122,1,0.012
-3.8022e-09,1.9098e-08,0,0.019159,0.019122,1,0.013
-4.0947e-09,2.0567e-08,0,0.019173,0.019122,1,0.014
-4.3872e-09,2.2036e-08,0,0.019187,0.019122,1,0.015
-4.6796e-09,2.3505e-08,0,0.0192,0.019122,1,0.016
-4.9721e-09,2.4974e-08,0,0.019214,0.019122,1,0.017
-5.2646e-09,2.6444e-08,0,0.019228,0.019122,1,0.018
-5.5571e-09,2.7913e-08,0,0.019242,0.019122,1,0.019
-5.8496e-09,2.9382e-08,0,0.019256,0.019122,1,0.02
-6.142e-09,3.0851e-08,0,0.01927,0.019122,1,0.021
-6.4345e-09,3.232e-08,0,0.019284,0.019122,1,0.022
-6.727e-09,3.3789e-08,0,0.019298,0.019122,1,0.023
-7.0195e-09,3.5258e-08,0,0.019311,0.019122,1,0.024
-7.312e-09,3.6727e-08,0,0.019325,0.019122,1,0.025
-7.6044e-09,3.8196e-08,0,0.019339,0.019122,1,0.026
-7.8969e-09,3.9665e-08,0,0.019353,0.019122,1,0.027
-8.1894e-09,4.1134e-08,0,0.019367,0.019122,1,0.028
-8.4819e-09,4.2604e-08,0,0.019381,0.019122,1,0.029
-8.7743e-09,4.4073e-08,0,0.019395,0.019122,1,0.03
-9.0668e-09,4.5542e-08,0,0.019409,0.019122,1,0.031
-9.3593e-09,4.7011e-08,0,0.019423,0.019122,1,0.032
-9.6629e-09,4.8489e-08,0,0.019441,0.020256,1,0.033
-1.0076e-08,5.0061e-08,0,0.01951,0.020256,1,0.034
-1.049e-08,5.1632e-08,0,0.019578,0.020256,1,0.035
-1.0903e-08,5.3204e-08,0,0.019647,0.020256,1,0.036
-1.1317e-08,5.4775e-08,0,0.019715,0.020256,1,0.037
-1.1731e-08,5.6346e-08,0,0.019784,0.020256,1,0.038
-1.2144e-08,5.7918e-08,0,0.019852,0.020256,1,0.039
-1.2558e-08,5.9489e-08,0,0.019921,0.020256,1,0.04
-1.2971e-08,6.1061e-08,0,0.019989,0.020256,1,0.041
-1.3385e-08,6.2632e-08,0,0.020058,0.020256,1,0.042
-1.3798e-08,6.4204e-08,0,0.020126,0.020256,1,0.043
-1.4212e-08,6.5775e-08,0,0.020195,0.020256,1,0.044
-1.4625e-08,6.7346e-08,0,0.020263,0.020256,1,0.045
-1.5039e-08,6.8918e-08,0,0.020332,0.020256,1,0.046
-1.5452e-08,7.0489e-08,0,0.0204,0.020256,1,0.047
-1.5866e-08,7.2061e-08,0,0.020469,0.020256,1,0.048
-1.6279e-08,7.3632e-08,0,0.020537,0.020256,1,0.049
-1.6693e-08,7.5204e-08,0,0.020606,0.020256,1,0.05
-1.7106e-08,7.6775e-08,0,0.020674,0.020256,1,0.051
-1.752e-08,7.8346e-08,0,0.020743,0.020256,1,0.052
-1.7934e-08,7.9918e-08,0,0.020811,0.020256,1,0.053
-1.8347e-08,8.1489e-08,0,0.02088,0.020256,1,0.054
-1.8761e-08,8.3061e-08,0,0.020948,0.020256,1,0.055
-1.9174e-08,8.4632e-08,0,0.021017,0.020256,1,0.056
-1.9588e-08,8.6204e-08,0,0.021085,0.020256,1,0.057
-2.0001e-08,8.7775e-08,0,0.021154,0.020256,1,0.058
-2.0415e-08,8.9346e-08,0,0.021222,0.020256,1,0.059
-2.0828e-08,9.0918e-08,0,0.021291,0.020256,1,0.06
-2.1242e-08,9.2489e-08,0,0.021359,0.020256,1,0.061
-2.1655e-08,9.4061e-08,0,0.021428,0.020256,1,0.062
-2.2069e-08,9.5632e-08,0,0.021496,0.020256,1,0.063
-2.2571e-08,9.727e-08,0,0.021577,0.022221,1,0.064
-2.3081e-08,9.8914e-08,0,0.021659,0.022221,1,0.065
-2.3592e-08,1.0056e-07,0,0.021741,0.022221,1,0.066
-2.4103e-08,1.022e-07,0,0.021823,0.022221,1,0.067
-2.4613e-08,1.0385e-07,0,0.021905,0.022221,1,0.068
-2.5124e-08,1.0549e-07,0,0.021987,0.022221,1,0.069
-2.5635e-08,1.0714e-07,0,0.022069,0.022221,1,0.07
-2.6146e-08,1.0878e-07,0,0.022151,0.022221,1,0.071
-2.6656e-08,1.1043e-07,0,0.022233,0.022221,1,0.072
-2.7167e-08,1.1207e-07,0,0.022315,0.022221,1,0.073
-2.7731e-08,1.1375e-07,0,0.022396,0.02393,1,0.074
-2.8401e-08,1.1548e-07,0,0.022472,0.02393,1,0.075
-2.9072e-08,1.1722e-07,0,0.022548,0.02393,1,0.076
-2.9742e-08,1.1896e-07,0,0.022625,0.02393,1,0.077
-3.0413e-08,1.207e-07,0,0.022701,0.02393,1,0.078
-3.1083e-08,1.2243e-07,0,0.022777,0.02393,1,0.079
-3.1754e-08,1.2417e-07,0,0.022854,0.02393,1,0.08
-3.2424e-08,1.2591e-07,0,0.02293,0.02393,1,0.081
-3.3095e-08,1.2765e-07,0,0.023007,0.02393,1,0.082
-3.3765e-08,1.2938e-07,0,0.023083,0.02393,1,0.083
-3.4435e-08,1.3112e-07,0,0.023159,0.02393,1,0.084
-3.508e-08,1.3285e-07,0,0.023235,0.023999,1,0.085
-3.5665e-08,1.3455e-07,0,0.023311,0.023999,1,0.086
-3.6251e-08,1.3625e-07,0,0.023387,0.023999,1,0.087
-3.6836e-08,1.3795e-07,0,0.023462,0.023999,1,0.088
-3.7421e-08,1.3966e-07,0,0.023538,0.023999,1,0.089
-3.8006e-08,1.4136e-07,0,0.023613,0.023999,1,0.09
-3.8591e-08,1.4306e-07,0,0.023689,0.023999,1,0.091
-3.9176e-08,1.4476e-07,0,0.023764,0.023999,1,0.092
-3.9761e-08,1.4646e-07,0,0.02384,0.023999,1,0.093
-4.0346e-08,1.4816e-07,0,0.023915,0.023999,1,0.094
-4.0932e-08,1.4987e-07,0,0.023991,0.023999,1,0.095
-4.1517e-08,1.5157e-07,0,0.024066,0.023999,1,0.096
-4.2102e-08,1.5327e-07,0,0.024142,0.023999,1,0.097
-4.2687e-08,1.5497e-07,0,0.024218,0.023999,1,0.098
-4.3272e-08,1.5667e-07,0,0.024293,0.023999,1,0.099
-4.3857e-08,1.5837e-07,0,0.024369,0.023999,1,0.1
-4.4442e-08,1.6008e-07,0,0.024444,0.023999,1,0.101
-4.5027e-08,1.6178e-07,0,0.02452,0.023999,1,0.102
-4.5613e-08,1.6348e-07,0,0.024595,0.023999,1,0.103
-4.6198e-08,1.6518e-07,0,0.024671,0.023999,1,0.104
-4.6783e-08,1.6688e-07,0,0.024746,0.023999,1,0.105
-4.7368e-08,1.6858e-07,0,0.024822,0.023999,1,0.106
-4.7953e-08,1.7029e-07,0,0.024897,0.023999,1,0.107
-4.8538e-08,1.7199e-07,0,0.024973,0.023999,1,0.108
-4.9123e-08,1.7369e-07,0,0.025049,0.023999,1,0.109
-4.9709e-08,1.7539e-07,0,0.025124,0.023999,1,0.11
-5.0346e-08,1.7714e-07,0,0.025202,0.026701,1,0.111
-5.1094e-08,1.7899e-07,0,0.025286,0.026701,1,0.112
-5.1841e-08,1.8085e-07,0,0.025369,0.026701,1,0.113
-5.2589e-08,1.827e-07,0,0.025453,0.026701,1,0.114
-5.3336e-08,1.8455e-07,0,0.025537,0.026701,1,0.115
-5.4084e-08,1.8641e-07,0,0.02562,0.026701,1,0.116
-5.4832e-08,1.8826e-07,0,0.025704,0.026701,1,0.117
-5.5579e-08,1.9011e-07,0,0.025787,0.026701,1,0.118
-5.6327e-08,1.9197e-07,0,0.025871,0.026701,1,0.119
-5.7074e-08,1.9382e-07,0,0.025955,0.026701,1,0.12
-5.7822e-08,1.9567e-07,0,0.026038,0.026701,1,0.121
-5.8569e-08,1.9752e-07,0,0.026122,0.026701,1,0.122
-5.9317e-08,1.9938e-07,0,0.026206,0.026701,1,0.123
-6.0065e-08,2.0123e-07,0,0.026289,0.026701,1,0.124
-6.0812e-08,2.0308e-07,0,0.026373,0.026701,1,0.125
-6.156e-08,2.0494e-07,0,0.026456,0.026701,1,0.126
-6.2307e-08,2.0679e-07,0,0.02654,0.026701,1,0.127
-6.3055e-08,2.0864e-07,0,0.026624,0.026701,1,0.128
-6.3802e-08,2.105e-07,0,0.026707,0.026701,1,0.129
-6.455e-08,2.1235e-07,0,0.026791,0.026701,1,0.13
-6.5298e-08,2.142e-07,0,0.026874,0.026701,1,0.131
-6.6045e-08,2.1605e-07,0,0.026958,0.026701,1,0.132
-6.6793e-08,2.1791e-07,0,0.027042,0.026701,1,0.133
-6.7522e-08,2.1975e-07,0,0.027123,0.027069,1,0.134
-6.8216e-08,2.2156e-07,0,0.027202,0.027069,1,0.135
-6.8909e-08,2.2337e-07,0,0.02728,0.027069,1,0.136
-6.9602e-08,2.2518e-07,0,0.027358,0.027069,1,0.137
-7.0295e-08,2.2699e-07,0,0.027436,0.027069,1,0.138
-7.0989e-08,2.288e-07,0,0.027515,0.027069,1,0.139
-7.1682e-08,2.3061e-07,0,0.027593,0.027069,1,0.14
-7.2375e-08,2.3243e-07,0,0.027671,0.027069,1,0.141
-7.3069e-08,2.3424e-07,0,0.02775,0.027069,1,0.142
-7.3762e-08,2.3605e-07,0,0.027828,0.027069,1,0.143
-7.4455e-08,2.3786e-07,0,0.027906,0.027069,1,0.144
-7.5148e-08,2.3967e-07,0,0.027984,0.027069,1,0.145
-7.5842e-08,2.4148e-07,0,0.028063,0.027069,1,0.146
-7.6535e-08,2.4329e-07,0,0.028141,0.027069,1,0.147
-7.7228e-08,2.451e-07,0,0.028219,0.027069,1,0.148
-7.7922e-08,2.4691e-07,0,0.028297,0.027069,1,0.149
-7.873e-08,2.4883e-07,0,0.028381,0.029639,1,0.15
-7.9553e-08,2.5075e-07,0,0.028464,0.029639,1,0.151
-8.0375e-08,2.5267e-07,0,0.028548,0.029639,1,0.152
-8.1198e-08,2.546e-07,0,0.028632,0.029639,1,0.153
-8.202e-08,2.5652e-07,0,0.028716,0.029639,1,0.154
-8.2843e-08,2.5844e-07,0,0.028799,0.029639,1,0.155
-8.3665e-08,2.6037e-07,0,0.028883,0.029639,1,0.156
-8.4488e-08,2.6229e-07,0,0.028967,0.029639,1,0.157
-8.5311e-08,2.6422e-07,0,0.029051,0.029639,1,0.158
-8.6133e-08,2.6614e-07,0,0.029134,0.029639,1,0.159
-8.6956e-08,2.6806e-07,0,0.029218,0.029639,1,0.16
-8.7778e-08,2.6999e-07,0,0.029302,0.029639,1,0.161
-8.8601e-08,2.7191e-07,0,0.029386,0.029639,1,0.162
-8.9423e-08,2.7383e-07,0,0.029469,0.029639,1,0.163
-9.0246e-08,2.7576e-07,0,0.029553,0.029639,1,0.164
-9.1069e-08,2.7768e-07,0,0.029637,0.029639,1,0.165
-9.1891e-08,2.7961e-07,0,0.029721,0.029639,1,0.166
-9.2714e-08,2.8153e-07,0,0.029804,0.029639,1,0.167
-9.3536e-08,2.8345e-07,0,0.029888,0.029639,1,0.168
-9.4359e-08,2.8538e-07,0,0.029972,0.029639,1,0.169
-9.5181e-08,2.873e-07,0,0.030056,0.029639,1,0.17
-9.6004e-08,2.8922e-07,0,0.030139,0.029639,1,0.171
-9.6827e-08,2.9115e-07,0,0.030223,0.029639,1,0.172
-9.764e-08,2.9306e-07,0,0.030307,0.028797,1,0.173
-9.8433e-08,2.9493e-07,0,0.030391,0.028797,1,0.174
-9.9226e-08,2.968e-07,0,0.030476,0.028797,1,0.175
-1.0002e-07,2.9868e-07,0,0.03056,0.028797,1,0.176
-1.0081e-07,3.0055e-07,0,0.030644,0.028797,1,0.177
-1.0161e-07,3.0242e-07,0,0.030728,0.028797,1,0.178
-1.024e-07,3.043e-07,0,0.030813,0.028797,1,0.179
-1.0319e-07,3.0617e-07,0,0.030897,0.028797,1,0.18
-1.0398e-07,3.0804e-07,0,0.030981,0.028797,1,0.181
-1.0478e-07,3.0992e-07,0,0.031066,0.028797,1,0.182
-1.0556e-07,3.118e-07,0,0.031154,0.03004,1,0.183
-1.0632e-07,3.137e-07,0,0.031244,0.03004,1,0.184
-1.0709e-07,3.156e-07,0,0.031335,0.03004,1,0.185
-1.0786e-07,3.175e-07,0,0.031426,0.03004,1,0.186
-1.0863e-07,3.1939e-07,0,0.031517,0.03004,1,0.187
-1.094e-07,3.2129e-07,0,0.031608,0.03004,1,0.188
-1.1024e-07,3.2324e-07,0,0.031707,0.032315,1,0.189
-1.1112e-07,3.2521e-07,0,0.03181,0.032315,1,0.19
-1.1199e-07,3.2718e-07,0,0.031913,0.032315,1,0.191
-1.1287e-07,3.2915e-07,0,0.032015,0.032315,1,0.192
-1.1374e-07,3.3111e-07,0,0.032118,0.032315,1,0.193
-1.1462e-07,3.3308e-07,0,0.03222,0.032315,1,0.194
-1.1549e-07,3.3505e-07,0,0.032323,0.032315,1,0.195
-1.1637e-07,3.3702e-07,0,0.032426,0.032315,1,0.196
-1.1725e-07,3.3899e-07,0,0.032528,0.032315,1,0.197
-1.1812e-07,3.4096e-07,0,0.032631,0.032315,1,0.198
-1.19e-07,3.4292e-07,0,0.032734,0.032315,1,0.199
-1.1987e-07,3.4489e-07,0,0.032836,0.032315,1,0.2
-1.2076e-07,3.4688e-07,0,0.032938,0.033897,1,0.201
-1.2166e-07,3.4887e-07,0,0.033039,0.033897,1,0.202
-1.2256e-07,3.5087e-07,0,0.03314,0.033897,1,0.203
-1.2346e-07,3.5287e-07,0,0.033241,0.033897,1,0.204
-1.2436e-07,3.5487e-07,0,0.033342,0.033897,1,0.205
-1.2526e-07,3.5686e-07,0,0.033443,0.033897,1,0.206
-1.2616e-07,3.5886e-07,0,0.033543,0.033897,1,0.207
-1.2706e-07,3.6086e-07,0,0.033644,0.033897,1,0.208
-1.2796e-07,3.6286e-07,0,0.033745,0.033897,1,0.209
-1.2886e-07,3.6486e-07,0,0.033846,0.033897,1,0.21
-1.2976e-07,3.6685e-07,0,0.033947,0.033897,1,0.211
-1.3066e-07,3.6885e-07,0,0.034048,0.033897,1,0.212
-1.3156e-07,3.7085e-07,0,0.034149,0.033897,1,0.213
-1.3247e-07,3.7285e-07,0,0.03425,0.033897,1,0.214
-1.3337e-07,3.7484e-07,0,0.034351,0.033897,1,0.215
-1.3429e-07,3.7687e-07,0,0.034452,0.036022,1,0.216
-1.3524e-07,3.7893e-07,0,0.034553,0.036022,1,0.217
-1.362e-07,3.8098e-07,0,0.034654,0.036022,1,0.218
-1.3715e-07,3.8304e-07,0,0.034756,0.036022,1,0.219
-1.381e-07,3.851e-07,0,0.034857,0.036022,1,0.22
-1.3905e-07,3.8716e-07,0,0.034958,0.036022,1,0.221
-1.4001e-07,3.8921e-07,0,0.03506,0.036022,1,0.222
-1.4096e-07,3.9127e-07,0,0.035161,0.036022,1,0.223
-1.4191e-07,3.9333e-07,0,0.035262,0.036022,1,0.224
-1.4285e-07,3.9535e-07,0,0.035373,0.036108,1,0.225
-1.4378e-07,3.9737e-07,0,0.035485,0.036108,1,0.226
-1.4471e-07,3.9938e-07,0,0.035598,0.036108,1,0.227
-1.4564e-07,4.014e-07,0,0.035711,0.036108,1,0.228
-1.4657e-07,4.0341e-07,0,0.035824,0.036108,1,0.229
-1.475e-07,4.0543e-07,0,0.035937,0.036108,1,0.23
-1.4843e-07,4.0744e-07,0,0.036049,0.036108,1,0.231
-1.4936e-07,4.0946e-07,0,0.036162,0.036108,1,0.232
-1.5029e-07,4.1147e-07,0,0.036275,0.036108,1,0.233
-1.5122e-07,4.1349e-07,0,0.036388,0.036108,1,0.234
-1.5215e-07,4.155e-07,0,0.036501,0.036108,1,0.235
-1.5308e-07,4.1752e-07,0,0.036613,0.036108,1,0.236
-1.5401e-07,4.1953e-07,0,0.036726,0.036108,1,0.237
-1.5494e-07,4.2154e-07,0,0.036839,0.036108,1,0.238
-1.5587e-07,4.2356e-07,0,0.036952,0.036108,1,0.239
-1.568e-07,4.2557e-07,0,0.037065,0.036108,1,0.24
-1.5773e-07,4.2759e-07,0,0.037177,0.036108,1,0.241
-1.587e-07,4.2965e-07,0,0.037289,0.038353,1,0.242
-1.5968e-07,4.3173e-07,0,0.0374,0.038353,1,0.243
-1.6066e-07,4.338e-07,0,0.037511,0.038353,1,0.244
-1.6164e-07,4.3588e-07,0,0.037622,0.038353,1,0.245
-1.6262e-07,4.3796e-07,0,0.037733,0.038353,1,0.246
-1.636e-07,4.4003e-07,0,0.037845,0.038353,1,0.247
-1.6458e-07,4.4211e-07,0,0.037956,0.038353,1,0.248
-1.6555e-07,4.4419e-07,0,0.038067,0.038353,1,0.249
-1.6653e-07,4.4626e-07,0,0.038178,0.038353,1,0.25
-1.6751e-07,4.4834e-07,0,0.038289,0.038353,1,0.251
-1.6848e-07,4.504e-07,0,0.038401,0.038292,1,0.252
-1.6944e-07,4.5244e-07,0,0.038516,0.038292,1,0.253
-1.704e-07,4.5447e-07,0,0.038631,0.038292,1,0.254
-1.7136e-07,4.5651e-07,0,0.038746,0.038292,1,0.255
-1.7232e-07,4.5854e-07,0,0.038861,0.038292,1,0.256
-1.7328e-07,4.6058e-07,0,0.038976,0.038292,1,0.257
-1.7424e-07,4.6262e-07,0,0.039091,0.038292,1,0.258
-1.752e-07,4.6465e-07,0,0.039206,0.038292,1,0.259
-1.7616e-07,4.6669e-07,0,0.039321,0.038292,1,0.26
-1.7712e-07,4.6872e-07,0,0.039436,0.038292,1,0.261
-1.7812e-07,4.7081e-07,0,0.03957,0.040432,1,0.262
-1.7913e-07,4.729e-07,0,0.039705,0.040432,1,0.263
-1.8013e-07,4.7499e-07,0,0.03984,0.040432,1,0.264
-1.8114e-07,4.7708e-07,0,0.039975,0.040432,1,0.265
-1.8214e-07,4.7917e-07,0,0.04011,0.040432,1,0.266
-1.8315e-07,4.8126e-07,0,0.040245,0.040432,1,0.267
-1.8415e-07,4.8335e-07,0,0.040381,0.040432,1,0.268
-1.8516e-07,4.8544e-07,0,0.040516,0.040432,1,0.269
-1.8616e-07,4.8753e-07,0,0.040651,0.040432,1,0.27
-1.8717e-07,4.8962e-07,0,0.040786,0.040432,1,0.271
-1.8817e-07,4.9171e-07,0,0.040921,0.040432,1,0.272
-1.8918e-07,4.938e-07,0,0.041056,0.040432,1,0.273
-1.9019e-07,4.9589e-07,0,0.041191,0.040432,1,0.274
-1.9119e-07,4.9798e-07,0,0.041327,0.040432,1,0.275
-1.922e-07,5.0007e-07,0,0.041462,0.040432,1,0.276
-1.932e-07,5.0216e-07,0,0.041597,0.040432,1,0.277
-1.9421e-07,5.0424e-07,0,0.041732,0.040432,1,0.278
-1.9521e-07,5.0633e-07,0,0.041867,0.040432,1,0.279
-1.9622e-07,5.0842e-07,0,0.042002,0.040432,1,0.28
-1.9722e-07,5.105e-07,0,0.042138,0.040533,1,0.281
-1.9825e-07,5.1259e-07,0,0.042279,0.042599,1,0.282
-1.9929e-07,5.147e-07,0,0.042418,0.043739,1,0.283
-2.0034e-07,5.1681e-07,0,0.042555,0.043739,1,0.284
-2.0139e-07,5.1892e-07,0,0.042692,0.043739,1,0.285
-2.0243e-07,5.2103e-07,0,0.042829,0.043739,1,0.286
-2.0348e-07,5.2314e-07,0,0.042966,0.043739,1,0.287
-2.0453e-07,5.2525e-07,0,0.043103,0.043739,1,0.288
-2.0557e-07,5.2736e-07,0,0.04324,0.043739,1,0.289
-2.0662e-07,5.2947e-07,0,0.043377,0.043739,1,0.29
-2.0767e-07,5.3158e-07,0,0.043514,0.043739,1,0.291
-2.0872e-07,5.3369e-07,0,0.043651,0.043739,1,0.292
-2.0976e-07,5.358e-07,0,0.043788,0.043739,1,0.293
-2.1081e-07,5.3791e-07,0,0.043925,0.043739,1,0.294
-2.1186e-07,5.4002e-07,0,0.044062,0.043739,1,0.295
-2.1291e-07,5.4213e-07,0,0.044199,0.043739,1,0.296
-2.1395e-07,5.4424e-07,0,0.044336,0.043739,1,0.297
-2.15e-07,5.4635e-07,0,0.044473,0.043739,1,0.298
-2.1605e-07,5.4846e-07,0,0.044619,0.045427,1,0.299
-2.1711e-07,5.5058e-07,0,0.044792,0.045427,1,0.3
-2.1817e-07,5.5269e-07,0,0.044965,0.045427,1,0.301
-2.1923e-07,5.548e-07,0,0.045138,0.045427,1,0.302
-2.2029e-07,5.5692e-07,0,0.045311,0.045427,1,0.303
-2.2135e-07,5.5903e-07,0,0.045484,0.045427,1,0.304
-2.2241e-07,5.6114e-07,0,0.045657,0.045427,1,0.305
-2.2348e-07,5.6326e-07,0,0.04583,0.045427,1,0.306
-2.2454e-07,5.6537e-07,0,0.046003,0.045427,1,0.307
-2.256e-07,5.6748e-07,0,0.046176,0.045427,1,0.308
-2.2666e-07,5.696e-07,0,0.046349,0.045427,1,0.309
-2.2772e-07,5.7171e-07,0,0.046522,0.045427,1,0.31
-2.2879e-07,5.7384e-07,0,0.046686,0.047272,1,0.311
-2.2987e-07,5.7599e-07,0,0.046838,0.047272,1,0.312
-2.3095e-07,5.7814e-07,0,0.046989,0.047272,1,0.313
-2.3203e-07,5.8029e-07,0,0.047141,0.047272,1,0.314
-2.3311e-07,5.8244e-07,0,0.047293,0.047272,1,0.315
-2.3419e-07,5.8459e-07,0,0.047445,0.047272,1,0.316
-2.3527e-07,5.8674e-07,0,0.047597,0.047272,1,0.317
-2.3636e-07,5.8888e-07,0,0.047771,0.048631,1,0.318
-2.3745e-07,5.9103e-07,0,0.04795,0.048631,1,0.319
-2.3854e-07,5.9317e-07,0,0.048128,0.048631,1,0.32
-2.3963e-07,5.9532e-07,0,0.048307,0.048631,1,0.321
-2.4072e-07,5.9746e-07,0,0.048486,0.048631,1,0.322
-2.4181e-07,5.9961e-07,0,0.048664,0.048631,1,0.323
-2.429e-07,6.0175e-07,0,0.048843,0.048631,1,0.324
-2.4399e-07,6.0389e-07,0,0.049021,0.048631,1,0.325
-2.4508e-07,6.0604e-07,0,0.0492,0.048631,1,0.326
-2.4617e-07,6.0818e-07,0,0.049379,0.048631,1,0.327
-2.4726e-07,6.1032e-07,0,0.049561,0.049048,1,0.328
-2.4835e-07,6.1245e-07,0,0.049744,0.049048,1,0.329
-2.4945e-07,6.1458e-07,0,0.049925,0.051162,1,0.33
-2.5056e-07,6.1673e-07,0,0.050099,0.051162,1,0.331
-2.5167e-07,6.1889e-07,0,0.050272,0.051162,1,0.332
-2.5278e-07,6.2104e-07,0,0.050446,0.051162,1,0.333
-2.5389e-07,6.2319e-07,0,0.050619,0.051162,1,0.334
-2.55e-07,6.2534e-07,0,0.050793,0.051162,1,0.335
-2.5611e-07,6.2749e-07,0,0.050957,0.051016,1,0.336
-2.5722e-07,6.2964e-07,0,0.051118,0.051016,1,0.337
-2.5833e-07,6.3179e-07,0,0.051278,0.051016,1,0.338
-2.5944e-07,6.3394e-07,0,0.051438,0.051016,1,0.339
-2.6055e-07,6.3609e-07,0,0.051599,0.051016,1,0.34
-2.6166e-07,6.3824e-07,0,0.051759,0.051016,1,0.341
-2.6277e-07,6.4039e-07,0,0.051919,0.051016,1,0.342
-2.6388e-07,6.4254e-07,0,0.052079,0.051016,1,0.343
-2.6499e-07,6.4469e-07,0,0.05224,0.051016,1,0.344
-2.661e-07,6.4684e-07,0,0.052399,0.052432,1,0.345
-2.6721e-07,6.4901e-07,0,0.052544,0.052432,1,0.346
-2.6832e-07,6.5118e-07,0,0.05269,0.052432,1,0.347
-2.6944e-07,6.5334e-07,0,0.052842,0.053552,1,0.348
-2.7057e-07,6.5549e-07,0,0.053002,0.053552,1,0.349
-2.717e-07,6.5765e-07,0,0.053162,0.053552,1,0.35
-2.7283e-07,6.598e-07,0,0.053322,0.053552,1,0.351
-2.7395e-07,6.6196e-07,0,0.053483,0.053552,1,0.352
-2.7508e-07,6.6411e-07,0,0.053643,0.053552,1,0.353
-2.7621e-07,6.6627e-07,0,0.053803,0.053552,1,0.354
-2.7734e-07,6.6842e-07,0,0.053963,0.053552,1,0.355
-2.7846e-07,6.7058e-07,0,0.054124,0.053552,1,0.356
-2.7959e-07,6.7273e-07,0,0.054284,0.053552,1,0.357
-2.8072e-07,6.7489e-07,0,0.054444,0.053552,1,0.358
-2.8185e-07,6.7705e-07,0,0.054604,0.053552,1,0.359
-2.8297e-07,6.792e-07,0,0.054765,0.053552,1,0.36
-2.841e-07,6.8136e-07,0,0.054919,0.054558,1,0.361
-2.8524e-07,6.8352e-07,0,0.055083,0.055488,1,0.362
-2.8637e-07,6.8568e-07,0,0.05525,0.055488,1,0.363
-2.8751e-07,6.8784e-07,0,0.055417,0.055488,1,0.364
-2.8865e-07,6.8999e-07,0,0.055583,0.055488,1,0.365
-2.8978e-07,6.9215e-07,0,0.05575,0.055488,1,0.366
-2.9092e-07,6.9431e-07,0,0.055917,0.055488,1,0.367
-2.9206e-07,6.9647e-07,0,0.056085,0.056477,1,0.368
-2.9319e-07,6.9862e-07,0,0.056252,0.056477,1,0.369
-2.9433e-07,7.0078e-07,0,0.05642,0.056477,1,0.37
-2.9547e-07,7.0294e-07,0,0.056588,0.056477,1,0.371
-2.9661e-07,7.051e-07,0,0.056756,0.056477,1,0.372
-2.9774e-07,7.0725e-07,0,0.056924,0.056477,1,0.373
-2.9889e-07,7.0941e-07,0,0.057099,0.057731,1,0.374
-3.0003e-07,7.1156e-07,0,0.057271,0.058419,1,0.375
-3.0117e-07,7.1372e-07,0,0.057442,0.058419,1,0.376
-3.0231e-07,7.1588e-07,0,0.057613,0.058419,1,0.377
-3.0345e-07,7.1803e-07,0,0.057785,0.058419,1,0.378
-3.0459e-07,7.2019e-07,0,0.057956,0.058419,1,0.379
-3.0573e-07,7.2235e-07,0,0.058127,0.058419,1,0.38
-3.0687e-07,7.2451e-07,0,0.058298,0.058419,1,0.381
-3.0801e-07,7.2666e-07,0,0.058469,0.058419,1,0.382
-3.0915e-07,7.2882e-07,0,0.058641,0.058419,1,0.383
-3.1029e-07,7.3098e-07,0,0.058812,0.058419,1,0.384
-3.1143e-07,7.3313e-07,0,0.058983,0.058419,1,0.385
-3.1259e-07,7.3528e-07,0,0.059167,0.059673,1,0.386
-3.1374e-07,7.3743e-07,0,0.059344,0.060455,1,0.387
-3.1488e-07,7.3959e-07,0,0.059504,0.060455,1,0.388
-3.1602e-07,7.4174e-07,0,0.059664,0.060455,1,0.389
-3.1716e-07,7.439e-07,0,0.059824,0.060455,1,0.39
-3.183e-07,7.4605e-07,0,0.059984,0.060455,1,0.391
-3.1944e-07,7.4821e-07,0,0.060143,0.060455,1,0.392
-3.2058e-07,7.5036e-07,0,0.060303,0.060455,1,0.393
-3.2173e-07,7.5252e-07,0,0.060463,0.060455,1,0.394
-3.2287e-07,7.5467e-07,0,0.060623,0.060455,1,0.395
-3.2401e-07,7.5682e-07,0,0.060791,0.061741,1,0.396
-3.2517e-07,7.5897e-07,0,0.060982,0.061741,1,0.397
-3.2632e-07,7.6112e-07,0,0.061156,0.062094,1,0.398
-3.2746e-07,7.6326e-07,0,0.061297,0.062094,1,0.399
-3.2861e-07,7.6541e-07,0,0.061438,0.062094,1,0.4
-3.2975e-07,7.6756e-07,0,0.06158,0.062094,1,0.401
-3.3089e-07,7.6971e-07,0,0.061721,0.062094,1,0.402
-3.3203e-07,7.7186e-07,0,0.061862,0.062094,1,0.403
-3.3317e-07,7.74e-07,0,0.062003,0.062094,1,0.404
-3.3432e-07,7.7615e-07,0,0.062143,0.062813,1,0.405
-3.3546e-07,7.783e-07,0,0.062281,0.062813,1,0.406
-3.366e-07,7.8044e-07,0,0.062418,0.062813,1,0.407
-3.3775e-07,7.8258e-07,0,0.062555,0.062813,1,0.408
-3.3889e-07,7.8473e-07,0,0.062692,0.062813,1,0.409
-3.4003e-07,7.8687e-07,0,0.06283,0.062813,1,0.41
-3.4117e-07,7.8902e-07,0,0.062957,0.062083,1,0.411
-3.4231e-07,7.9116e-07,0,0.063074,0.062083,1,0.412
-3.4343e-07,7.933e-07,0,0.063154,0.062284,1,0.413
-3.4456e-07,7.9544e-07,0,0.063245,0.064025,1,0.414
-3.4569e-07,7.9757e-07,0,0.063351,0.064025,1,0.415
-3.4682e-07,7.9971e-07,0,0.063456,0.064025,1,0.416
-3.4795e-07,8.0184e-07,0,0.063561,0.064025,1,0.417
-3.4908e-07,8.0398e-07,0,0.063666,0.064025,1,0.418
-3.5022e-07,8.0612e-07,0,0.063771,0.064025,1,0.419
-3.5135e-07,8.0825e-07,0,0.063876,0.064025,1,0.42
-3.5248e-07,8.1038e-07,0,0.063994,0.064522,1,0.421
-3.5362e-07,8.1252e-07,0,0.064114,0.064522,1,0.422
-3.5476e-07,8.1465e-07,0,0.064233,0.064522,1,0.423
-3.5589e-07,8.1678e-07,0,0.064348,0.064152,1,0.424
-3.5701e-07,8.1891e-07,0,0.064426,0.064152,1,0.425
-3.5813e-07,8.2103e-07,0,0.064503,0.064152,1,0.426
-3.5925e-07,8.2316e-07,0,0.064581,0.064152,1,0.427
-3.6037e-07,8.2528e-07,0,0.064658,0.064152,1,0.428
-3.6149e-07,8.2741e-07,0,0.064736,0.064152,1,0.429
-3.6261e-07,8.2953e-07,0,0.06482,0.065469,1,0.43
-3.6373e-07,8.3166e-07,0,0.064942,0.065469,1,0.431
-3.6486e-07,8.3379e-07,0,0.065072,0.065579,1,0.432
-3.6597e-07,8.3591e-07,0,0.065248,0.065579,1,0.433
-3.6709e-07,8.3803e-07,0,0.065424,0.06506,1,0.434
-3.682e-07,8.4015e-07,0,0.065608,0.06506,1,0.435
-3.693e-07,8.4226e-07,0,0.065792,0.06506,1,0.436
-3.7041e-07,8.4438e-07,0,0.065976,0.06506,1,0.437
-3.7151e-07,8.4649e-07,0,0.066159,0.06506,1,0.438
-3.7261e-07,8.486e-07,0,0.066715,0.06512,1,0.439
-3.7371e-07,8.5071e-07,0,0.067311,0.06512,1,0.44
-3.7481e-07,8.5283e-07,0,0.067906,0.06512,1,0.441
-3.7591e-07,8.5494e-07,0,0.068502,0.06512,1,0.442
-3.7701e-07,8.5705e-07,0,0.069125,0.066302,1,0.443
-3.7811e-07,8.5917e-07,0,0.069774,0.066302,1,0.444
-3.792e-07,8.613e-07,0,0.071168,0.067888,1,0.445
-3.8028e-07,8.6342e-07,0,0.072852,0.070738,1,0.446
-3.8137e-07,8.6554e-07,0,0.074611,0.070738,1,0.447
-3.8245e-07,8.6766e-07,0,0.07637,0.070738,1,0.448
-3.8353e-07,8.6978e-07,0,0.07813,0.070738,1,0.449
-3.8461e-07,8.719e-07,0,0.079889,0.070738,1,0.45
-3.857e-07,8.7406e-07,0,0.082762,0.078283,1,0.451
-3.8678e-07,8.7622e-07,0,0.085669,0.078283,1,0.452
-3.8787e-07,8.7839e-07,0,0.088576,0.078283,1,0.453
-3.8895e-07,8.8055e-07,0,0.091551,0.082909,1,0.454
-3.9003e-07,8.8275e-07,0,0.095315,0.090055,1,0.455
-3.9111e-07,8.8495e-07,0,0.099187,0.09408,1,0.456
-3.922e-07,8.8716e-07,0,0.10306,0.09408,1,0.457
-3.9328e-07,8.8941e-07,0,0.10757,0.10298,1,0.458
-3.9436e-07,8.9166e-07,0,0.11219,0.10298,1,0.459
-3.9544e-07,8.9393e-07,0,0.11698,0.11092,1,0.46
-3.9652e-07,8.9623e-07,0,0.12214,0.12117,1,0.461
-3.976e-07,8.9857e-07,0,0.12782,0.12117,1,0.462
-3.9867e-07,9.0091e-07,0,0.13349,0.12117,1,0.463
-3.9975e-07,9.0328e-07,0,0.13948,0.13251,1,0.464
-4.0082e-07,9.0569e-07,0,0.1459,0.14267,1,0.465
-4.019e-07,9.0811e-07,0,0.15244,0.14267,1,0.466
-4.0297e-07,9.1057e-07,0,0.15941,0.15747,1,0.467
-4.0403e-07,9.1311e-07,0,0.16704,0.15747,1,0.468
-4.0509e-07,9.1564e-07,0,0.17466,0.15747,1,0.469
-4.0615e-07,9.1818e-07,0,0.18229,0.18789,1,0.47
-4.072e-07,9.2084e-07,0,0.19101,0.18789,1,0.471
-4.0825e-07,9.2351e-07,0,0.19973,0.18789,1,0.472
-4.093e-07,9.2624e-07,0,0.20891,0.20324,1,0.473
-4.1033e-07,9.2905e-07,0,0.2186,0.20324,1,0.474
-4.1137e-07,9.3185e-07,0,0.22825,0.22627,1,0.475
-4.1237e-07,9.3485e-07,0,0.23913,0.24296,1,0.476
-4.1337e-07,9.3788e-07,0,0.25015,0.24296,1,0.477
-4.1437e-07,9.4091e-07,0,0.26118,0.24296,1,0.478
-4.1533e-07,9.4404e-07,0,0.27289,0.26853,1,0.479
-4.1626e-07,9.4729e-07,0,0.2853,0.26853,1,0.48
-4.1724e-07,9.5069e-07,0,0.2981,0.28951,1,0.481
-4.1824e-07,9.5417e-07,0,0.31108,0.28951,1,0.482
-4.1911e-07,9.5798e-07,0,0.32522,0.31742,1,0.483
-4.1995e-07,9.6188e-07,0,0.33964,0.31742,1,0.484
-4.2081e-07,9.6571e-07,0,0.35408,0.32901,1,0.485
-4.2154e-07,9.6986e-07,0,0.36963,0.35622,1,0.486
-4.2231e-07,9.7454e-07,0,0.38595,0.37825,1,0.487
-4.2308e-07,9.7926e-07,0,0.40232,0.37825,1,0.488
-4.2377e-07,9.8404e-07,0,0.41909,0.4053,1,0.489
-4.2442e-07,9.8962e-07,0,0.43705,0.43205,1,0.49
-4.2507e-07,9.9541e-07,0,0.45526,0.43205,1,0.491
-4.2574e-07,1.0012e-06,0,0.47349,0.44972,1,0.492
-4.2632e-07,1.0076e-06,0,0.49295,0.5109,1,0.493
-4.2735e-07,1.0157e-06,0,0.51355,0.5109,1,0.494
-4.2838e-07,1.0237e-06,0,0.53414,0.5109,1,0.495
-4.2932e-07,1.0319e-06,0,0.55485,0.54367,1,0.496
-4.3058e-07,1.0428e-06,0,0.57731,0.57649,1,0.497
-4.3327e-07,1.0561e-06,0,0.6013,0.57649,1,0.498
-4.3516e-07,1.0694e-06,0,0.62523,0.60158,1,0.499
-4.346e-07,1.0825e-06,0,0.64898,0.60158,1,0.5
-4.5042e-07,0.0012139,0,0.64524,0.99825,1,0.501
-4.6727e-07,0.0025024,0,0.63979,0.99825,1,0.502
-4.8411e-07,0.0037909,0,0.63434,0.99825,1,0.503
-5.0096e-07,0.0050794,0,0.62889,0.99825,1,0.504
-5.0977e-07,0.0057939,0,0.61429,0.53145,1,0.505
-5.0846e-07,0.005794,0,0.58831,0.53145,1,0.506
-5.0714e-07,0.005794,0,0.56232,0.53145,1,0.507
-5.0583e-07,0.005794,0,0.53633,0.53145,1,0.508
-5.0452e-07,0.005794,0,0.51034,0.53145,1,0.509
-5.0327e-07,0.005794,0,0.48977,0.48059,1,0.51
-5.024e-07,0.005794,0,0.46937,0.45242,1,0.511
-5.0183e-07,0.005794,0,0.44971,0.4219,1,0.512
-5.0086e-07,0.005794,0,0.43098,0.4219,1,0.513
-4.9992e-07,0.005794,0,0.41254,0.3871,1,0.514
-4.9913e-07,0.005794,0,0.39527,0.3871,1,0.515
-4.9828e-07,0.005794,0,0.37836,0.36115,1,0.516
-4.9742e-07,0.005794,0,0.3616,0.36115,1,0.517
-4.9641e-07,0.005794,0,0.34617,0.33045,1,0.518
-4.9534e-07,0.005794,0,0.33137,0.33045,1,0.519
-4.9436e-07,0.0057941,0,0.31687,0.30741,1,0.52
-4.9341e-07,0.0057941,0,0.30289,0.28434,1,0.521
-4.9246e-07,0.0057941,0,0.28928,0.28434,1,0.522
-4.9148e-07,0.0057941,0,0.27649,0.2608,1,0.523
-4.9048e-07,0.0057941,0,0.26437,0.2608,1,0.524
-4.8949e-07,0.0057941,0,0.25227,0.24698,1,0.525
-4.8847e-07,0.0057941,0,0.24117,0.22436,1,0.526
-4.8743e-07,0.0057941,0,0.23026,0.22436,1,0.527
-4.864e-07,0.0057941,0,0.21987,0.20807,1,0.528
-4.8536e-07,0.0057941,0,0.21001,0.20807,1,0.529
-4.8433e-07,0.0057941,0,0.20016,0.20807,1,0.53
-4.8329e-07,0.0057941,0,0.19156,0.17209,1,0.531
-4.8225e-07,0.0057941,0,0.18297,0.17209,1,0.532
-4.8121e-07,0.0057941,0,0.17437,0.17209,1,0.533
-4.8015e-07,0.0057941,0,0.16647,0.15666,1,0.534
-4.791e-07,0.0057941,0,0.15908,0.15666,1,0.535
-4.7804e-07,0.0057941,0,0.15183,0.14541,1,0.536
-4.7699e-07,0.0057941,0,0.14518,0.13096,1,0.537
-4.7592e-07,0.0057941,0,0.13892,0.13096,1,0.538
-4.7486e-07,0.0057941,0,0.13265,0.13096,1,0.539
-4.7379e-07,0.0057941,0,0.12648,0.12039,1,0.54
-4.7272e-07,0.0057941,0,0.1213,0.11129,1,0.541
-4.7164e-07,0.0057941,0,0.11616,0.11129,1,0.542
-4.7057e-07,0.0057941,0,0.11101,0.11129,1,0.543
-4.6948e-07,0.0057941,0,0.10644,0.095349,1,0.544
-4.6839e-07,0.0057941,0,0.10213,0.095349,1,0.545
-4.6729e-07,0.0057941,0,0.097818,0.095349,1,0.546
-4.6619e-07,0.0057941,0,0.094407,0.086563,1,0.547
-4.6508e-07,0.0057941,0,0.091153,0.086563,1,0.548
-4.6397e-07,0.0057941,0,0.087932,0.081459,1,0.549
-4.6285e-07,0.0057941,0,0.084715,0.081459,1,0.55
-4.6173e-07,0.0057941,0,0.081907,0.073244,1,0.551
-4.6058e-07,0.0057941,0,0.079885,0.073244,1,0.552
-4.5943e-07,0.0057941,0,0.077862,0.073244,1,0.553
-4.5828e-07,0.0057941,0,0.075841,0.070406,1,0.554
-4.5715e-07,0.0057941,0,0.073851,0.070406,1,0.555
-4.5601e-07,0.0057941,0,0.072006,0.066914,1,0.556
-4.5484e-07,0.0057941,0,0.071145,0.066914,1,0.557
-4.5367e-07,0.0057942,0,0.070292,0.065692,1,0.558
-4.5249e-07,0.0057942,0,0.069464,0.065692,1,0.559
-4.5131e-07,0.0057942,0,0.068635,0.065692,1,0.56
-4.5012e-07,0.0057942,0,0.067807,0.065692,1,0.561
-4.4894e-07,0.0057942,0,0.067019,0.065447,1,0.562
-4.4771e-07,0.0057942,0,0.066725,0.065447,1,0.563
-4.4647e-07,0.0057942,0,0.06643,0.065447,1,0.564
-4.4524e-07,0.0057942,0,0.066136,0.065447,1,0.565
-4.4401e-07,0.0057942,0,0.065842,0.065447,1,0.566
-4.4278e-07,0.0057942,0,0.065573,0.065779,1,0.567
-4.4156e-07,0.0057942,0,0.065307,0.065779,1,0.568
-4.4029e-07,0.0057942,0,0.065115,0.065451,1,0.569
-4.3903e-07,0.0057942,0,0.064937,0.065451,1,0.57
-4.3775e-07,0.0057942,0,0.064797,0.064094,1,0.571
-4.3647e-07,0.0057942,0,0.064665,0.064094,1,0.572
-4.3519e-07,0.0057942,0,0.064533,0.064094,1,0.573
-4.3391e-07,0.0057942,0,0.0644,0.064094,1,0.574
-4.3263e-07,0.0057942,0,0.064268,0.064094,1,0.575
-4.3135e-07,0.0057942,0,0.064135,0.064094,1,0.576
-4.3005e-07,0.0057942,0,0.063971,0.064133,1,0.577
-4.2876e-07,0.0057942,0,0.063803,0.064133,1,0.578
-4.2746e-07,0.0057942,0,0.063634,0.064133,1,0.579
-4.2616e-07,0.0057942,0,0.063468,0.06348,1,0.58
-4.2483e-07,0.0057942,0,0.063326,0.06348,1,0.581
-4.235e-07,0.0057942,0,0.063184,0.06348,1,0.582
-4.2217e-07,0.0057942,0,0.063042,0.06348,1,0.583
-4.2084e-07,0.0057942,0,0.0629,0.06348,1,0.584
-4.1951e-07,0.0057942,0,0.062758,0.06348,1,0.585
-4.1818e-07,0.0057942,0,0.062615,0.06348,1,0.586
-4.1685e-07,0.0057942,0,0.062485,0.061868,1,0.587
-4.1552e-07,0.0057942,0,0.062364,0.061447,1,0.588
-4.1416e-07,0.0057942,0,0.062217,0.061447,1,0.589
-4.128e-07,0.0057942,0,0.062057,0.06185,1,0.59
-4.1144e-07,0.0057942,0,0.061886,0.06185,1,0.591
-4.1009e-07,0.0057942,0,0.061715,0.06185,1,0.592
-4.0873e-07,0.0057942,0,0.061544,0.06185,1,0.593
-4.0737e-07,0.0057942,0,0.061373,0.06185,1,0.594
-4.0602e-07,0.0057942,0,0.061202,0.06185,1,0.595
-4.0465e-07,0.0057942,0,0.061033,0.061007,1,0.596
-4.0327e-07,0.0057942,0,0.060866,0.061007,1,0.597
-4.0189e-07,0.0057942,0,0.060698,0.061007,1,0.598
-4.0051e-07,0.0057942,0,0.060531,0.061007,1,0.599
-3.9914e-07,0.0057942,0,0.060363,0.061007,1,0.6
-3.9776e-07,0.0057942,0,0.060196,0.061007,1,0.601
-3.9638e-07,0.0057942,0,0.060029,0.061007,1,0.602
-3.95e-07,0.0057942,0,0.059836,0.060396,1,0.603
-3.9362e-07,0.0057943,0,0.059631,0.060396,1,0.604
-3.9223e-07,0.0057943,0,0.059444,0.059104,1,0.605
-3.9084e-07,0.0057943,0,0.059263,0.059104,1,0.606
-3.8945e-07,0.0057943,0,0.059082,0.059104,1,0.607
-3.8805e-07,0.0057943,0,0.058901,0.059104,1,0.608
-3.8666e-07,0.0057943,0,0.05872,0.059104,1,0.609
-3.8527e-07,0.0057943,0,0.058539,0.059104,1,0.61
-3.8387e-07,0.0057943,0,0.058357,0.059104,1,0.611
-3.8248e-07,0.0057943,0,0.058176,0.059104,1,0.612
-3.8109e-07,0.0057943,0,0.057995,0.059104,1,0.613
-3.7969e-07,0.0057943,0,0.057809,0.058095,1,0.614
-3.783e-07,0.0057943,0,0.057621,0.056895,1,0.615
-3.769e-07,0.0057943,0,0.057447,0.056895,1,0.616
-3.7549e-07,0.0057943,0,0.057273,0.056895,1,0.617
-3.7409e-07,0.0057943,0,0.057099,0.056895,1,0.618
-3.7268e-07,0.0057943,0,0.056925,0.056895,1,0.619
-3.7128e-07,0.0057943,0,0.056751,0.056895,1,0.62
-3.6988e-07,0.0057943,0,0.056577,0.056895,1,0.621
-3.6847e-07,0.0057943,0,0.056403,0.056895,1,0.622
-3.6707e-07,0.0057943,0,0.056229,0.056895,1,0.623
-3.6567e-07,0.0057943,0,0.056055,0.056895,1,0.624
-3.6426e-07,0.0057943,0,0.055881,0.056895,1,0.625
-3.6286e-07,0.0057943,0,0.055706,0.056272,1,0.626
-3.6145e-07,0.0057943,0,0.055529,0.05504,1,0.627
-3.6005e-07,0.0057943,0,0.055362,0.05504,1,0.628
-3.5864e-07,0.0057943,0,0.055195,0.05504,1,0.629
-3.5723e-07,0.0057943,0,0.055028,0.05504,1,0.63
-3.5582e-07,0.0057943,0,0.05486,0.05504,1,0.631
-3.5442e-07,0.0057943,0,0.054693,0.05504,1,0.632
-3.5301e-07,0.0057943,0,0.054526,0.054253,1,0.633
-3.516e-07,0.0057943,0,0.054359,0.054253,1,0.634
-3.502e-07,0.0057943,0,0.054193,0.054253,1,0.635
-3.4879e-07,0.0057943,0,0.054026,0.054253,1,0.636
-3.4738e-07,0.0057943,0,0.053859,0.054253,1,0.637
-3.4597e-07,0.0057943,0,0.053693,0.054253,1,0.638
-3.4457e-07,0.0057943,0,0.053528,0.053334,1,0.639
-3.4316e-07,0.0057943,0,0.053369,0.052171,1,0.64
-3.4176e-07,0.0057943,0,0.053203,0.052171,1,0.641
-3.4036e-07,0.0057943,0,0.053037,0.052171,1,0.642
-3.3896e-07,0.0057943,0,0.052871,0.052171,1,0.643
-3.3756e-07,0.0057943,0,0.052705,0.052171,1,0.644
-3.3616e-07,0.0057943,0,0.052539,0.052171,1,0.645
-3.3476e-07,0.0057943,0,0.052373,0.052171,1,0.646
-3.3336e-07,0.0057943,0,0.052207,0.052171,1,0.647
-3.3197e-07,0.0057943,0,0.052041,0.052171,1,0.648
-3.3057e-07,0.0057943,0,0.051875,0.052171,1,0.649
-3.2917e-07,0.0057944,0,0.051709,0.052171,1,0.65
-3.2777e-07,0.0057944,0,0.051543,0.052171,1,0.651
-3.2637e-07,0.0057944,0,0.051377,0.052171,1,0.652
-3.2497e-07,0.0057944,0,0.051222,0.051113,1,0.653
-3.2356e-07,0.0057944,0,0.051074,0.051113,1,0.654
-3.2216e-07,0.0057944,0,0.050927,0.051113,1,0.655
-3.2078e-07,0.0057944,0,0.050767,0.049617,1,0.656
-3.194e-07,0.0057944,0,0.050606,0.049617,1,0.657
-3.1802e-07,0.0057944,0,0.050445,0.049617,1,0.658
-3.1664e-07,0.0057944,0,0.050284,0.049617,1,0.659
-3.1526e-07,0.0057944,0,0.050122,0.049617,1,0.66
-3.1388e-07,0.0057944,0,0.049961,0.049617,1,0.661
-3.125e-07,0.0057944,0,0.0498,0.049617,1,0.662
-3.1112e-07,0.0057944,0,0.049639,0.049617,1,0.663
-3.0973e-07,0.0057944,0,0.049477,0.049617,1,0.664
-3.0835e-07,0.0057944,0,0.049312,0.049591,1,0.665
-3.0697e-07,0.0057944,0,0.049137,0.049591,1,0.666
-3.0559e-07,0.0057944,0,0.048962,0.049591,1,0.667
-3.0421e-07,0.0057944,0,0.048788,0.049591,1,0.668
-3.0283e-07,0.0057944,0,0.048613,0.049591,1,0.669
-3.0145e-07,0.0057944,0,0.048438,0.049591,1,0.67
-3.0009e-07,0.0057944,0,0.048264,0.047476,1,0.671
-2.9874e-07,0.0057944,0,0.048089,0.047476,1,0.672
-2.9739e-07,0.0057944,0,0.047915,0.047196,1,0.673
-2.9603e-07,0.0057944,0,0.047742,0.047196,1,0.674
-2.9467e-07,0.0057944,0,0.047569,0.047196,1,0.675
-2.9331e-07,0.0057944,0,0.047395,0.047196,1,0.676
-2.9195e-07,0.0057944,0,0.047222,0.047196,1,0.677
-2.9059e-07,0.0057944,0,0.047049,0.047196,1,0.678
-2.8923e-07,0.0057944,0,0.046876,0.047196,1,0.679
-2.8787e-07,0.0057944,0,0.046703,0.047196,1,0.68
-2.8651e-07,0.0057944,0,0.046529,0.047196,1,0.681
-2.8515e-07,0.0057944,0,0.046356,0.047196,1,0.682
-2.8379e-07,0.0057944,0,0.046187,0.045901,1,0.683
-2.8244e-07,0.0057944,0,0.046034,0.045901,1,0.684
-2.8109e-07,0.0057944,0,0.045882,0.045901,1,0.685
-2.7974e-07,0.0057944,0,0.04573,0.045901,1,0.686
-2.7839e-07,0.0057944,0,0.045577,0.045901,1,0.687
-2.7704e-07,0.0057944,0,0.045425,0.045901,1,0.688
-2.7569e-07,0.0057944,0,0.045272,0.045901,1,0.689
-2.7436e-07,0.0057944,0,0.045113,0.044013,1,0.69
-2.7304e-07,0.0057944,0,0.044948,0.044013,1,0.691
-2.7173e-07,0.0057944,0,0.044783,0.044013,1,0.692
-2.7041e-07,0.0057944,0,0.044617,0.044013,1,0.693
-2.691e-07,0.0057944,0,0.044452,0.044013,1,0.694
-2.6778e-07,0.0057944,0,0.044287,0.044013,1,0.695
-2.6647e-07,0.0057944,0,0.044122,0.044013,1,0.696
-2.6515e-07,0.0057944,0,0.043957,0.044013,1,0.697
-2.6384e-07,0.0057945,0,0.043792,0.044013,1,0.698
-2.6252e-07,0.0057945,0,0.043627,0.044013,1,0.699
-2.6121e-07,0.0057945,0,0.043461,0.044013,1,0.7
-2.5989e-07,0.0057945,0,0.043296,0.044013,1,0.701
-2.5859e-07,0.0057945,0,0.043156,0.042458,1,0.702
-2.573e-07,0.0057945,0,0.043024,0.042458,1,0.703
-2.56e-07,0.0057945,0,0.042893,0.042458,1,0.704
-2.5471e-07,0.0057945,0,0.042761,0.042458,1,0.705
-2.5341e-07,0.0057945,0,0.042629,0.042458,1,0.706
-2.5212e-07,0.0057945,0,0.042498,0.042458,1,0.707
-2.5083e-07,0.0057945,0,0.042366,0.042458,1,0.708
-2.4953e-07,0.0057945,0,0.042235,0.042458,1,0.709
-2.4824e-07,0.0057945,0,0.042103,0.042458,1,0.71
-2.4694e-07,0.0057945,0,0.041971,0.042458,1,0.711
-2.4565e-07,0.0057945,0,0.04184,0.042458,1,0.712
-2.4435e-07,0.0057945,0,0.041708,0.042458,1,0.713
-2.4306e-07,0.0057945,0,0.041577,0.042458,1,0.714
-2.4176e-07,0.0057945,0,0.041445,0.042458,1,0.715
-2.4047e-07,0.0057945,0,0.041313,0.042458,1,0.716
-2.3917e-07,0.0057945,0,0.041182,0.042458,1,0.717
-2.3788e-07,0.0057945,0,0.041049,0.041341,1,0.718
-2.3662e-07,0.0057945,0,0.040915,0.039325,1,0.719
-2.3538e-07,0.0057945,0,0.040788,0.03929,1,0.72
-2.3414e-07,0.0057945,0,0.040661,0.03929,1,0.721
-2.329e-07,0.0057945,0,0.040534,0.03929,1,0.722
-2.3166e-07,0.0057945,0,0.040408,0.03929,1,0.723
-2.3042e-07,0.0057945,0,0.040281,0.03929,1,0.724
-2.2918e-07,0.0057945,0,0.040154,0.03929,1,0.725
-2.2793e-07,0.0057945,0,0.040027,0.03929,1,0.726
-2.2669e-07,0.0057945,0,0.039901,0.03929,1,0.727
-2.2545e-07,0.0057945,0,0.039774,0.03929,1,0.728
-2.2421e-07,0.0057945,0,0.039647,0.03929,1,0.729
-2.2297e-07,0.0057945,0,0.03952,0.03929,1,0.73
-2.2173e-07,0.0057945,0,0.039394,0.03929,1,0.731
-2.2049e-07,0.0057945,0,0.039267,0.03929,1,0.732
-2.1924e-07,0.0057945,0,0.03914,0.03929,1,0.733
-2.18e-07,0.0057945,0,0.039013,0.03929,1,0.734
-2.1676e-07,0.0057945,0,0.038887,0.03929,1,0.735
-2.1552e-07,0.0057945,0,0.03876,0.03929,1,0.736
-2.1428e-07,0.0057945,0,0.038633,0.03929,1,0.737
-2.1304e-07,0.0057945,0,0.038506,0.03929,1,0.738
-2.118e-07,0.0057945,0,0.038381,0.037259,1,0.739
-2.1063e-07,0.0057945,0,0.038272,0.037259,1,0.74
-2.0945e-07,0.0057945,0,0.038163,0.037259,1,0.741
-2.0828e-07,0.0057945,0,0.038054,0.037259,1,0.742
-2.071e-07,0.0057945,0,0.037944,0.037259,1,0.743
-2.0593e-07,0.0057945,0,0.037835,0.037259,1,0.744
-2.0475e-07,0.0057945,0,0.037726,0.037259,1,0.745
-2.0358e-07,0.0057945,0,0.037617,0.037259,1,0.746
-2.024e-07,0.0057946,0,0.037508,0.037259,1,0.747
-2.0123e-07,0.0057946,0,0.037399,0.037259,1,0.748
-2.0004e-07,0.0057946,0,0.037292,0.037317,1,0.749
-1.9884e-07,0.0057946,0,0.037187,0.037317,1,0.75
-1.9764e-07,0.0057946,0,0.037082,0.037317,1,0.751
-1.9644e-07,0.0057946,0,0.036977,0.037317,1,0.752
-1.9524e-07,0.0057946,0,0.036872,0.037317,1,0.753
-1.9404e-07,0.0057946,0,0.036767,0.037317,1,0.754
-1.9284e-07,0.0057946,0,0.036662,0.037317,1,0.755
-1.9164e-07,0.0057946,0,0.036557,0.037317,1,0.756
-1.9044e-07,0.0057946,0,0.036452,0.037317,1,0.757
-1.8924e-07,0.0057946,0,0.036347,0.037317,1,0.758
-1.8806e-07,0.0057946,0,0.036242,0.035279,1,0.759
-1.8693e-07,0.0057946,0,0.036137,0.035279,1,0.76
-1.858e-07,0.0057946,0,0.036032,0.035279,1,0.761
-1.8467e-07,0.0057946,0,0.035928,0.035279,1,0.762
-1.8354e-07,0.0057946,0,0.035823,0.035279,1,0.763
-1.8241e-07,0.0057946,0,0.035718,0.035279,1,0.764
-1.8128e-07,0.0057946,0,0.035613,0.035279,1,0.765
-1.8015e-07,0.0057946,0,0.035508,0.035279,1,0.766
-1.7902e-07,0.0057946,0,0.035403,0.035279,1,0.767
-1.7789e-07,0.0057946,0,0.035299,0.035279,1,0.768
-1.7676e-07,0.0057946,0,0.035194,0.035279,1,0.769
-1.7563e-07,0.0057946,0,0.035089,0.035279,1,0.77
-1.745e-07,0.0057946,0,0.034984,0.035279,1,0.771
-1.7337e-07,0.0057946,0,0.034879,0.035279,1,0.772
-1.7224e-07,0.0057946,0,0.034774,0.035279,1,0.773
-1.7111e-07,0.0057946,0,0.03467,0.035279,1,0.774
-1.6998e-07,0.0057946,0,0.034565,0.035279,1,0.775
-1.6884e-07,0.0057946,0,0.034462,0.035205,1,0.776
-1.6769e-07,0.0057946,0,0.034365,0.035205,1,0.777
-1.6653e-07,0.0057946,0,0.034268,0.035205,1,0.778
-1.6537e-07,0.0057946,0,0.034172,0.035205,1,0.779
-1.6422e-07,0.0057946,0,0.034075,0.035205,1,0.78
-1.6306e-07,0.0057946,0,0.033979,0.035205,1,0.781
-1.6191e-07,0.0057946,0,0.033882,0.035205,1,0.782
-1.6075e-07,0.0057946,0,0.033786,0.035205,1,0.783
-1.596e-07,0.0057946,0,0.033689,0.035205,1,0.784
-1.5848e-07,0.0057946,0,0.033593,0.033158,1,0.785
-1.574e-07,0.0057946,0,0.033497,0.033158,1,0.786
-1.5632e-07,0.0057946,0,0.033402,0.033158,1,0.787
-1.5524e-07,0.0057946,0,0.033306,0.033158,1,0.788
-1.5415e-07,0.0057946,0,0.03321,0.033158,1,0.789
-1.5307e-07,0.0057946,0,0.033115,0.033158,1,0.79
-1.5199e-07,0.0057946,0,0.033019,0.033158,1,0.791
-1.5091e-07,0.0057946,0,0.032923,0.033158,1,0.792
-1.4983e-07,0.0057946,0,0.032828,0.033158,1,0.793
-1.4875e-07,0.0057946,0,0.032732,0.033158,1,0.794
-1.4767e-07,0.0057946,0,0.032636,0.033158,1,0.795
-1.4658e-07,0.0057946,0,0.032541,0.033158,1,0.796
-1.455e-07,0.0057947,0,0.032445,0.033158,1,0.797
-1.4442e-07,0.0057947,0,0.032349,0.033158,1,0.798
-1.4334e-07,0.0057947,0,0.032254,0.033158,1,0.799
-1.4227e-07,0.0057947,0,0.032158,0.031675,1,0.8
-1.4121e-07,0.0057947,0,0.032061,0.031675,1,0.801
-1.4015e-07,0.0057947,0,0.031964,0.031675,1,0.802
-1.391e-07,0.0057947,0,0.031867,0.031675,1,0.803
-1.3804e-07,0.0057947,0,0.031771,0.031675,1,0.804
-1.3698e-07,0.0057947,0,0.031674,0.031675,1,0.805
-1.3592e-07,0.0057947,0,0.031577,0.031675,1,0.806
-1.3487e-07,0.0057947,0,0.031481,0.031675,1,0.807
-1.3381e-07,0.0057947,0,0.031384,0.031675,1,0.808
-1.3275e-07,0.0057947,0,0.031287,0.031675,1,0.809
-1.317e-07,0.0057947,0,0.03119,0.031675,1,0.81
-1.3064e-07,0.0057947,0,0.031094,0.031675,1,0.811
-1.2961e-07,0.0057947,0,0.030999,0.029487,1,0.812
-1.2867e-07,0.0057947,0,0.030912,0.029487,1,0.813
-1.2774e-07,0.0057947,0,0.030824,0.029487,1,0.814
-1.268e-07,0.0057947,0,0.030736,0.029487,1,0.815
-1.2586e-07,0.0057947,0,0.030649,0.029487,1,0.816
-1.2492e-07,0.0057947,0,0.030561,0.029487,1,0.817
-1.2398e-07,0.0057947,0,0.030476,0.028307,1,0.818
-1.2303e-07,0.0057947,0,0.030396,0.028307,1,0.819
-1.2208e-07,0.0057947,0,0.030315,0.028307,1,0.82
-1.2114e-07,0.0057947,0,0.030235,0.028307,1,0.821
-1.2019e-07,0.0057947,0,0.030154,0.028307,1,0.822
-1.1924e-07,0.0057947,0,0.030074,0.028307,1,0.823
-1.1829e-07,0.0057947,0,0.029994,0.028307,1,0.824
-1.1735e-07,0.0057947,0,0.029913,0.028307,1,0.825
-1.164e-07,0.0057947,0,0.029833,0.028307,1,0.826
-1.1545e-07,0.0057947,0,0.029752,0.028307,1,0.827
-1.1448e-07,0.0057947,0,0.029672,0.029122,1,0.828
-1.135e-07,0.0057947,0,0.029592,0.029122,1,0.829
-1.1252e-07,0.0057947,0,0.029512,0.029122,1,0.83
-1.1154e-07,0.0057947,0,0.029432,0.029122,1,0.831
-1.1056e-07,0.0057947,0,0.029352,0.029122,1,0.832
-1.0958e-07,0.0057947,0,0.029273,0.029122,1,0.833
-1.086e-07,0.0057947,0,0.029193,0.029122,1,0.834
-1.0762e-07,0.0057947,0,0.029113,0.029122,1,0.835
-1.0664e-07,0.0057947,0,0.029033,0.029122,1,0.836
-1.0566e-07,0.0057947,0,0.028953,0.029122,1,0.837
-1.0468e-07,0.0057947,0,0.028873,0.029122,1,0.838
-1.037e-07,0.0057947,0,0.028793,0.029122,1,0.839
-1.0272e-07,0.0057947,0,0.028713,0.029122,1,0.84
-1.0174e-07,0.0057947,0,0.028633,0.029122,1,0.841
-1.0076e-07,0.0057947,0,0.028553,0.029122,1,0.842
-9.978e-08,0.0057947,0,0.028473,0.029122,1,0.843
-9.88e-08,0.0057947,0,0.028393,0.029122,1,0.844
-9.782e-08,0.0057947,0,0.028314,0.029122,1,0.845
-9.684e-08,0.0057947,0,0.028234,0.029122,1,0.846
-9.5859e-08,0.0057947,0,0.028154,0.029122,1,0.847
-9.4879e-08,0.0057947,0,0.028074,0.029122,1,0.848
-9.3899e-08,0.0057948,0,0.027994,0.029122,1,0.849
-9.2919e-08,0.0057948,0,0.027914,0.029122,1,0.85
-9.1956e-08,0.0057948,0,0.027834,0.026663,1,0.851
-9.1128e-08,0.0057948,0,0.027758,0.026663,1,0.852
-9.03e-08,0.0057948,0,0.027682,0.026663,1,0.853
-8.9473e-08,0.0057948,0,0.027606,0.026663,1,0.854
-8.8645e-08,0.0057948,0,0.027529,0.026663,1,0.855
-8.7817e-08,0.0057948,0,0.027453,0.026663,1,0.856
-8.6989e-08,0.0057948,0,0.027377,0.026663,1,0.857
-8.6162e-08,0.0057948,0,0.0273,0.026663,1,0.858
-8.5334e-08,0.0057948,0,0.027224,0.026663,1,0.859
-8.4506e-08,0.0057948,0,0.027148,0.026663,1,0.86
-8.3679e-08,0.0057948,0,0.027071,0.026663,1,0.861
-8.2851e-08,0.0057948,0,0.026995,0.026663,1,0.862
-8.2023e-08,0.0057948,0,0.026919,0.026663,1,0.863
-8.1195e-08,0.0057948,0,0.026842,0.026663,1,0.864
-8.0368e-08,0.0057948,0,0.026766,0.026663,1,0.865
-7.954e-08,0.0057948,0,0.02669,0.026663,1,0.866
-7.8681e-08,0.0057948,0,0.02661,0.026268,1,0.867
-7.7807e-08,0.0057948,0,0.026529,0.026268,1,0.868
-7.6933e-08,0.0057948,0,0.026448,0.026268,1,0.869
-7.6059e-08,0.0057948,0,0.026367,0.026268,1,0.87
-7.5184e-08,0.0057948,0,0.026286,0.026268,1,0.871
-7.431e-08,0.0057948,0,0.026205,0.026268,1,0.872
-7.3436e-08,0.0057948,0,0.026123,0.026268,1,0.873
-7.2562e-08,0.0057948,0,0.026042,0.026268,1,0.874
-7.1688e-08,0.0057948,0,0.025961,0.026268,1,0.875
-7.0813e-08,0.0057948,0,0.02588,0.026268,1,0.876
-6.9939e-08,0.0057948,0,0.025799,0.026268,1,0.877
-6.9065e-08,0.0057948,0,0.025718,0.026268,1,0.878
-6.8191e-08,0.0057948,0,0.025637,0.026268,1,0.879
-6.7317e-08,0.0057948,0,0.025555,0.026268,1,0.88
-6.6442e-08,0.0057948,0,0.025474,0.026268,1,0.881
-6.5568e-08,0.0057948,0,0.025393,0.026268,1,0.882
-6.4694e-08,0.0057948,0,0.025312,0.026268,1,0.883
-6.382e-08,0.0057948,0,0.025231,0.026268,1,0.884
-6.2946e-08,0.0057948,0,0.02515,0.026268,1,0.885
-6.2071e-08,0.0057948,0,0.025069,0.026268,1,0.886
-6.1197e-08,0.0057948,0,0.024987,0.026268,1,0.887
-6.0323e-08,0.0057948,0,0.024906,0.026268,1,0.888
-5.9449e-08,0.0057948,0,0.024825,0.026268,1,0.889
-5.8694e-08,0.0057948,0,0.024749,0.023654,1,0.89
-5.7996e-08,0.0057948,0,0.024675,0.023654,1,0.891
-5.7298e-08,0.0057948,0,0.024601,0.023654,1,0.892
-5.66e-08,0.0057948,0,0.024527,0.023654,1,0.893
-5.5902e-08,0.0057948,0,0.024453,0.023654,1,0.894
-5.5204e-08,0.0057948,0,0.024379,0.023654,1,0.895
-5.4506e-08,0.0057948,0,0.024305,0.023654,1,0.896
-5.3808e-08,0.0057948,0,0.024231,0.023654,1,0.897
-5.311e-08,0.0057948,0,0.024157,0.023654,1,0.898
-5.2412e-08,0.0057948,0,0.024083,0.023654,1,0.899
-5.1714e-08,0.0057948,0,0.024009,0.023654,1,0.9
-5.1016e-08,0.0057948,0,0.023935,0.023654,1,0.901
-5.0318e-08,0.0057948,0,0.023861,0.023654,1,0.902
-4.962e-08,0.0057948,0,0.023787,0.023654,1,0.903
-4.8922e-08,0.0057948,0,0.023713,0.023654,1,0.904
-4.8224e-08,0.0057949,0,0.02364,0.023654,1,0.905
-4.7526e-08,0.0057949,0,0.023566,0.023654,1,0.906
-4.6828e-08,0.0057949,0,0.023492,0.023654,1,0.907
-4.613e-08,0.0057949,0,0.023418,0.023654,1,0.908
-4.5432e-08,0.0057949,0,0.023344,0.023654,1,0.909
-4.4734e-08,0.0057949,0,0.02327,0.023654,1,0.91
-4.4035e-08,0.0057949,0,0.023196,0.023654,1,0.911
-4.3337e-08,0.0057949,0,0.023122,0.023654,1,0.912
-4.2639e-08,0.0057949,0,0.023048,0.023654,1,0.913
-4.1941e-08,0.0057949,0,0.022974,0.023654,1,0.914
-4.1243e-08,0.0057949,0,0.0229,0.023654,1,0.915
-4.0496e-08,0.0057949,0,0.022826,0.02359,1,0.916
-3.9728e-08,0.0057949,0,0.022752,0.02359,1,0.917
-3.896e-08,0.0057949,0,0.022678,0.02359,1,0.918
-3.8191e-08,0.0057949,0,0.022604,0.02359,1,0.919
-3.7423e-08,0.0057949,0,0.02253,0.02359,1,0.92
-3.6654e-08,0.0057949,0,0.022456,0.02359,1,0.921
-3.5886e-08,0.0057949,0,0.022382,0.02359,1,0.922
-3.5118e-08,0.0057949,0,0.022308,0.02359,1,0.923
-3.4349e-08,0.0057949,0,0.022234,0.02359,1,0.924
-3.3581e-08,0.0057949,0,0.02216,0.02359,1,0.925
-3.2813e-08,0.0057949,0,0.022086,0.02359,1,0.926
-3.2165e-08,0.0057949,0,0.022007,0.021926,1,0.927
-3.1578e-08,0.0057949,0,0.021927,0.021926,1,0.928
-3.0992e-08,0.0057949,0,0.021847,0.021926,1,0.929
-3.0405e-08,0.0057949,0,0.021766,0.021926,1,0.93
-2.9818e-08,0.0057949,0,0.021686,0.021926,1,0.931
-2.9231e-08,0.0057949,0,0.021605,0.021926,1,0.932
-2.8645e-08,0.0057949,0,0.021525,0.021926,1,0.933
-2.8058e-08,0.0057949,0,0.021445,0.021926,1,0.934
-2.7471e-08,0.0057949,0,0.021364,0.021926,1,0.935
-2.6884e-08,0.0057949,0,0.021284,0.021926,1,0.936
-2.6306e-08,0.0057949,0,0.021205,0.019983,1,0.937
-2.5812e-08,0.0057949,0,0.021138,0.019983,1,0.938
-2.5319e-08,0.0057949,0,0.021071,0.019983,1,0.939
-2.4825e-08,0.0057949,0,0.021004,0.019983,1,0.94
-2.4331e-08,0.0057949,0,0.020936,0.019983,1,0.941
-2.3837e-08,0.0057949,0,0.020869,0.019983,1,0.942
-2.3343e-08,0.0057949,0,0.020802,0.019983,1,0.943
-2.285e-08,0.0057949,0,0.020735,0.019983,1,0.944
-2.2356e-08,0.0057949,0,0.020668,0.019983,1,0.945
-2.1862e-08,0.0057949,0,0.020601,0.019983,1,0.946
-2.1368e-08,0.0057949,0,0.020534,0.019983,1,0.947
-2.0875e-08,0.0057949,0,0.020467,0.019983,1,0.948
-2.0381e-08,0.0057949,0,0.0204,0.019983,1,0.949
-1.9887e-08,0.0057949,0,0.020332,0.019983,1,0.95
-1.9393e-08,0.0057949,0,0.020265,0.019983,1,0.951
-1.8899e-08,0.0057949,0,0.020198,0.019983,1,0.952
-1.8406e-08,0.0057949,0,0.020131,0.019983,1,0.953
-1.7912e-08,0.0057949,0,0.020064,0.019983,1,0.954
-1.7418e-08,0.0057949,0,0.019997,0.019983,1,0.955
-1.6924e-08,0.0057949,0,0.01993,0.019983,1,0.956
-1.643e-08,0.0057949,0,0.019863,0.019983,1,0.957
-1.5937e-08,0.0057949,0,0.019795,0.019983,1,0.958
-1.5443e-08,0.0057949,0,0.019728,0.019983,1,0.959
-1.4949e-08,0.0057949,0,0.019661,0.019983,1,0.96
-1.4455e-08,0.0057949,0,0.019594,0.019983,1,0.961
-1.3962e-08,0.0057949,0,0.019527,0.019983,1,0.962
-1.3468e-08,0.0057949,0,0.01946,0.019983,1,0.963
-1.2974e-08,0.0057949,0,0.019393,0.019983,1,0.964
-1.248e-08,0.0057949,0,0.019326,0.019983,1,0.965
-1.1986e-08,0.005795,0,0.019259,0.019983,1,0.966
-1.1493e-08,0.005795,0,0.019191,0.019983,1,0.967
-1.1131e-08,0.005795,0,0.019173,0.01887,1,0.968
-1.0784e-08,0.005795,0,0.019159,0.01887,1,0.969
-1.0436e-08,0.005795,0,0.019145,0.01887,1,0.97
-1.0088e-08,0.005795,0,0.019131,0.01887,1,0.971
-9.74e-09,0.005795,0,0.019117,0.01887,1,0.972
-9.3921e-09,0.005795,0,0.019103,0.01887,1,0.973
-9.0442e-09,0.005795,0,0.01909,0.01887,1,0.974
-8.6964e-09,0.005795,0,0.019076,0.01887,1,0.975
-8.3485e-09,0.005795,0,0.019062,0.01887,1,0.976
-8.0007e-09,0.005795,0,0.019048,0.01887,1,0.977
-7.6528e-09,0.005795,0,0.019034,0.01887,1,0.978
-7.305e-09,0.005795,0,0.01902,0.01887,1,0.979
-6.9571e-09,0.005795,0,0.019007,0.01887,1,0.98
-6.6093e-09,0.005795,0,0.018993,0.01887,1,0.981
-6.2614e-09,0.005795,0,0.018979,0.01887,1,0.982
-5.9135e-09,0.005795,0,0.018965,0.01887,1,0.983
-5.5657e-09,0.005795,0,0.018951,0.01887,1,0.984
-5.2178e-09,0.005795,0,0.018937,0.01887,1,0.985
-4.87e-09,0.005795,0,0.018923,0.01887,1,0.986
-4.5221e-09,0.005795,0,0.01891,0.01887,1,0.987
-4.1743e-09,0.005795,0,0.018896,0.01887,1,0.988
-3.8264e-09,0.005795,0,0.018882,0.01887,1,0.989
-3.4786e-09,0.005795,0,0.018868,0.01887,1,0.99
-3.1307e-09,0.005795,0,0.018854,0.01887,1,0.991
-2.7828e-09,0.005795,0,0.01884,0.01887,1,0.992
-2.435e-09,0.005795,0,0.018827,0.01887,1,0.993
-2.0871e-09,0.005795,0,0.018813,0.01887,1,0.994
-1.7393e-09,0.005795,0,0.018799,0.01887,1,0.995
-1.3914e-09,0.005795,0,0.018785,0.01887,1,0.996
-1.0436e-09,0.005795,0,0.018771,0.01887,1,0.997
-6.9571e-10,0.005795,0,0.018757,0.01887,1,0.998
-3.4785e-10,0.005795,0,0.018744,0.01887,1,0.999
0,0.005795,0,0.01873,0.020564,1,1


==> Data/SENT/profile_100.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.037353,0.040117,1,0
-7.4696e-10,1.9352e-09,0,0.037382,0.037919,1,0.00099999
-1.4939e-09,3.8705e-09,0,0.03741,0.037919,1,0.002
-2.2409e-09,5.8058e-09,0,0.037438,0.037919,1,0.003
-2.9879e-09,7.741e-09,0,0.037467,0.037919,1,0.004
-3.7349e-09,9.6763e-09,0,0.037495,0.037919,1,0.005
-4.4818e-09,1.1612e-08,0,0.037524,0.037919,1,0.006
-5.2288e-09,1.3547e-08,0,0.037552,0.037919,1,0.007
-5.9758e-09,1.5482e-08,0,0.03758,0.037919,1,0.008
-6.7228e-09,1.7417e-08,0,0.037609,0.037919,1,0.009
-7.4697e-09,1.9353e-08,0,0.037637,0.037919,1,0.01
-8.2167e-09,2.1288e-08,0,0.037665,0.037919,1,0.011
-8.9637e-09,2.3223e-08,0,0.037694,0.037919,1,0.012
-9.7107e-09,2.5158e-08,0,0.037722,0.037919,1,0.013
-1.0458e-08,2.7094e-08,0,0.037751,0.037919,1,0.014
-1.1205e-08,2.9029e-08,0,0.037779,0.037919,1,0.015
-1.1952e-08,3.0964e-08,0,0.037807,0.037919,1,0.016
-1.2699e-08,3.2899e-08,0,0.037836,0.037919,1,0.017
-1.3446e-08,3.4835e-08,0,0.037864,0.037919,1,0.018
-1.4192e-08,3.677e-08,0,0.037892,0.037919,1,0.019
-1.4939e-08,3.8705e-08,0,0.037921,0.037919,1,0.02
-1.5686e-08,4.064e-08,0,0.037949,0.037919,1,0.021
-1.6433e-08,4.2576e-08,0,0.037978,0.037919,1,0.022
-1.718e-08,4.4511e-08,0,0.038006,0.037919,1,0.023
-1.7927e-08,4.6446e-08,0,0.038034,0.037919,1,0.024
-1.8674e-08,4.8381e-08,0,0.038063,0.037919,1,0.025
-1.9421e-08,5.0317e-08,0,0.038091,0.037919,1,0.026
-2.0168e-08,5.2252e-08,0,0.038119,0.037919,1,0.027
-2.0915e-08,5.4187e-08,0,0.038148,0.037919,1,0.028
-2.1662e-08,5.6122e-08,0,0.038176,0.037919,1,0.029
-2.2409e-08,5.8058e-08,0,0.038205,0.037919,1,0.03
-2.3156e-08,5.9993e-08,0,0.038233,0.037919,1,0.031
-2.3903e-08,6.1928e-08,0,0.038261,0.037919,1,0.032
-2.466e-08,6.3879e-08,0,0.038298,0.039647,1,0.033
-2.5517e-08,6.5979e-08,0,0.038415,0.039647,1,0.034
-2.6374e-08,6.8079e-08,0,0.038533,0.039647,1,0.035
-2.7231e-08,7.018e-08,0,0.038651,0.039647,1,0.036
-2.8088e-08,7.228e-08,0,0.038768,0.039647,1,0.037
-2.8944e-08,7.4381e-08,0,0.038886,0.039647,1,0.038
-2.9801e-08,7.6481e-08,0,0.039004,0.039647,1,0.039
-3.0658e-08,7.8581e-08,0,0.039121,0.039647,1,0.04
-3.1515e-08,8.0682e-08,0,0.039239,0.039647,1,0.041
-3.2372e-08,8.2782e-08,0,0.039357,0.039647,1,0.042
-3.3228e-08,8.4883e-08,0,0.039474,0.039647,1,0.043
-3.4085e-08,8.6983e-08,0,0.039592,0.039647,1,0.044
-3.4942e-08,8.9083e-08,0,0.039709,0.039647,1,0.045
-3.5799e-08,9.1184e-08,0,0.039827,0.039647,1,0.046
-3.6656e-08,9.3284e-08,0,0.039945,0.039647,1,0.047
-3.7513e-08,9.5385e-08,0,0.040062,0.039647,1,0.048
-3.8369e-08,9.7485e-08,0,0.04018,0.039647,1,0.049
-3.9226e-08,9.9585e-08,0,0.040298,0.039647,1,0.05
-4.0083e-08,1.0169e-07,0,0.040415,0.039647,1,0.051
-4.094e-08,1.0379e-07,0,0.040533,0.039647,1,0.052
-4.1797e-08,1.0589e-07,0,0.040651,0.039647,1,0.053
-4.2654e-08,1.0799e-07,0,0.040768,0.039647,1,0.054
-4.351e-08,1.1009e-07,0,0.040886,0.039647,1,0.055
-4.4367e-08,1.1219e-07,0,0.041003,0.039647,1,0.056
-4.5224e-08,1.1429e-07,0,0.041121,0.039647,1,0.057
-4.6081e-08,1.1639e-07,0,0.041239,0.039647,1,0.058
-4.6938e-08,1.1849e-07,0,0.041356,0.039647,1,0.059
-4.7794e-08,1.2059e-07,0,0.041474,0.039647,1,0.06
-4.8651e-08,1.2269e-07,0,0.041592,0.039647,1,0.061
-4.9508e-08,1.2479e-07,0,0.041709,0.039647,1,0.062
-5.0365e-08,1.2689e-07,0,0.041827,0.039647,1,0.063
-5.135e-08,1.2905e-07,0,0.041953,0.042788,1,0.064
-5.2348e-08,1.3121e-07,0,0.042079,0.042788,1,0.065
-5.3346e-08,1.3337e-07,0,0.042205,0.042788,1,0.066
-5.4344e-08,1.3554e-07,0,0.042332,0.042788,1,0.067
-5.5342e-08,1.377e-07,0,0.042458,0.042788,1,0.068
-5.634e-08,1.3986e-07,0,0.042584,0.042788,1,0.069
-5.7338e-08,1.4203e-07,0,0.042711,0.042788,1,0.07
-5.8336e-08,1.4419e-07,0,0.042837,0.042788,1,0.071
-5.9334e-08,1.4635e-07,0,0.042964,0.042788,1,0.072
-6.0332e-08,1.4852e-07,0,0.04309,0.042788,1,0.073
-6.1393e-08,1.5073e-07,0,0.043218,0.045416,1,0.074
-6.2577e-08,1.5305e-07,0,0.043348,0.045416,1,0.075
-6.3762e-08,1.5536e-07,0,0.043478,0.045416,1,0.076
-6.4946e-08,1.5768e-07,0,0.043608,0.045416,1,0.077
-6.6131e-08,1.6e-07,0,0.043739,0.045416,1,0.078
-6.7315e-08,1.6231e-07,0,0.043869,0.045416,1,0.079
-6.85e-08,1.6463e-07,0,0.043999,0.045416,1,0.08
-6.9685e-08,1.6694e-07,0,0.044129,0.045416,1,0.081
-7.0869e-08,1.6926e-07,0,0.04426,0.045416,1,0.082
-7.2054e-08,1.7158e-07,0,0.04439,0.045416,1,0.083
-7.3238e-08,1.7389e-07,0,0.04452,0.045416,1,0.084
-7.4374e-08,1.7621e-07,0,0.044651,0.046174,1,0.085
-7.5394e-08,1.7852e-07,0,0.044783,0.046174,1,0.086
-7.6414e-08,1.8084e-07,0,0.044916,0.046174,1,0.087
-7.7434e-08,1.8316e-07,0,0.045048,0.046174,1,0.088
-7.8454e-08,1.8547e-07,0,0.04518,0.046174,1,0.089
-7.9474e-08,1.8779e-07,0,0.045313,0.046174,1,0.09
-8.0494e-08,1.901e-07,0,0.045445,0.046174,1,0.091
-8.1514e-08,1.9242e-07,0,0.045578,0.046174,1,0.092
-8.2534e-08,1.9474e-07,0,0.04571,0.046174,1,0.093
-8.3554e-08,1.9705e-07,0,0.045842,0.046174,1,0.094
-8.4574e-08,1.9937e-07,0,0.045975,0.046174,1,0.095
-8.5594e-08,2.0169e-07,0,0.046107,0.046174,1,0.096
-8.6615e-08,2.04e-07,0,0.046239,0.046174,1,0.097
-8.7635e-08,2.0632e-07,0,0.046372,0.046174,1,0.098
-8.8655e-08,2.0863e-07,0,0.046504,0.046174,1,0.099
-8.9675e-08,2.1095e-07,0,0.046636,0.046174,1,0.1
-9.0695e-08,2.1327e-07,0,0.046769,0.046174,1,0.101
-9.1715e-08,2.1558e-07,0,0.046901,0.046174,1,0.102
-9.2735e-08,2.179e-07,0,0.047034,0.046174,1,0.103
-9.3755e-08,2.2022e-07,0,0.047166,0.046174,1,0.104
-9.4775e-08,2.2253e-07,0,0.047298,0.046174,1,0.105
-9.5795e-08,2.2485e-07,0,0.047431,0.046174,1,0.106
-9.6815e-08,2.2716e-07,0,0.047563,0.046174,1,0.107
-9.7835e-08,2.2948e-07,0,0.047695,0.046174,1,0.108
-9.8855e-08,2.318e-07,0,0.047828,0.046174,1,0.109
-9.9876e-08,2.3411e-07,0,0.04796,0.046174,1,0.11
-1.0096e-07,2.3649e-07,0,0.048089,0.050051,1,0.111
-1.0219e-07,2.3901e-07,0,0.048213,0.050051,1,0.112
-1.0342e-07,2.4152e-07,0,0.048336,0.050051,1,0.113
-1.0465e-07,2.4403e-07,0,0.048459,0.050051,1,0.114
-1.0588e-07,2.4655e-07,0,0.048583,0.050051,1,0.115
-1.0711e-07,2.4906e-07,0,0.048706,0.050051,1,0.116
-1.0834e-07,2.5158e-07,0,0.048829,0.050051,1,0.117
-1.0957e-07,2.5409e-07,0,0.048952,0.050051,1,0.118
-1.108e-07,2.566e-07,0,0.049076,0.050051,1,0.119
-1.1203e-07,2.5912e-07,0,0.049199,0.050051,1,0.12
-1.1326e-07,2.6163e-07,0,0.049322,0.050051,1,0.121
-1.1449e-07,2.6414e-07,0,0.049446,0.050051,1,0.122
-1.1572e-07,2.6666e-07,0,0.049569,0.050051,1,0.123
-1.1695e-07,2.6917e-07,0,0.049692,0.050051,1,0.124
-1.1818e-07,2.7169e-07,0,0.049815,0.050051,1,0.125
-1.1941e-07,2.742e-07,0,0.049939,0.050051,1,0.126
-1.2064e-07,2.7671e-07,0,0.050062,0.050051,1,0.127
-1.2187e-07,2.7923e-07,0,0.050185,0.050051,1,0.128
-1.231e-07,2.8174e-07,0,0.050309,0.050051,1,0.129
-1.2433e-07,2.8426e-07,0,0.050432,0.050051,1,0.13
-1.2556e-07,2.8677e-07,0,0.050555,0.050051,1,0.131
-1.2679e-07,2.8928e-07,0,0.050678,0.050051,1,0.132
-1.2802e-07,2.918e-07,0,0.050802,0.050051,1,0.133
-1.2921e-07,2.9431e-07,0,0.050926,0.051239,1,0.134
-1.3033e-07,2.9681e-07,0,0.051052,0.051239,1,0.135
-1.3145e-07,2.9931e-07,0,0.051178,0.051239,1,0.136
-1.3257e-07,3.0181e-07,0,0.051305,0.051239,1,0.137
-1.3369e-07,3.0431e-07,0,0.051431,0.051239,1,0.138
-1.3481e-07,3.0682e-07,0,0.051557,0.051239,1,0.139
-1.3593e-07,3.0932e-07,0,0.051684,0.051239,1,0.14
-1.3705e-07,3.1182e-07,0,0.05181,0.051239,1,0.141
-1.3817e-07,3.1432e-07,0,0.051936,0.051239,1,0.142
-1.3929e-07,3.1682e-07,0,0.052062,0.051239,1,0.143
-1.4041e-07,3.1933e-07,0,0.052189,0.051239,1,0.144
-1.4153e-07,3.2183e-07,0,0.052315,0.051239,1,0.145
-1.4265e-07,3.2433e-07,0,0.052441,0.051239,1,0.146
-1.4377e-07,3.2683e-07,0,0.052567,0.051239,1,0.147
-1.4489e-07,3.2933e-07,0,0.052694,0.051239,1,0.148
-1.4601e-07,3.3184e-07,0,0.05282,0.051239,1,0.149
-1.4725e-07,3.3448e-07,0,0.052929,0.054377,1,0.15
-1.4851e-07,3.3715e-07,0,0.053035,0.054377,1,0.151
-1.4976e-07,3.3981e-07,0,0.053142,0.054377,1,0.152
-1.5102e-07,3.4247e-07,0,0.053248,0.054377,1,0.153
-1.5228e-07,3.4514e-07,0,0.053355,0.054377,1,0.154
-1.5353e-07,3.478e-07,0,0.053461,0.054377,1,0.155
-1.5479e-07,3.5046e-07,0,0.053568,0.054377,1,0.156
-1.5605e-07,3.5313e-07,0,0.053674,0.054377,1,0.157
-1.573e-07,3.5579e-07,0,0.053781,0.054377,1,0.158
-1.5856e-07,3.5845e-07,0,0.053887,0.054377,1,0.159
-1.5981e-07,3.6112e-07,0,0.053994,0.054377,1,0.16
-1.6107e-07,3.6378e-07,0,0.0541,0.054377,1,0.161
-1.6233e-07,3.6645e-07,0,0.054207,0.054377,1,0.162
-1.6358e-07,3.6911e-07,0,0.054313,0.054377,1,0.163
-1.6484e-07,3.7177e-07,0,0.05442,0.054377,1,0.164
-1.661e-07,3.7444e-07,0,0.054526,0.054377,1,0.165
-1.6735e-07,3.771e-07,0,0.054633,0.054377,1,0.166
-1.6861e-07,3.7976e-07,0,0.054739,0.054377,1,0.167
-1.6987e-07,3.8243e-07,0,0.054846,0.054377,1,0.168
-1.7112e-07,3.8509e-07,0,0.054953,0.054377,1,0.169
-1.7238e-07,3.8775e-07,0,0.055059,0.054377,1,0.17
-1.7363e-07,3.9042e-07,0,0.055166,0.054377,1,0.171
-1.7489e-07,3.9308e-07,0,0.055272,0.054377,1,0.172
-1.7613e-07,3.9573e-07,0,0.055381,0.05394,1,0.173
-1.7735e-07,3.9833e-07,0,0.055496,0.05394,1,0.174
-1.7856e-07,4.0093e-07,0,0.055611,0.05394,1,0.175
-1.7977e-07,4.0353e-07,0,0.055725,0.05394,1,0.176
-1.8099e-07,4.0613e-07,0,0.05584,0.05394,1,0.177
-1.822e-07,4.0873e-07,0,0.055955,0.05394,1,0.178
-1.8341e-07,4.1133e-07,0,0.05607,0.05394,1,0.179
-1.8462e-07,4.1393e-07,0,0.056185,0.05394,1,0.18
-1.8584e-07,4.1653e-07,0,0.056299,0.05394,1,0.181
-1.8705e-07,4.1914e-07,0,0.056414,0.05394,1,0.182
-1.8821e-07,4.2179e-07,0,0.056533,0.055626,1,0.183
-1.8933e-07,4.2447e-07,0,0.056655,0.055626,1,0.184
-1.9044e-07,4.2716e-07,0,0.056777,0.055626,1,0.185
-1.9156e-07,4.2985e-07,0,0.056898,0.055626,1,0.186
-1.9268e-07,4.3254e-07,0,0.05702,0.055626,1,0.187
-1.938e-07,4.3523e-07,0,0.057142,0.055626,1,0.188
-1.9502e-07,4.3798e-07,0,0.057253,0.057967,1,0.189
-1.9628e-07,4.4077e-07,0,0.057361,0.057967,1,0.19
-1.9754e-07,4.4356e-07,0,0.057469,0.057967,1,0.191
-1.988e-07,4.4634e-07,0,0.057577,0.057967,1,0.192
-2.0006e-07,4.4913e-07,0,0.057685,0.057967,1,0.193
-2.0132e-07,4.5191e-07,0,0.057793,0.057967,1,0.194
-2.0258e-07,4.547e-07,0,0.0579,0.057967,1,0.195
-2.0384e-07,4.5748e-07,0,0.058008,0.057967,1,0.196
-2.051e-07,4.6027e-07,0,0.058116,0.057967,1,0.197
-2.0636e-07,4.6305e-07,0,0.058224,0.057967,1,0.198
-2.0762e-07,4.6584e-07,0,0.058332,0.057967,1,0.199
-2.0888e-07,4.6862e-07,0,0.058439,0.057967,1,0.2
-2.1016e-07,4.7141e-07,0,0.05854,0.059178,1,0.201
-2.1146e-07,4.742e-07,0,0.058635,0.059178,1,0.202
-2.1276e-07,4.7699e-07,0,0.05873,0.059178,1,0.203
-2.1405e-07,4.7978e-07,0,0.058826,0.059178,1,0.204
-2.1535e-07,4.8257e-07,0,0.058921,0.059178,1,0.205
-2.1665e-07,4.8537e-07,0,0.059016,0.059178,1,0.206
-2.1794e-07,4.8816e-07,0,0.059111,0.059178,1,0.207
-2.1924e-07,4.9095e-07,0,0.059207,0.059178,1,0.208
-2.2054e-07,4.9374e-07,0,0.059302,0.059178,1,0.209
-2.2183e-07,4.9653e-07,0,0.059397,0.059178,1,0.21
-2.2313e-07,4.9932e-07,0,0.059492,0.059178,1,0.211
-2.2443e-07,5.0211e-07,0,0.059587,0.059178,1,0.212
-2.2572e-07,5.049e-07,0,0.059683,0.059178,1,0.213
-2.2702e-07,5.0769e-07,0,0.059778,0.059178,1,0.214
-2.2832e-07,5.1048e-07,0,0.059873,0.059178,1,0.215
-2.2962e-07,5.1332e-07,0,0.059955,0.060715,1,0.216
-2.3093e-07,5.1621e-07,0,0.060022,0.060715,1,0.217
-2.3225e-07,5.1911e-07,0,0.060089,0.060715,1,0.218
-2.3356e-07,5.22e-07,0,0.060156,0.060715,1,0.219
-2.3488e-07,5.2489e-07,0,0.060222,0.060715,1,0.22
-2.3619e-07,5.2779e-07,0,0.060289,0.060715,1,0.221
-2.375e-07,5.3068e-07,0,0.060356,0.060715,1,0.222
-2.3882e-07,5.3358e-07,0,0.060422,0.060715,1,0.223
-2.4013e-07,5.3647e-07,0,0.060489,0.060715,1,0.224
-2.414e-07,5.3934e-07,0,0.06057,0.061213,1,0.225
-2.4266e-07,5.4221e-07,0,0.060653,0.061213,1,0.226
-2.4391e-07,5.4508e-07,0,0.060737,0.061213,1,0.227
-2.4517e-07,5.4794e-07,0,0.060821,0.061213,1,0.228
-2.4642e-07,5.5081e-07,0,0.060905,0.061213,1,0.229
-2.4768e-07,5.5368e-07,0,0.060989,0.061213,1,0.23
-2.4894e-07,5.5655e-07,0,0.061073,0.061213,1,0.231
-2.5019e-07,5.5941e-07,0,0.061157,0.061213,1,0.232
-2.5145e-07,5.6228e-07,0,0.061241,0.061213,1,0.233
-2.527e-07,5.6515e-07,0,0.061325,0.061213,1,0.234
-2.5396e-07,5.6802e-07,0,0.061408,0.061213,1,0.235
-2.5522e-07,5.7088e-07,0,0.061492,0.061213,1,0.236
-2.5647e-07,5.7375e-07,0,0.061576,0.061213,1,0.237
-2.5773e-07,5.7662e-07,0,0.06166,0.061213,1,0.238
-2.5898e-07,5.7949e-07,0,0.061744,0.061213,1,0.239
-2.6024e-07,5.8235e-07,0,0.061828,0.061213,1,0.24
-2.615e-07,5.8522e-07,0,0.061912,0.061213,1,0.241
-2.6277e-07,5.8815e-07,0,0.061971,0.062292,1,0.242
-2.6404e-07,5.9111e-07,0,0.062023,0.062292,1,0.243
-2.6532e-07,5.9406e-07,0,0.062075,0.062292,1,0.244
-2.6659e-07,5.9701e-07,0,0.062127,0.062292,1,0.245
-2.6787e-07,5.9996e-07,0,0.062179,0.062292,1,0.246
-2.6914e-07,6.0291e-07,0,0.06223,0.062292,1,0.247
-2.7042e-07,6.0586e-07,0,0.062282,0.062292,1,0.248
-2.7169e-07,6.0881e-07,0,0.062334,0.062292,1,0.249
-2.7297e-07,6.1176e-07,0,0.062386,0.062292,1,0.25
-2.7425e-07,6.1472e-07,0,0.062438,0.062292,1,0.251
-2.7551e-07,6.1765e-07,0,0.062497,0.062769,1,0.252
-2.7674e-07,6.2056e-07,0,0.062567,0.062769,1,0.253
-2.7798e-07,6.2347e-07,0,0.062638,0.062769,1,0.254
-2.7922e-07,6.2637e-07,0,0.062709,0.062769,1,0.255
-2.8046e-07,6.2928e-07,0,0.062779,0.062769,1,0.256
-2.8169e-07,6.3219e-07,0,0.06285,0.062769,1,0.257
-2.8293e-07,6.3509e-07,0,0.062921,0.062769,1,0.258
-2.8417e-07,6.38e-07,0,0.062991,0.062769,1,0.259
-2.8541e-07,6.4091e-07,0,0.063062,0.062769,1,0.26
-2.8664e-07,6.4382e-07,0,0.063132,0.062769,1,0.261
-2.8787e-07,6.4681e-07,0,0.063179,0.063484,1,0.262
-2.8911e-07,6.4981e-07,0,0.063224,0.063484,1,0.263
-2.9034e-07,6.5281e-07,0,0.063268,0.063484,1,0.264
-2.9157e-07,6.5581e-07,0,0.063313,0.063484,1,0.265
-2.928e-07,6.5881e-07,0,0.063357,0.063484,1,0.266
-2.9403e-07,6.6181e-07,0,0.063402,0.063484,1,0.267
-2.9526e-07,6.6481e-07,0,0.063446,0.063484,1,0.268
-2.965e-07,6.6781e-07,0,0.063491,0.063484,1,0.269
-2.9773e-07,6.7081e-07,0,0.063535,0.063484,1,0.27
-2.9896e-07,6.7381e-07,0,0.06358,0.063484,1,0.271
-3.0019e-07,6.7681e-07,0,0.063624,0.063484,1,0.272
-3.0142e-07,6.7981e-07,0,0.063669,0.063484,1,0.273
-3.0265e-07,6.8281e-07,0,0.063713,0.063484,1,0.274
-3.0388e-07,6.8581e-07,0,0.063758,0.063484,1,0.275
-3.0512e-07,6.8881e-07,0,0.063802,0.063484,1,0.276
-3.0635e-07,6.9181e-07,0,0.063847,0.063484,1,0.277
-3.0758e-07,6.9481e-07,0,0.063891,0.063484,1,0.278
-3.0881e-07,6.9781e-07,0,0.063936,0.063484,1,0.279
-3.1004e-07,7.0081e-07,0,0.06398,0.063484,1,0.28
-3.1127e-07,7.0379e-07,0,0.064029,0.06405,1,0.281
-3.1248e-07,7.0679e-07,0,0.064069,0.064521,1,0.282
-3.137e-07,7.098e-07,0,0.06409,0.06417,1,0.283
-3.1491e-07,7.1281e-07,0,0.064108,0.06417,1,0.284
-3.1612e-07,7.1582e-07,0,0.064127,0.06417,1,0.285
-3.1734e-07,7.1883e-07,0,0.064145,0.06417,1,0.286
-3.1855e-07,7.2184e-07,0,0.064164,0.06417,1,0.287
-3.1977e-07,7.2485e-07,0,0.064182,0.06417,1,0.288
-3.2098e-07,7.2785e-07,0,0.064201,0.06417,1,0.289
-3.222e-07,7.3086e-07,0,0.064219,0.06417,1,0.29
-3.2341e-07,7.3387e-07,0,0.064238,0.06417,1,0.291
-3.2463e-07,7.3688e-07,0,0.064256,0.06417,1,0.292
-3.2584e-07,7.3989e-07,0,0.064274,0.06417,1,0.293
-3.2706e-07,7.4289e-07,0,0.064293,0.06417,1,0.294
-3.2827e-07,7.459e-07,0,0.064311,0.06417,1,0.295
-3.2949e-07,7.4891e-07,0,0.06433,0.06417,1,0.296
-3.307e-07,7.5192e-07,0,0.064348,0.06417,1,0.297
-3.3192e-07,7.5493e-07,0,0.064367,0.06417,1,0.298
-3.3312e-07,7.5794e-07,0,0.064384,0.064494,1,0.299
-3.3428e-07,7.6098e-07,0,0.064396,0.064494,1,0.3
-3.3545e-07,7.6401e-07,0,0.064409,0.064494,1,0.301
-3.3662e-07,7.6705e-07,0,0.064422,0.064494,1,0.302
-3.3778e-07,7.7008e-07,0,0.064434,0.064494,1,0.303
-3.3895e-07,7.7312e-07,0,0.064447,0.064494,1,0.304
-3.4011e-07,7.7615e-07,0,0.06446,0.064494,1,0.305
-3.4128e-07,7.7919e-07,0,0.064472,0.064494,1,0.306
-3.4245e-07,7.8222e-07,0,0.064485,0.064494,1,0.307
-3.4361e-07,7.8526e-07,0,0.064498,0.064494,1,0.308
-3.4478e-07,7.8829e-07,0,0.06451,0.064494,1,0.309
-3.4594e-07,7.9133e-07,0,0.064523,0.064494,1,0.31
-3.4711e-07,7.9437e-07,0,0.064522,0.063986,1,0.311
-3.4827e-07,7.9743e-07,0,0.064504,0.063986,1,0.312
-3.4944e-07,8.005e-07,0,0.064485,0.063986,1,0.313
-3.506e-07,8.0356e-07,0,0.064466,0.063986,1,0.314
-3.5177e-07,8.0662e-07,0,0.064448,0.063986,1,0.315
-3.5293e-07,8.0968e-07,0,0.064429,0.063986,1,0.316
-3.5409e-07,8.1274e-07,0,0.06441,0.063986,1,0.317
-3.5521e-07,8.1582e-07,0,0.064389,0.064117,1,0.318
-3.5632e-07,8.1889e-07,0,0.064368,0.064117,1,0.319
-3.5742e-07,8.2197e-07,0,0.064346,0.064117,1,0.32
-3.5853e-07,8.2504e-07,0,0.064325,0.064117,1,0.321
-3.5963e-07,8.2812e-07,0,0.064304,0.064117,1,0.322
-3.6074e-07,8.3119e-07,0,0.064282,0.064117,1,0.323
-3.6185e-07,8.3427e-07,0,0.064261,0.064117,1,0.324
-3.6295e-07,8.3735e-07,0,0.064239,0.064117,1,0.325
-3.6406e-07,8.4042e-07,0,0.064218,0.064117,1,0.326
-3.6517e-07,8.435e-07,0,0.064197,0.064117,1,0.327
-3.663e-07,8.4654e-07,0,0.064179,0.06476,1,0.328
-3.6743e-07,8.4957e-07,0,0.064161,0.06476,1,0.329
-3.6855e-07,8.5261e-07,0,0.064139,0.06436,1,0.33
-3.6962e-07,8.5568e-07,0,0.064104,0.06436,1,0.331
-3.707e-07,8.5875e-07,0,0.064068,0.06436,1,0.332
-3.7178e-07,8.6182e-07,0,0.064033,0.06436,1,0.333
-3.7285e-07,8.6489e-07,0,0.063997,0.06436,1,0.334
-3.7393e-07,8.6796e-07,0,0.063962,0.06436,1,0.335
-3.7501e-07,8.7102e-07,0,0.063927,0.063443,1,0.336
-3.7609e-07,8.7408e-07,0,0.063891,0.063443,1,0.337
-3.7717e-07,8.7714e-07,0,0.063856,0.063443,1,0.338
-3.7826e-07,8.8019e-07,0,0.063821,0.063443,1,0.339
-3.7934e-07,8.8325e-07,0,0.063786,0.063443,1,0.34
-3.8042e-07,8.8631e-07,0,0.06375,0.063443,1,0.341
-3.8151e-07,8.8937e-07,0,0.063715,0.063443,1,0.342
-3.8259e-07,8.9242e-07,0,0.06368,0.063443,1,0.343
-3.8367e-07,8.9548e-07,0,0.063645,0.063443,1,0.344
-3.8475e-07,8.9854e-07,0,0.063606,0.06277,1,0.345
-3.8575e-07,9.0162e-07,0,0.063538,0.06277,1,0.346
-3.8676e-07,9.047e-07,0,0.063469,0.06277,1,0.347
-3.8777e-07,9.0777e-07,0,0.063405,0.062844,1,0.348
-3.8878e-07,9.1082e-07,0,0.063346,0.062844,1,0.349
-3.898e-07,9.1387e-07,0,0.063287,0.062844,1,0.35
-3.9081e-07,9.1691e-07,0,0.063228,0.062844,1,0.351
-3.9183e-07,9.1996e-07,0,0.063169,0.062844,1,0.352
-3.9284e-07,9.2301e-07,0,0.06311,0.062844,1,0.353
-3.9386e-07,9.2605e-07,0,0.063051,0.062844,1,0.354
-3.9487e-07,9.291e-07,0,0.062992,0.062844,1,0.355
-3.9589e-07,9.3215e-07,0,0.062933,0.062844,1,0.356
-3.969e-07,9.352e-07,0,0.062874,0.062844,1,0.357
-3.9791e-07,9.3824e-07,0,0.062815,0.062844,1,0.358
-3.9893e-07,9.4129e-07,0,0.062756,0.062844,1,0.359
-3.9994e-07,9.4434e-07,0,0.062697,0.062844,1,0.36
-4.0093e-07,9.474e-07,0,0.062685,0.062305,1,0.361
-4.0189e-07,9.5044e-07,0,0.062791,0.063012,1,0.362
-4.0285e-07,9.5347e-07,0,0.062907,0.063012,1,0.363
-4.0381e-07,9.5651e-07,0,0.063023,0.063012,1,0.364
-4.0477e-07,9.5954e-07,0,0.063138,0.063012,1,0.365
-4.0573e-07,9.6258e-07,0,0.063254,0.063012,1,0.366
-4.067e-07,9.6561e-07,0,0.06337,0.063012,1,0.367
-4.0766e-07,9.6864e-07,0,0.063479,0.06347,1,0.368
-4.0863e-07,9.7167e-07,0,0.063588,0.06347,1,0.369
-4.0959e-07,9.747e-07,0,0.063697,0.06347,1,0.37
-4.1056e-07,9.7773e-07,0,0.063806,0.06347,1,0.371
-4.1152e-07,9.8076e-07,0,0.063915,0.06347,1,0.372
-4.1249e-07,9.838e-07,0,0.064024,0.06347,1,0.373
-4.1346e-07,9.8681e-07,0,0.06421,0.064823,1,0.374
-4.1437e-07,9.8984e-07,0,0.064544,0.066307,1,0.375
-4.1528e-07,9.9287e-07,0,0.064883,0.066307,1,0.376
-4.162e-07,9.959e-07,0,0.065222,0.066307,1,0.377
-4.1711e-07,9.9893e-07,0,0.06556,0.066307,1,0.378
-4.1802e-07,1.002e-06,0,0.065899,0.066307,1,0.379
-4.1893e-07,1.005e-06,0,0.066238,0.066307,1,0.38
-4.1984e-07,1.008e-06,0,0.066576,0.066307,1,0.381
-4.2076e-07,1.011e-06,0,0.066915,0.066307,1,0.382
-4.2167e-07,1.0141e-06,0,0.067254,0.066307,1,0.383
-4.2258e-07,1.0171e-06,0,0.067592,0.066307,1,0.384
-4.2349e-07,1.0201e-06,0,0.067931,0.066307,1,0.385
-4.2442e-07,1.0231e-06,0,0.068351,0.068775,1,0.386
-4.2534e-07,1.0261e-06,0,0.068788,0.070899,1,0.387
-4.2621e-07,1.0292e-06,0,0.069249,0.070899,1,0.388
-4.2708e-07,1.0322e-06,0,0.069709,0.070899,1,0.389
-4.2794e-07,1.0352e-06,0,0.070169,0.070899,1,0.39
-4.2881e-07,1.0383e-06,0,0.07063,0.070899,1,0.391
-4.2968e-07,1.0413e-06,0,0.07109,0.070899,1,0.392
-4.3055e-07,1.0443e-06,0,0.07155,0.070899,1,0.393
-4.3142e-07,1.0474e-06,0,0.072011,0.070899,1,0.394
-4.3229e-07,1.0504e-06,0,0.072471,0.070899,1,0.395
-4.3317e-07,1.0534e-06,0,0.072954,0.07409,1,0.396
-4.3409e-07,1.0564e-06,0,0.073499,0.07409,1,0.397
-4.3498e-07,1.0594e-06,0,0.074047,0.076146,1,0.398
-4.3584e-07,1.0624e-06,0,0.0746,0.076146,1,0.399
-4.367e-07,1.0655e-06,0,0.075154,0.076146,1,0.4
-4.3756e-07,1.0685e-06,0,0.075707,0.076146,1,0.401
-4.3842e-07,1.0715e-06,0,0.07626,0.076146,1,0.402
-4.3928e-07,1.0745e-06,0,0.076814,0.076146,1,0.403
-4.4014e-07,1.0776e-06,0,0.077367,0.076146,1,0.404
-4.41e-07,1.0806e-06,0,0.077946,0.079341,1,0.405
-4.4184e-07,1.0836e-06,0,0.078576,0.079341,1,0.406
-4.4269e-07,1.0866e-06,0,0.079206,0.079341,1,0.407
-4.4354e-07,1.0897e-06,0,0.079836,0.079341,1,0.408
-4.4438e-07,1.0927e-06,0,0.080465,0.079341,1,0.409
-4.4523e-07,1.0957e-06,0,0.081095,0.079341,1,0.41
-4.4607e-07,1.0987e-06,0,0.08172,0.080231,1,0.411
-4.469e-07,1.1018e-06,0,0.08234,0.080231,1,0.412
-4.4768e-07,1.1048e-06,0,0.083081,0.08398,1,0.413
-4.4847e-07,1.1079e-06,0,0.08383,0.08632,1,0.414
-4.493e-07,1.1109e-06,0,0.084583,0.08632,1,0.415
-4.5012e-07,1.1139e-06,0,0.085337,0.08632,1,0.416
-4.5094e-07,1.1169e-06,0,0.08609,0.08632,1,0.417
-4.5176e-07,1.1199e-06,0,0.086843,0.08632,1,0.418
-4.5258e-07,1.1229e-06,0,0.087596,0.08632,1,0.419
-4.534e-07,1.1259e-06,0,0.088349,0.08632,1,0.42
-4.5424e-07,1.1289e-06,0,0.08928,0.090335,1,0.421
-4.5508e-07,1.1319e-06,0,0.090227,0.090335,1,0.422
-4.5592e-07,1.1349e-06,0,0.091173,0.090335,1,0.423
-4.5676e-07,1.138e-06,0,0.092135,0.094509,1,0.424
-4.5754e-07,1.141e-06,0,0.093229,0.094509,1,0.425
-4.5833e-07,1.144e-06,0,0.094323,0.094509,1,0.426
-4.5912e-07,1.1471e-06,0,0.095418,0.094509,1,0.427
-4.599e-07,1.1501e-06,0,0.096512,0.094509,1,0.428
-4.6069e-07,1.1532e-06,0,0.097606,0.094509,1,0.429
-4.6148e-07,1.1562e-06,0,0.098712,0.098713,1,0.43
-4.6232e-07,1.1592e-06,0,0.099883,0.098713,1,0.431
-4.6315e-07,1.1622e-06,0,0.10111,0.10412,1,0.432
-4.6397e-07,1.1653e-06,0,0.10262,0.10412,1,0.433
-4.6479e-07,1.1683e-06,0,0.10413,0.10704,1,0.434
-4.656e-07,1.1714e-06,0,0.10569,0.10704,1,0.435
-4.664e-07,1.1744e-06,0,0.10724,0.10704,1,0.436
-4.672e-07,1.1775e-06,0,0.10879,0.10704,1,0.437
-4.6801e-07,1.1805e-06,0,0.11035,0.10704,1,0.438
-4.6881e-07,1.1836e-06,0,0.11233,0.11434,1,0.439
-4.6961e-07,1.1867e-06,0,0.11436,0.11434,1,0.44
-4.7041e-07,1.1898e-06,0,0.11639,0.11434,1,0.441
-4.7121e-07,1.1929e-06,0,0.11842,0.11434,1,0.442
-4.7203e-07,1.196e-06,0,0.12049,0.11927,1,0.443
-4.7286e-07,1.1991e-06,0,0.1226,0.11927,1,0.444
-4.7369e-07,1.2023e-06,0,0.12523,0.12864,1,0.445
-4.7452e-07,1.2054e-06,0,0.12807,0.13344,1,0.446
-4.7534e-07,1.2086e-06,0,0.13089,0.13344,1,0.447
-4.7616e-07,1.2118e-06,0,0.13372,0.13344,1,0.448
-4.7698e-07,1.2149e-06,0,0.13655,0.13344,1,0.449
-4.778e-07,1.2181e-06,0,0.13938,0.13344,1,0.45
-4.7862e-07,1.2214e-06,0,0.14311,0.14404,1,0.451
-4.7945e-07,1.2246e-06,0,0.14687,0.14404,1,0.452
-4.8027e-07,1.2279e-06,0,0.15063,0.14404,1,0.453
-4.811e-07,1.2312e-06,0,0.15443,0.15003,1,0.454
-4.8192e-07,1.2345e-06,0,0.15903,0.15911,1,0.455
-4.8275e-07,1.2379e-06,0,0.16375,0.1645,1,0.456
-4.8358e-07,1.2413e-06,0,0.16848,0.1645,1,0.457
-4.8442e-07,1.2448e-06,0,0.17393,0.17516,1,0.458
-4.8526e-07,1.2482e-06,0,0.17952,0.17516,1,0.459
-4.8609e-07,1.2518e-06,0,0.18533,0.18469,1,0.46
-4.8691e-07,1.2553e-06,0,0.19166,0.19763,1,0.461
-4.8774e-07,1.2591e-06,0,0.1987,0.19763,1,0.462
-4.8857e-07,1.2628e-06,0,0.20575,0.19763,1,0.463
-4.8939e-07,1.2665e-06,0,0.21325,0.213,1,0.464
-4.9022e-07,1.2704e-06,0,0.22139,0.22593,1,0.465
-4.9106e-07,1.2744e-06,0,0.2297,0.22593,1,0.466
-4.9189e-07,1.2784e-06,0,0.23871,0.24485,1,0.467
-4.927e-07,1.2827e-06,0,0.24879,0.24485,1,0.468
-4.9352e-07,1.2869e-06,0,0.25886,0.24485,1,0.469
-4.9434e-07,1.2912e-06,0,0.26893,0.28787,1,0.47
-4.9514e-07,1.2958e-06,0,0.28089,0.28787,1,0.471
-4.9594e-07,1.3004e-06,0,0.29284,0.28787,1,0.472
-4.9674e-07,1.3053e-06,0,0.3056,0.30927,1,0.473
-4.9754e-07,1.3105e-06,0,0.31922,0.30927,1,0.474
-4.9832e-07,1.3156e-06,0,0.33276,0.34203,1,0.475
-4.9903e-07,1.3214e-06,0,0.3486,0.36763,1,0.476
-4.9976e-07,1.3273e-06,0,0.36472,0.36763,1,0.477
-5.0049e-07,1.3333e-06,0,0.38084,0.36763,1,0.478
-5.0108e-07,1.3397e-06,0,0.3982,0.40742,1,0.479
-5.0155e-07,1.3466e-06,0,0.41683,0.40742,1,0.48
-5.023e-07,1.3541e-06,0,0.4363,0.43738,1,0.481
-5.0319e-07,1.3619e-06,0,0.45615,0.43738,1,0.482
-5.0362e-07,1.3714e-06,0,0.47828,0.48124,1,0.483
-5.0395e-07,1.3813e-06,0,0.50098,0.48124,1,0.484
-5.0431e-07,1.3911e-06,0,0.52368,0.50114,1,0.485
-5.0391e-07,1.403e-06,0,0.54835,0.54528,1,0.486
-5.0372e-07,1.4182e-06,0,0.5744,0.57886,1,0.487
-5.036e-07,1.4337e-06,0,0.60052,0.57886,1,0.488
-5.0313e-07,1.4499e-06,0,0.62746,0.62055,1,0.489
-5.0241e-07,1.4733e-06,0,0.65625,0.66776,1,0.49
-5.017e-07,1.4985e-06,0,0.6854,0.66776,1,0.491
-5.01e-07,1.5239e-06,0,0.71459,0.69895,1,0.492
-4.9854e-07,1.5649e-06,0,0.74529,0.79535,1,0.493
-5.0197e-07,1.6283e-06,0,0.77656,0.79535,1,0.494
-5.0541e-07,1.6917e-06,0,0.80783,0.79535,1,0.495
-5.0441e-07,1.7647e-06,0,0.83904,0.84593,1,0.496
-5.0513e-07,2.0037e-06,0,0.87013,0.89595,1,0.497
-5.5797e-07,2.4082e-06,0,0.90165,0.89595,1,0.498
-5.537e-07,2.8511e-06,0,0.93294,0.93114,1,0.499
-3.7144e-07,3.4136e-06,0,0.96347,0.93114,1,0.5
-3.8568e-07,0.0012156,0,0.95691,0.99786,1,0.501
-4.1217e-07,0.0025033,0,0.94804,0.99786,1,0.502
-4.3866e-07,0.0037911,0,0.93917,0.99786,1,0.503
-4.6515e-07,0.0050788,0,0.9303,0.99786,1,0.504
-4.8534e-07,0.0057929,0,0.90847,0.8116,1,0.505
-4.8631e-07,0.0057931,0,0.87062,0.8116,1,0.506
-4.8728e-07,0.0057932,0,0.83277,0.8116,1,0.507
-4.8824e-07,0.0057933,0,0.79491,0.8116,1,0.508
-4.8921e-07,0.0057934,0,0.75706,0.8116,1,0.509
-4.8605e-07,0.0057935,0,0.72493,0.73216,1,0.51
-4.8639e-07,0.0057935,0,0.69309,0.68776,1,0.511
-4.8962e-07,0.0057935,0,0.66221,0.63563,1,0.512
-4.8871e-07,0.0057936,0,0.63238,0.63563,1,0.513
-4.8796e-07,0.0057936,0,0.60315,0.57821,1,0.514
-4.8777e-07,0.0057936,0,0.57629,0.57821,1,0.515
-4.8722e-07,0.0057936,0,0.5499,0.53923,1,0.516
-4.8652e-07,0.0057936,0,0.52369,0.53923,1,0.517
-4.8535e-07,0.0057936,0,0.49996,0.493,1,0.518
-4.8396e-07,0.0057936,0,0.47737,0.493,1,0.519
-4.8279e-07,0.0057936,0,0.45564,0.45686,1,0.52
-4.8172e-07,0.0057937,0,0.43493,0.42053,1,0.521
-4.8064e-07,0.0057937,0,0.41482,0.42053,1,0.522
-4.795e-07,0.0057937,0,0.39615,0.38795,1,0.523
-4.7831e-07,0.0057937,0,0.3787,0.38795,1,0.524
-4.7712e-07,0.0057937,0,0.36129,0.36944,1,0.525
-4.7584e-07,0.0057937,0,0.34566,0.33308,1,0.526
-4.7454e-07,0.0057937,0,0.33038,0.33308,1,0.527
-4.7326e-07,0.0057937,0,0.31598,0.31021,1,0.528
-4.7198e-07,0.0057937,0,0.30251,0.31021,1,0.529
-4.7071e-07,0.0057937,0,0.28903,0.31021,1,0.53
-4.6945e-07,0.0057937,0,0.27767,0.26166,1,0.531
-4.6819e-07,0.0057937,0,0.26631,0.26166,1,0.532
-4.6693e-07,0.0057937,0,0.25496,0.26166,1,0.533
-4.6567e-07,0.0057937,0,0.24471,0.24027,1,0.534
-4.6443e-07,0.0057937,0,0.23528,0.24027,1,0.535
-4.6319e-07,0.0057937,0,0.22604,0.22646,1,0.536
-4.6194e-07,0.0057937,0,0.21774,0.20873,1,0.537
-4.6072e-07,0.0057937,0,0.21003,0.20873,1,0.538
-4.5949e-07,0.0057937,0,0.20231,0.20873,1,0.539
-4.5826e-07,0.0057938,0,0.19472,0.19507,1,0.54
-4.5705e-07,0.0057938,0,0.1885,0.18325,1,0.541
-4.5584e-07,0.0057938,0,0.18233,0.18325,1,0.542
-4.5464e-07,0.0057938,0,0.17616,0.18325,1,0.543
-4.5343e-07,0.0057938,0,0.17072,0.16423,1,0.544
-4.5224e-07,0.0057938,0,0.16561,0.16423,1,0.545
-4.5105e-07,0.0057938,0,0.16051,0.16423,1,0.546
-4.4985e-07,0.0057938,0,0.15629,0.15366,1,0.547
-4.4866e-07,0.0057938,0,0.15224,0.15366,1,0.548
-4.4749e-07,0.0057938,0,0.14828,0.14682,1,0.549
-4.4634e-07,0.0057938,0,0.14433,0.14682,1,0.55
-4.4519e-07,0.0057938,0,0.14072,0.13583,1,0.551
-4.4406e-07,0.0057938,0,0.13773,0.13583,1,0.552
-4.4293e-07,0.0057938,0,0.13475,0.13583,1,0.553
-4.418e-07,0.0057938,0,0.13176,0.13175,1,0.554
-4.4065e-07,0.0057938,0,0.12874,0.13175,1,0.555
-4.3949e-07,0.0057938,0,0.12581,0.12191,1,0.556
-4.3835e-07,0.0057938,0,0.12354,0.12191,1,0.557
-4.3722e-07,0.0057938,0,0.12129,0.11675,1,0.558
-4.3612e-07,0.0057938,0,0.11912,0.11675,1,0.559
-4.3503e-07,0.0057938,0,0.11694,0.11675,1,0.56
-4.3393e-07,0.0057938,0,0.11476,0.11675,1,0.561
-4.3284e-07,0.0057938,0,0.11263,0.10908,1,0.562
-4.3177e-07,0.0057938,0,0.11097,0.10908,1,0.563
-4.307e-07,0.0057938,0,0.10931,0.10908,1,0.564
-4.2963e-07,0.0057938,0,0.10765,0.10908,1,0.565
-4.2856e-07,0.0057938,0,0.10599,0.10908,1,0.566
-4.2747e-07,0.0057938,0,0.10437,0.10591,1,0.567
-4.2637e-07,0.0057938,0,0.10276,0.10591,1,0.568
-4.2528e-07,0.0057939,0,0.10146,0.10016,1,0.569
-4.242e-07,0.0057939,0,0.10022,0.10016,1,0.57
-4.2317e-07,0.0057939,0,0.099046,0.095776,1,0.571
-4.2214e-07,0.0057939,0,0.097883,0.095776,1,0.572
-4.2112e-07,0.0057939,0,0.096721,0.095776,1,0.573
-4.2009e-07,0.0057939,0,0.095559,0.095776,1,0.574
-4.1906e-07,0.0057939,0,0.094396,0.095776,1,0.575
-4.1804e-07,0.0057939,0,0.093234,0.095776,1,0.576
-4.1698e-07,0.0057939,0,0.092225,0.091315,1,0.577
-4.1592e-07,0.0057939,0,0.091234,0.091315,1,0.578
-4.1486e-07,0.0057939,0,0.090243,0.091315,1,0.579
-4.1381e-07,0.0057939,0,0.089269,0.087141,1,0.58
-4.1278e-07,0.0057939,0,0.088485,0.087141,1,0.581
-4.1176e-07,0.0057939,0,0.087702,0.087141,1,0.582
-4.1074e-07,0.0057939,0,0.086918,0.087141,1,0.583
-4.0972e-07,0.0057939,0,0.086134,0.087141,1,0.584
-4.087e-07,0.0057939,0,0.08535,0.087141,1,0.585
-4.0767e-07,0.0057939,0,0.084567,0.087141,1,0.586
-4.0667e-07,0.0057939,0,0.083786,0.084758,1,0.587
-4.0569e-07,0.0057939,0,0.083012,0.080869,1,0.588
-4.0469e-07,0.0057939,0,0.082377,0.080869,1,0.589
-4.0368e-07,0.0057939,0,0.081738,0.079942,1,0.59
-4.0267e-07,0.0057939,0,0.081095,0.079942,1,0.591
-4.0166e-07,0.0057939,0,0.080452,0.079942,1,0.592
-4.0065e-07,0.0057939,0,0.079809,0.079942,1,0.593
-3.9964e-07,0.0057939,0,0.079165,0.079942,1,0.594
-3.9862e-07,0.0057939,0,0.078522,0.079942,1,0.595
-3.9762e-07,0.0057939,0,0.077932,0.076687,1,0.596
-3.9662e-07,0.0057939,0,0.077369,0.076687,1,0.597
-3.9562e-07,0.0057939,0,0.076805,0.076687,1,0.598
-3.9462e-07,0.0057939,0,0.076242,0.076687,1,0.599
-3.9362e-07,0.005794,0,0.075679,0.076687,1,0.6
-3.9262e-07,0.005794,0,0.075115,0.076687,1,0.601
-3.9161e-07,0.005794,0,0.074552,0.076687,1,0.602
-3.9059e-07,0.005794,0,0.073995,0.074591,1,0.603
-3.8956e-07,0.005794,0,0.073441,0.074591,1,0.604
-3.8857e-07,0.005794,0,0.07295,0.071353,1,0.605
-3.8758e-07,0.005794,0,0.072483,0.071353,1,0.606
-3.866e-07,0.005794,0,0.072015,0.071353,1,0.607
-3.8561e-07,0.005794,0,0.071548,0.071353,1,0.608
-3.8462e-07,0.005794,0,0.071081,0.071353,1,0.609
-3.8364e-07,0.005794,0,0.070613,0.071353,1,0.61
-3.8265e-07,0.005794,0,0.070146,0.071353,1,0.611
-3.8167e-07,0.005794,0,0.069678,0.071353,1,0.612
-3.8068e-07,0.005794,0,0.069211,0.071353,1,0.613
-3.7968e-07,0.005794,0,0.068766,0.069188,1,0.614
-3.7866e-07,0.005794,0,0.068337,0.066669,1,0.615
-3.7767e-07,0.005794,0,0.067989,0.066669,1,0.616
-3.7668e-07,0.005794,0,0.067641,0.066669,1,0.617
-3.7568e-07,0.005794,0,0.067292,0.066669,1,0.618
-3.7469e-07,0.005794,0,0.066944,0.066669,1,0.619
-3.737e-07,0.005794,0,0.066596,0.066669,1,0.62
-3.727e-07,0.005794,0,0.066247,0.066669,1,0.621
-3.7171e-07,0.005794,0,0.065899,0.066669,1,0.622
-3.7072e-07,0.005794,0,0.06555,0.066669,1,0.623
-3.6972e-07,0.005794,0,0.065202,0.066669,1,0.624
-3.6873e-07,0.005794,0,0.064854,0.066669,1,0.625
-3.6773e-07,0.005794,0,0.06451,0.065121,1,0.626
-3.6672e-07,0.005794,0,0.064306,0.063654,1,0.627
-3.6571e-07,0.005794,0,0.064175,0.063654,1,0.628
-3.647e-07,0.005794,0,0.064044,0.063654,1,0.629
-3.6369e-07,0.005794,0,0.063912,0.063654,1,0.63
-3.6268e-07,0.005794,0,0.063781,0.063654,1,0.631
-3.6167e-07,0.0057941,0,0.06365,0.063654,1,0.632
-3.6066e-07,0.0057941,0,0.063519,0.063188,1,0.633
-3.5965e-07,0.0057941,0,0.063381,0.063188,1,0.634
-3.5864e-07,0.0057941,0,0.063244,0.063188,1,0.635
-3.5763e-07,0.0057941,0,0.063106,0.063188,1,0.636
-3.5663e-07,0.0057941,0,0.062969,0.063188,1,0.637
-3.5562e-07,0.0057941,0,0.062832,0.063188,1,0.638
-3.5461e-07,0.0057941,0,0.062704,0.06238,1,0.639
-3.536e-07,0.0057941,0,0.062705,0.062808,1,0.64
-3.5257e-07,0.0057941,0,0.06276,0.062808,1,0.641
-3.5155e-07,0.0057941,0,0.062815,0.062808,1,0.642
-3.5052e-07,0.0057941,0,0.06287,0.062808,1,0.643
-3.495e-07,0.0057941,0,0.062925,0.062808,1,0.644
-3.4847e-07,0.0057941,0,0.06298,0.062808,1,0.645
-3.4745e-07,0.0057941,0,0.063035,0.062808,1,0.646
-3.4642e-07,0.0057941,0,0.06309,0.062808,1,0.647
-3.4539e-07,0.0057941,0,0.063145,0.062808,1,0.648
-3.4437e-07,0.0057941,0,0.0632,0.062808,1,0.649
-3.4334e-07,0.0057941,0,0.063255,0.062808,1,0.65
-3.4232e-07,0.0057941,0,0.06331,0.062808,1,0.651
-3.4129e-07,0.0057941,0,0.063365,0.062808,1,0.652
-3.4027e-07,0.0057941,0,0.063427,0.062739,1,0.653
-3.3924e-07,0.0057941,0,0.063495,0.062739,1,0.654
-3.3822e-07,0.0057941,0,0.063562,0.062739,1,0.655
-3.3716e-07,0.0057941,0,0.063603,0.063424,1,0.656
-3.361e-07,0.0057941,0,0.063641,0.063424,1,0.657
-3.3504e-07,0.0057941,0,0.063679,0.063424,1,0.658
-3.3398e-07,0.0057941,0,0.063717,0.063424,1,0.659
-3.3291e-07,0.0057941,0,0.063756,0.063424,1,0.66
-3.3185e-07,0.0057941,0,0.063794,0.063424,1,0.661
-3.3079e-07,0.0057941,0,0.063832,0.063424,1,0.662
-3.2973e-07,0.0057941,0,0.06387,0.063424,1,0.663
-3.2867e-07,0.0057941,0,0.063908,0.063424,1,0.664
-3.2761e-07,0.0057942,0,0.063947,0.064349,1,0.665
-3.2656e-07,0.0057942,0,0.063985,0.064349,1,0.666
-3.255e-07,0.0057942,0,0.064024,0.064349,1,0.667
-3.2445e-07,0.0057942,0,0.064063,0.064349,1,0.668
-3.234e-07,0.0057942,0,0.064101,0.064349,1,0.669
-3.2234e-07,0.0057942,0,0.06414,0.064349,1,0.67
-3.2127e-07,0.0057942,0,0.064163,0.064762,1,0.671
-3.2019e-07,0.0057942,0,0.064181,0.064762,1,0.672
-3.1911e-07,0.0057942,0,0.0642,0.064117,1,0.673
-3.1804e-07,0.0057942,0,0.064221,0.064117,1,0.674
-3.1698e-07,0.0057942,0,0.064243,0.064117,1,0.675
-3.1591e-07,0.0057942,0,0.064264,0.064117,1,0.676
-3.1484e-07,0.0057942,0,0.064286,0.064117,1,0.677
-3.1378e-07,0.0057942,0,0.064307,0.064117,1,0.678
-3.1271e-07,0.0057942,0,0.064329,0.064117,1,0.679
-3.1165e-07,0.0057942,0,0.06435,0.064117,1,0.68
-3.1058e-07,0.0057942,0,0.064372,0.064117,1,0.681
-3.0951e-07,0.0057942,0,0.064393,0.064117,1,0.682
-3.0844e-07,0.0057942,0,0.064414,0.063994,1,0.683
-3.0732e-07,0.0057942,0,0.064435,0.063994,1,0.684
-3.062e-07,0.0057942,0,0.064455,0.063994,1,0.685
-3.0508e-07,0.0057942,0,0.064475,0.063994,1,0.686
-3.0397e-07,0.0057942,0,0.064496,0.063994,1,0.687
-3.0285e-07,0.0057942,0,0.064516,0.063994,1,0.688
-3.0173e-07,0.0057942,0,0.064536,0.063994,1,0.689
-3.0063e-07,0.0057942,0,0.064538,0.064516,1,0.69
-2.9953e-07,0.0057942,0,0.064527,0.064516,1,0.691
-2.9844e-07,0.0057942,0,0.064515,0.064516,1,0.692
-2.9735e-07,0.0057942,0,0.064504,0.064516,1,0.693
-2.9626e-07,0.0057942,0,0.064492,0.064516,1,0.694
-2.9517e-07,0.0057942,0,0.064481,0.064516,1,0.695
-2.9408e-07,0.0057942,0,0.064469,0.064516,1,0.696
-2.9298e-07,0.0057943,0,0.064458,0.064516,1,0.697
-2.9189e-07,0.0057943,0,0.064446,0.064516,1,0.698
-2.908e-07,0.0057943,0,0.064435,0.064516,1,0.699
-2.8971e-07,0.0057943,0,0.064423,0.064516,1,0.7
-2.8862e-07,0.0057943,0,0.064412,0.064516,1,0.701
-2.8749e-07,0.0057943,0,0.064396,0.064202,1,0.702
-2.8636e-07,0.0057943,0,0.064378,0.064202,1,0.703
-2.8523e-07,0.0057943,0,0.064361,0.064202,1,0.704
-2.841e-07,0.0057943,0,0.064343,0.064202,1,0.705
-2.8296e-07,0.0057943,0,0.064326,0.064202,1,0.706
-2.8183e-07,0.0057943,0,0.064308,0.064202,1,0.707
-2.807e-07,0.0057943,0,0.06429,0.064202,1,0.708
-2.7956e-07,0.0057943,0,0.064273,0.064202,1,0.709
-2.7843e-07,0.0057943,0,0.064255,0.064202,1,0.71
-2.773e-07,0.0057943,0,0.064238,0.064202,1,0.711
-2.7616e-07,0.0057943,0,0.06422,0.064202,1,0.712
-2.7503e-07,0.0057943,0,0.064203,0.064202,1,0.713
-2.739e-07,0.0057943,0,0.064185,0.064202,1,0.714
-2.7276e-07,0.0057943,0,0.064167,0.064202,1,0.715
-2.7163e-07,0.0057943,0,0.06415,0.064202,1,0.716
-2.705e-07,0.0057943,0,0.064132,0.064202,1,0.717
-2.6937e-07,0.0057943,0,0.064112,0.064566,1,0.718
-2.6826e-07,0.0057943,0,0.064073,0.064105,1,0.719
-2.6713e-07,0.0057943,0,0.064025,0.063539,1,0.72
-2.66e-07,0.0057943,0,0.063981,0.063539,1,0.721
-2.6488e-07,0.0057943,0,0.063937,0.063539,1,0.722
-2.6375e-07,0.0057943,0,0.063894,0.063539,1,0.723
-2.6262e-07,0.0057943,0,0.06385,0.063539,1,0.724
-2.6149e-07,0.0057943,0,0.063806,0.063539,1,0.725
-2.6036e-07,0.0057943,0,0.063763,0.063539,1,0.726
-2.5924e-07,0.0057943,0,0.063719,0.063539,1,0.727
-2.5811e-07,0.0057943,0,0.063675,0.063539,1,0.728
-2.5698e-07,0.0057943,0,0.063631,0.063539,1,0.729
-2.5585e-07,0.0057943,0,0.063588,0.063539,1,0.73
-2.5472e-07,0.0057944,0,0.063544,0.063539,1,0.731
-2.536e-07,0.0057944,0,0.0635,0.063539,1,0.732
-2.5247e-07,0.0057944,0,0.063456,0.063539,1,0.733
-2.5134e-07,0.0057944,0,0.063413,0.063539,1,0.734
-2.5021e-07,0.0057944,0,0.063369,0.063539,1,0.735
-2.4908e-07,0.0057944,0,0.063325,0.063539,1,0.736
-2.4796e-07,0.0057944,0,0.063282,0.063539,1,0.737
-2.4683e-07,0.0057944,0,0.063238,0.063539,1,0.738
-2.457e-07,0.0057944,0,0.063192,0.062833,1,0.739
-2.4459e-07,0.0057944,0,0.063122,0.062833,1,0.74
-2.4348e-07,0.0057944,0,0.063051,0.062833,1,0.741
-2.4236e-07,0.0057944,0,0.062981,0.062833,1,0.742
-2.4125e-07,0.0057944,0,0.062911,0.062833,1,0.743
-2.4014e-07,0.0057944,0,0.06284,0.062833,1,0.744
-2.3902e-07,0.0057944,0,0.06277,0.062833,1,0.745
-2.3791e-07,0.0057944,0,0.062699,0.062833,1,0.746
-2.368e-07,0.0057944,0,0.062629,0.062833,1,0.747
-2.3568e-07,0.0057944,0,0.062559,0.062833,1,0.748
-2.3454e-07,0.0057944,0,0.062501,0.062355,1,0.749
-2.3338e-07,0.0057944,0,0.062449,0.062355,1,0.75
-2.3221e-07,0.0057944,0,0.062397,0.062355,1,0.751
-2.3105e-07,0.0057944,0,0.062346,0.062355,1,0.752
-2.2989e-07,0.0057944,0,0.062294,0.062355,1,0.753
-2.2873e-07,0.0057944,0,0.062243,0.062355,1,0.754
-2.2757e-07,0.0057944,0,0.062191,0.062355,1,0.755
-2.2641e-07,0.0057944,0,0.06214,0.062355,1,0.756
-2.2524e-07,0.0057944,0,0.062088,0.062355,1,0.757
-2.2408e-07,0.0057944,0,0.062037,0.062355,1,0.758
-2.2293e-07,0.0057944,0,0.061978,0.061283,1,0.759
-2.218e-07,0.0057944,0,0.061894,0.061283,1,0.76
-2.2068e-07,0.0057944,0,0.061811,0.061283,1,0.761
-2.1955e-07,0.0057944,0,0.061727,0.061283,1,0.762
-2.1843e-07,0.0057944,0,0.061644,0.061283,1,0.763
-2.1731e-07,0.0057944,0,0.06156,0.061283,1,0.764
-2.1618e-07,0.0057944,0,0.061477,0.061283,1,0.765
-2.1506e-07,0.0057945,0,0.061394,0.061283,1,0.766
-2.1393e-07,0.0057945,0,0.06131,0.061283,1,0.767
-2.1281e-07,0.0057945,0,0.061227,0.061283,1,0.768
-2.1168e-07,0.0057945,0,0.061143,0.061283,1,0.769
-2.1056e-07,0.0057945,0,0.06106,0.061283,1,0.77
-2.0943e-07,0.0057945,0,0.060976,0.061283,1,0.771
-2.0831e-07,0.0057945,0,0.060893,0.061283,1,0.772
-2.0718e-07,0.0057945,0,0.060809,0.061283,1,0.773
-2.0606e-07,0.0057945,0,0.060726,0.061283,1,0.774
-2.0493e-07,0.0057945,0,0.060642,0.061283,1,0.775
-2.038e-07,0.0057945,0,0.060562,0.060787,1,0.776
-2.0261e-07,0.0057945,0,0.060496,0.060787,1,0.777
-2.0142e-07,0.0057945,0,0.060429,0.060787,1,0.778
-2.0023e-07,0.0057945,0,0.060363,0.060787,1,0.779
-1.9905e-07,0.0057945,0,0.060297,0.060787,1,0.78
-1.9786e-07,0.0057945,0,0.06023,0.060787,1,0.781
-1.9667e-07,0.0057945,0,0.060164,0.060787,1,0.782
-1.9548e-07,0.0057945,0,0.060098,0.060787,1,0.783
-1.9429e-07,0.0057945,0,0.060031,0.060787,1,0.784
-1.9312e-07,0.0057945,0,0.059949,0.059258,1,0.785
-1.9197e-07,0.0057945,0,0.059855,0.059258,1,0.786
-1.9081e-07,0.0057945,0,0.05976,0.059258,1,0.787
-1.8965e-07,0.0057945,0,0.059666,0.059258,1,0.788
-1.885e-07,0.0057945,0,0.059571,0.059258,1,0.789
-1.8734e-07,0.0057945,0,0.059476,0.059258,1,0.79
-1.8619e-07,0.0057945,0,0.059382,0.059258,1,0.791
-1.8503e-07,0.0057945,0,0.059287,0.059258,1,0.792
-1.8387e-07,0.0057945,0,0.059192,0.059258,1,0.793
-1.8272e-07,0.0057945,0,0.059098,0.059258,1,0.794
-1.8156e-07,0.0057945,0,0.059003,0.059258,1,0.795
-1.8041e-07,0.0057945,0,0.058908,0.059258,1,0.796
-1.7925e-07,0.0057945,0,0.058814,0.059258,1,0.797
-1.7809e-07,0.0057945,0,0.058719,0.059258,1,0.798
-1.7694e-07,0.0057945,0,0.058625,0.059258,1,0.799
-1.758e-07,0.0057945,0,0.058524,0.058052,1,0.8
-1.7468e-07,0.0057945,0,0.058417,0.058052,1,0.801
-1.7357e-07,0.0057946,0,0.05831,0.058052,1,0.802
-1.7245e-07,0.0057946,0,0.058202,0.058052,1,0.803
-1.7134e-07,0.0057946,0,0.058095,0.058052,1,0.804
-1.7022e-07,0.0057946,0,0.057988,0.058052,1,0.805
-1.6911e-07,0.0057946,0,0.05788,0.058052,1,0.806
-1.6799e-07,0.0057946,0,0.057773,0.058052,1,0.807
-1.6688e-07,0.0057946,0,0.057666,0.058052,1,0.808
-1.6576e-07,0.0057946,0,0.057558,0.058052,1,0.809
-1.6465e-07,0.0057946,0,0.057451,0.058052,1,0.81
-1.6353e-07,0.0057946,0,0.057344,0.058052,1,0.811
-1.6246e-07,0.0057946,0,0.057233,0.055718,1,0.812
-1.6149e-07,0.0057946,0,0.057111,0.055718,1,0.813
-1.6053e-07,0.0057946,0,0.05699,0.055718,1,0.814
-1.5956e-07,0.0057946,0,0.056868,0.055718,1,0.815
-1.586e-07,0.0057946,0,0.056747,0.055718,1,0.816
-1.5763e-07,0.0057946,0,0.056626,0.055718,1,0.817
-1.5663e-07,0.0057946,0,0.056507,0.054038,1,0.818
-1.5557e-07,0.0057946,0,0.056393,0.054038,1,0.819
-1.5451e-07,0.0057946,0,0.056278,0.054038,1,0.82
-1.5345e-07,0.0057946,0,0.056164,0.054038,1,0.821
-1.5239e-07,0.0057946,0,0.056049,0.054038,1,0.822
-1.5134e-07,0.0057946,0,0.055934,0.054038,1,0.823
-1.5028e-07,0.0057946,0,0.05582,0.054038,1,0.824
-1.4922e-07,0.0057946,0,0.055705,0.054038,1,0.825
-1.4816e-07,0.0057946,0,0.055591,0.054038,1,0.826
-1.471e-07,0.0057946,0,0.055476,0.054038,1,0.827
-1.4601e-07,0.0057946,0,0.055367,0.054473,1,0.828
-1.4491e-07,0.0057946,0,0.055261,0.054473,1,0.829
-1.4381e-07,0.0057946,0,0.055155,0.054473,1,0.83
-1.427e-07,0.0057946,0,0.055048,0.054473,1,0.831
-1.416e-07,0.0057946,0,0.054942,0.054473,1,0.832
-1.405e-07,0.0057946,0,0.054835,0.054473,1,0.833
-1.3939e-07,0.0057946,0,0.054729,0.054473,1,0.834
-1.3829e-07,0.0057946,0,0.054622,0.054473,1,0.835
-1.3719e-07,0.0057946,0,0.054516,0.054473,1,0.836
-1.3609e-07,0.0057946,0,0.05441,0.054473,1,0.837
-1.3498e-07,0.0057946,0,0.054303,0.054473,1,0.838
-1.3388e-07,0.0057946,0,0.054197,0.054473,1,0.839
-1.3278e-07,0.0057946,0,0.05409,0.054473,1,0.84
-1.3167e-07,0.0057947,0,0.053984,0.054473,1,0.841
-1.3057e-07,0.0057947,0,0.053878,0.054473,1,0.842
-1.2947e-07,0.0057947,0,0.053771,0.054473,1,0.843
-1.2836e-07,0.0057947,0,0.053665,0.054473,1,0.844
-1.2726e-07,0.0057947,0,0.053558,0.054473,1,0.845
-1.2616e-07,0.0057947,0,0.053452,0.054473,1,0.846
-1.2506e-07,0.0057947,0,0.053346,0.054473,1,0.847
-1.2395e-07,0.0057947,0,0.053239,0.054473,1,0.848
-1.2285e-07,0.0057947,0,0.053133,0.054473,1,0.849
-1.2175e-07,0.0057947,0,0.053026,0.054473,1,0.85
-1.2066e-07,0.0057947,0,0.052918,0.051336,1,0.851
-1.197e-07,0.0057947,0,0.052791,0.051336,1,0.852
-1.1874e-07,0.0057947,0,0.052665,0.051336,1,0.853
-1.1778e-07,0.0057947,0,0.052539,0.051336,1,0.854
-1.1683e-07,0.0057947,0,0.052412,0.051336,1,0.855
-1.1587e-07,0.0057947,0,0.052286,0.051336,1,0.856
-1.1491e-07,0.0057947,0,0.05216,0.051336,1,0.857
-1.1395e-07,0.0057947,0,0.052033,0.051336,1,0.858
-1.1299e-07,0.0057947,0,0.051907,0.051336,1,0.859
-1.1203e-07,0.0057947,0,0.05178,0.051336,1,0.86
-1.1107e-07,0.0057947,0,0.051654,0.051336,1,0.861
-1.1012e-07,0.0057947,0,0.051528,0.051336,1,0.862
-1.0916e-07,0.0057947,0,0.051401,0.051336,1,0.863
-1.082e-07,0.0057947,0,0.051275,0.051336,1,0.864
-1.0724e-07,0.0057947,0,0.051149,0.051336,1,0.865
-1.0628e-07,0.0057947,0,0.051022,0.051336,1,0.866
-1.0525e-07,0.0057947,0,0.050898,0.050142,1,0.867
-1.0418e-07,0.0057947,0,0.050774,0.050142,1,0.868
-1.0312e-07,0.0057947,0,0.050651,0.050142,1,0.869
-1.0205e-07,0.0057947,0,0.050527,0.050142,1,0.87
-1.0099e-07,0.0057947,0,0.050404,0.050142,1,0.871
-9.9921e-08,0.0057947,0,0.05028,0.050142,1,0.872
-9.8855e-08,0.0057947,0,0.050157,0.050142,1,0.873
-9.7789e-08,0.0057947,0,0.050033,0.050142,1,0.874
-9.6723e-08,0.0057947,0,0.04991,0.050142,1,0.875
-9.5657e-08,0.0057947,0,0.049786,0.050142,1,0.876
-9.4591e-08,0.0057947,0,0.049663,0.050142,1,0.877
-9.3525e-08,0.0057947,0,0.049539,0.050142,1,0.878
-9.2459e-08,0.0057947,0,0.049416,0.050142,1,0.879
-9.1393e-08,0.0057947,0,0.049292,0.050142,1,0.88
-9.0327e-08,0.0057948,0,0.049169,0.050142,1,0.881
-8.9261e-08,0.0057948,0,0.049045,0.050142,1,0.882
-8.8195e-08,0.0057948,0,0.048922,0.050142,1,0.883
-8.7128e-08,0.0057948,0,0.048798,0.050142,1,0.884
-8.6062e-08,0.0057948,0,0.048675,0.050142,1,0.885
-8.4996e-08,0.0057948,0,0.048551,0.050142,1,0.886
-8.393e-08,0.0057948,0,0.048428,0.050142,1,0.887
-8.2864e-08,0.0057948,0,0.048304,0.050142,1,0.888
-8.1798e-08,0.0057948,0,0.048181,0.050142,1,0.889
-8.0876e-08,0.0057948,0,0.048051,0.04626,1,0.89
-8.0022e-08,0.0057948,0,0.047918,0.04626,1,0.891
-7.9167e-08,0.0057948,0,0.047785,0.04626,1,0.892
-7.8313e-08,0.0057948,0,0.047652,0.04626,1,0.893
-7.7459e-08,0.0057948,0,0.047519,0.04626,1,0.894
-7.6605e-08,0.0057948,0,0.047386,0.04626,1,0.895
-7.575e-08,0.0057948,0,0.047253,0.04626,1,0.896
-7.4896e-08,0.0057948,0,0.047121,0.04626,1,0.897
-7.4042e-08,0.0057948,0,0.046988,0.04626,1,0.898
-7.3188e-08,0.0057948,0,0.046855,0.04626,1,0.899
-7.2333e-08,0.0057948,0,0.046722,0.04626,1,0.9
-7.1479e-08,0.0057948,0,0.046589,0.04626,1,0.901
-7.0625e-08,0.0057948,0,0.046456,0.04626,1,0.902
-6.9771e-08,0.0057948,0,0.046323,0.04626,1,0.903
-6.8916e-08,0.0057948,0,0.04619,0.04626,1,0.904
-6.8062e-08,0.0057948,0,0.046058,0.04626,1,0.905
-6.7208e-08,0.0057948,0,0.045925,0.04626,1,0.906
-6.6354e-08,0.0057948,0,0.045792,0.04626,1,0.907
-6.5499e-08,0.0057948,0,0.045659,0.04626,1,0.908
-6.4645e-08,0.0057948,0,0.045526,0.04626,1,0.909
-6.3791e-08,0.0057948,0,0.045393,0.04626,1,0.91
-6.2936e-08,0.0057948,0,0.04526,0.04626,1,0.911
-6.2082e-08,0.0057948,0,0.045127,0.04626,1,0.912
-6.1228e-08,0.0057948,0,0.044994,0.04626,1,0.913
-6.0374e-08,0.0057948,0,0.044862,0.04626,1,0.914
-5.952e-08,0.0057948,0,0.044729,0.04626,1,0.915
-5.8556e-08,0.0057948,0,0.044597,0.045489,1,0.916
-5.7544e-08,0.0057948,0,0.044467,0.045489,1,0.917
-5.6533e-08,0.0057948,0,0.044336,0.045489,1,0.918
-5.5522e-08,0.0057948,0,0.044205,0.045489,1,0.919
-5.4511e-08,0.0057948,0,0.044075,0.045489,1,0.92
-5.3499e-08,0.0057948,0,0.043944,0.045489,1,0.921
-5.2488e-08,0.0057948,0,0.043813,0.045489,1,0.922
-5.1477e-08,0.0057948,0,0.043683,0.045489,1,0.923
-5.0466e-08,0.0057948,0,0.043552,0.045489,1,0.924
-4.9455e-08,0.0057949,0,0.043421,0.045489,1,0.925
-4.8443e-08,0.0057949,0,0.043291,0.045489,1,0.926
-4.7557e-08,0.0057949,0,0.043162,0.04285,1,0.927
-4.6734e-08,0.0057949,0,0.043036,0.04285,1,0.928
-4.5911e-08,0.0057949,0,0.042909,0.04285,1,0.929
-4.5088e-08,0.0057949,0,0.042782,0.04285,1,0.93
-4.4265e-08,0.0057949,0,0.042655,0.04285,1,0.931
-4.3442e-08,0.0057949,0,0.042528,0.04285,1,0.932
-4.2618e-08,0.0057949,0,0.042401,0.04285,1,0.933
-4.1795e-08,0.0057949,0,0.042274,0.04285,1,0.934
-4.0972e-08,0.0057949,0,0.042147,0.04285,1,0.935
-4.0149e-08,0.0057949,0,0.042021,0.04285,1,0.936
-3.9339e-08,0.0057949,0,0.041894,0.039704,1,0.937
-3.8654e-08,0.0057949,0,0.041776,0.039704,1,0.938
-3.797e-08,0.0057949,0,0.041658,0.039704,1,0.939
-3.7286e-08,0.0057949,0,0.04154,0.039704,1,0.94
-3.6602e-08,0.0057949,0,0.041421,0.039704,1,0.941
-3.5918e-08,0.0057949,0,0.041303,0.039704,1,0.942
-3.5234e-08,0.0057949,0,0.041185,0.039704,1,0.943
-3.455e-08,0.0057949,0,0.041066,0.039704,1,0.944
-3.3866e-08,0.0057949,0,0.040948,0.039704,1,0.945
-3.3181e-08,0.0057949,0,0.04083,0.039704,1,0.946
-3.2497e-08,0.0057949,0,0.040711,0.039704,1,0.947
-3.1813e-08,0.0057949,0,0.040593,0.039704,1,0.948
-3.1129e-08,0.0057949,0,0.040475,0.039704,1,0.949
-3.0445e-08,0.0057949,0,0.040356,0.039704,1,0.95
-2.9761e-08,0.0057949,0,0.040238,0.039704,1,0.951
-2.9077e-08,0.0057949,0,0.04012,0.039704,1,0.952
-2.8393e-08,0.0057949,0,0.040001,0.039704,1,0.953
-2.7708e-08,0.0057949,0,0.039883,0.039704,1,0.954
-2.7024e-08,0.0057949,0,0.039765,0.039704,1,0.955
-2.634e-08,0.0057949,0,0.039647,0.039704,1,0.956
-2.5656e-08,0.0057949,0,0.039528,0.039704,1,0.957
-2.4972e-08,0.0057949,0,0.03941,0.039704,1,0.958
-2.4288e-08,0.0057949,0,0.039292,0.039704,1,0.959
-2.3604e-08,0.0057949,0,0.039173,0.039704,1,0.96
-2.292e-08,0.0057949,0,0.039055,0.039704,1,0.961
-2.2235e-08,0.0057949,0,0.038937,0.039704,1,0.962
-2.1551e-08,0.0057949,0,0.038818,0.039704,1,0.963
-2.0867e-08,0.0057949,0,0.0387,0.039704,1,0.964
-2.0183e-08,0.0057949,0,0.038582,0.039704,1,0.965
-1.9499e-08,0.0057949,0,0.038463,0.039704,1,0.966
-1.8815e-08,0.0057949,0,0.038345,0.039704,1,0.967
-1.8234e-08,0.0057949,0,0.038308,0.037966,1,0.968
-1.7665e-08,0.0057949,0,0.03828,0.037966,1,0.969
-1.7095e-08,0.0057949,0,0.038251,0.037966,1,0.97
-1.6525e-08,0.0057949,0,0.038223,0.037966,1,0.971
-1.5955e-08,0.0057949,0,0.038195,0.037966,1,0.972
-1.5385e-08,0.0057949,0,0.038166,0.037966,1,0.973
-1.4815e-08,0.005795,0,0.038138,0.037966,1,0.974
-1.4246e-08,0.005795,0,0.038109,0.037966,1,0.975
-1.3676e-08,0.005795,0,0.038081,0.037966,1,0.976
-1.3106e-08,0.005795,0,0.038052,0.037966,1,0.977
-1.2536e-08,0.005795,0,0.038024,0.037966,1,0.978
-1.1966e-08,0.005795,0,0.037995,0.037966,1,0.979
-1.1397e-08,0.005795,0,0.037967,0.037966,1,0.98
-1.0827e-08,0.005795,0,0.037938,0.037966,1,0.981
-1.0257e-08,0.005795,0,0.03791,0.037966,1,0.982
-9.687e-09,0.005795,0,0.037881,0.037966,1,0.983
-9.1172e-09,0.005795,0,0.037853,0.037966,1,0.984
-8.5474e-09,0.005795,0,0.037825,0.037966,1,0.985
-7.9776e-09,0.005795,0,0.037796,0.037966,1,0.986
-7.4077e-09,0.005795,0,0.037768,0.037966,1,0.987
-6.8379e-09,0.005795,0,0.037739,0.037966,1,0.988
-6.2681e-09,0.005795,0,0.037711,0.037966,1,0.989
-5.6983e-09,0.005795,0,0.037682,0.037966,1,0.99
-5.1284e-09,0.005795,0,0.037654,0.037966,1,0.991
-4.5586e-09,0.005795,0,0.037625,0.037966,1,0.992
-3.9888e-09,0.005795,0,0.037597,0.037966,1,0.993
-3.419e-09,0.005795,0,0.037568,0.037966,1,0.994
-2.8491e-09,0.005795,0,0.03754,0.037966,1,0.995
-2.2793e-09,0.005795,0,0.037511,0.037966,1,0.996
-1.7095e-09,0.005795,0,0.037483,0.037966,1,0.997
-1.1397e-09,0.005795,0,0.037455,0.037966,1,0.998
-5.6982e-10,0.005795,0,0.037426,0.037966,1,0.999
0,0.005795,0,0.037398,0.040165,1,1


==> Data/SENT/profile_1000.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.051901,0.05554,1,0
-2.1956e-09,2.7209e-09,0,0.051945,0.052843,1,0.00099999
-4.3912e-09,5.4418e-09,0,0.05199,0.052843,1,0.002
-6.5867e-09,8.1627e-09,0,0.052035,0.052843,1,0.003
-8.7824e-09,1.0884e-08,0,0.052079,0.052843,1,0.004
-1.0978e-08,1.3605e-08,0,0.052124,0.052843,1,0.005
-1.3174e-08,1.6325e-08,0,0.052168,0.052843,1,0.006
-1.5369e-08,1.9046e-08,0,0.052213,0.052843,1,0.007
-1.7565e-08,2.1767e-08,0,0.052257,0.052843,1,0.008
-1.976e-08,2.4488e-08,0,0.052302,0.052843,1,0.009
-2.1956e-08,2.7209e-08,0,0.052346,0.052843,1,0.01
-2.4151e-08,2.993e-08,0,0.052391,0.052843,1,0.011
-2.6347e-08,3.2651e-08,0,0.052435,0.052843,1,0.012
-2.8543e-08,3.5372e-08,0,0.05248,0.052843,1,0.013
-3.0738e-08,3.8093e-08,0,0.052524,0.052843,1,0.014
-3.2934e-08,4.0814e-08,0,0.052569,0.052843,1,0.015
-3.5129e-08,4.3534e-08,0,0.052613,0.052843,1,0.016
-3.7325e-08,4.6255e-08,0,0.052658,0.052843,1,0.017
-3.9521e-08,4.8976e-08,0,0.052702,0.052843,1,0.018
-4.1716e-08,5.1697e-08,0,0.052747,0.052843,1,0.019
-4.3912e-08,5.4418e-08,0,0.052791,0.052843,1,0.02
-4.6107e-08,5.7139e-08,0,0.052836,0.052843,1,0.021
-4.8303e-08,5.986e-08,0,0.05288,0.052843,1,0.022
-5.0499e-08,6.2581e-08,0,0.052925,0.052843,1,0.023
-5.2694e-08,6.5302e-08,0,0.052969,0.052843,1,0.024
-5.489e-08,6.8023e-08,0,0.053014,0.052843,1,0.025
-5.7085e-08,7.0743e-08,0,0.053058,0.052843,1,0.026
-5.9281e-08,7.3464e-08,0,0.053103,0.052843,1,0.027
-6.1476e-08,7.6185e-08,0,0.053147,0.052843,1,0.028
-6.3672e-08,7.8906e-08,0,0.053192,0.052843,1,0.029
-6.5868e-08,8.1627e-08,0,0.053236,0.052843,1,0.03
-6.8063e-08,8.4348e-08,0,0.053281,0.052843,1,0.031
-7.0259e-08,8.7069e-08,0,0.053325,0.052843,1,0.032
-7.2453e-08,8.9816e-08,0,0.053381,0.055287,1,0.033
-7.4639e-08,9.2822e-08,0,0.05354,0.055287,1,0.034
-7.6824e-08,9.5827e-08,0,0.053699,0.055287,1,0.035
-7.901e-08,9.8833e-08,0,0.053858,0.055287,1,0.036
-8.1195e-08,1.0184e-07,0,0.054017,0.055287,1,0.037
-8.3381e-08,1.0484e-07,0,0.054176,0.055287,1,0.038
-8.5566e-08,1.0785e-07,0,0.054335,0.055287,1,0.039
-8.7752e-08,1.1085e-07,0,0.054494,0.055287,1,0.04
-8.9937e-08,1.1386e-07,0,0.054653,0.055287,1,0.041
-9.2123e-08,1.1687e-07,0,0.054812,0.055287,1,0.042
-9.4308e-08,1.1987e-07,0,0.054971,0.055287,1,0.043
-9.6493e-08,1.2288e-07,0,0.05513,0.055287,1,0.044
-9.8679e-08,1.2588e-07,0,0.055289,0.055287,1,0.045
-1.0086e-07,1.2889e-07,0,0.055448,0.055287,1,0.046
-1.0305e-07,1.3189e-07,0,0.055608,0.055287,1,0.047
-1.0524e-07,1.349e-07,0,0.055767,0.055287,1,0.048
-1.0742e-07,1.379e-07,0,0.055926,0.055287,1,0.049
-1.0961e-07,1.4091e-07,0,0.056085,0.055287,1,0.05
-1.1179e-07,1.4392e-07,0,0.056244,0.055287,1,0.051
-1.1398e-07,1.4692e-07,0,0.056403,0.055287,1,0.052
-1.1616e-07,1.4993e-07,0,0.056562,0.055287,1,0.053
-1.1835e-07,1.5293e-07,0,0.056721,0.055287,1,0.054
-1.2053e-07,1.5594e-07,0,0.05688,0.055287,1,0.055
-1.2272e-07,1.5894e-07,0,0.057039,0.055287,1,0.056
-1.249e-07,1.6195e-07,0,0.057198,0.055287,1,0.057
-1.2709e-07,1.6495e-07,0,0.057357,0.055287,1,0.058
-1.2928e-07,1.6796e-07,0,0.057516,0.055287,1,0.059
-1.3146e-07,1.7097e-07,0,0.057675,0.055287,1,0.06
-1.3365e-07,1.7397e-07,0,0.057835,0.055287,1,0.061
-1.3583e-07,1.7698e-07,0,0.057994,0.055287,1,0.062
-1.3802e-07,1.7998e-07,0,0.058153,0.055287,1,0.063
-1.4039e-07,1.8295e-07,0,0.058341,0.059369,1,0.064
-1.4277e-07,1.8592e-07,0,0.058533,0.059369,1,0.065
-1.4516e-07,1.8889e-07,0,0.058724,0.059369,1,0.066
-1.4755e-07,1.9186e-07,0,0.058916,0.059369,1,0.067
-1.4993e-07,1.9483e-07,0,0.059108,0.059369,1,0.068
-1.5232e-07,1.9779e-07,0,0.059299,0.059369,1,0.069
-1.5471e-07,2.0076e-07,0,0.059491,0.059369,1,0.07
-1.5709e-07,2.0373e-07,0,0.059682,0.059369,1,0.071
-1.5948e-07,2.067e-07,0,0.059874,0.059369,1,0.072
-1.6187e-07,2.0967e-07,0,0.060065,0.059369,1,0.073
-1.6431e-07,2.1272e-07,0,0.060252,0.063155,1,0.074
-1.6685e-07,2.1593e-07,0,0.060427,0.063155,1,0.075
-1.694e-07,2.1914e-07,0,0.060602,0.063155,1,0.076
-1.7195e-07,2.2235e-07,0,0.060778,0.063155,1,0.077
-1.7449e-07,2.2556e-07,0,0.060953,0.063155,1,0.078
-1.7704e-07,2.2878e-07,0,0.061129,0.063155,1,0.079
-1.7958e-07,2.3199e-07,0,0.061304,0.063155,1,0.08
-1.8213e-07,2.352e-07,0,0.061479,0.063155,1,0.081
-1.8468e-07,2.3841e-07,0,0.061655,0.063155,1,0.082
-1.8722e-07,2.4162e-07,0,0.06183,0.063155,1,0.083
-1.8977e-07,2.4484e-07,0,0.062005,0.063155,1,0.084
-1.9222e-07,2.481e-07,0,0.062181,0.06423,1,0.085
-1.9444e-07,2.5146e-07,0,0.062358,0.06423,1,0.086
-1.9666e-07,2.5483e-07,0,0.062535,0.06423,1,0.087
-1.9889e-07,2.5819e-07,0,0.062712,0.06423,1,0.088
-2.0111e-07,2.6156e-07,0,0.062889,0.06423,1,0.089
-2.0333e-07,2.6492e-07,0,0.063066,0.06423,1,0.09
-2.0556e-07,2.6829e-07,0,0.063242,0.06423,1,0.091
-2.0778e-07,2.7165e-07,0,0.063419,0.06423,1,0.092
-2.1e-07,2.7502e-07,0,0.063596,0.06423,1,0.093
-2.1223e-07,2.7839e-07,0,0.063773,0.06423,1,0.094
-2.1445e-07,2.8175e-07,0,0.06395,0.06423,1,0.095
-2.1667e-07,2.8512e-07,0,0.064127,0.06423,1,0.096
-2.1889e-07,2.8848e-07,0,0.064304,0.06423,1,0.097
-2.2112e-07,2.9185e-07,0,0.064481,0.06423,1,0.098
-2.2334e-07,2.9521e-07,0,0.064657,0.06423,1,0.099
-2.2556e-07,2.9858e-07,0,0.064834,0.06423,1,0.1
-2.2779e-07,3.0195e-07,0,0.065011,0.06423,1,0.101
-2.3001e-07,3.0531e-07,0,0.065188,0.06423,1,0.102
-2.3223e-07,3.0868e-07,0,0.065365,0.06423,1,0.103
-2.3446e-07,3.1204e-07,0,0.065542,0.06423,1,0.104
-2.3668e-07,3.1541e-07,0,0.065719,0.06423,1,0.105
-2.389e-07,3.1877e-07,0,0.065895,0.06423,1,0.106
-2.4113e-07,3.2214e-07,0,0.066072,0.06423,1,0.107
-2.4335e-07,3.2551e-07,0,0.066249,0.06423,1,0.108
-2.4557e-07,3.2887e-07,0,0.066426,0.06423,1,0.109
-2.478e-07,3.3224e-07,0,0.066603,0.06423,1,0.11
-2.5009e-07,3.3566e-07,0,0.066776,0.069403,1,0.111
-2.5255e-07,3.392e-07,0,0.066942,0.069403,1,0.112
-2.5501e-07,3.4274e-07,0,0.067108,0.069403,1,0.113
-2.5747e-07,3.4627e-07,0,0.067274,0.069403,1,0.114
-2.5993e-07,3.4981e-07,0,0.06744,0.069403,1,0.115
-2.6239e-07,3.5335e-07,0,0.067606,0.069403,1,0.116
-2.6484e-07,3.5689e-07,0,0.067772,0.069403,1,0.117
-2.673e-07,3.6043e-07,0,0.067938,0.069403,1,0.118
-2.6976e-07,3.6397e-07,0,0.068104,0.069403,1,0.119
-2.7222e-07,3.675e-07,0,0.06827,0.069403,1,0.12
-2.7468e-07,3.7104e-07,0,0.068436,0.069403,1,0.121
-2.7714e-07,3.7458e-07,0,0.068603,0.069403,1,0.122
-2.7959e-07,3.7812e-07,0,0.068769,0.069403,1,0.123
-2.8205e-07,3.8166e-07,0,0.068935,0.069403,1,0.124
-2.8451e-07,3.852e-07,0,0.069101,0.069403,1,0.125
-2.8697e-07,3.8873e-07,0,0.069267,0.069403,1,0.126
-2.8943e-07,3.9227e-07,0,0.069433,0.069403,1,0.127
-2.9189e-07,3.9581e-07,0,0.069599,0.069403,1,0.128
-2.9434e-07,3.9935e-07,0,0.069765,0.069403,1,0.129
-2.968e-07,4.0289e-07,0,0.069931,0.069403,1,0.13
-2.9926e-07,4.0643e-07,0,0.070097,0.069403,1,0.131
-3.0172e-07,4.0996e-07,0,0.070263,0.069403,1,0.132
-3.0418e-07,4.135e-07,0,0.070429,0.069403,1,0.133
-3.0657e-07,4.1708e-07,0,0.070598,0.071086,1,0.134
-3.0882e-07,4.2075e-07,0,0.070774,0.071086,1,0.135
-3.1107e-07,4.2443e-07,0,0.070949,0.071086,1,0.136
-3.1333e-07,4.281e-07,0,0.071125,0.071086,1,0.137
-3.1558e-07,4.3177e-07,0,0.071301,0.071086,1,0.138
-3.1783e-07,4.3544e-07,0,0.071476,0.071086,1,0.139
-3.2009e-07,4.3911e-07,0,0.071652,0.071086,1,0.14
-3.2234e-07,4.4278e-07,0,0.071828,0.071086,1,0.141
-3.2459e-07,4.4645e-07,0,0.072004,0.071086,1,0.142
-3.2685e-07,4.5012e-07,0,0.072179,0.071086,1,0.143
-3.291e-07,4.5379e-07,0,0.072355,0.071086,1,0.144
-3.3135e-07,4.5746e-07,0,0.072531,0.071086,1,0.145
-3.336e-07,4.6113e-07,0,0.072706,0.071086,1,0.146
-3.3586e-07,4.648e-07,0,0.072882,0.071086,1,0.147
-3.3811e-07,4.6847e-07,0,0.073058,0.071086,1,0.148
-3.4036e-07,4.7214e-07,0,0.073234,0.071086,1,0.149
-3.4271e-07,4.7594e-07,0,0.073377,0.075258,1,0.15
-3.4506e-07,4.7976e-07,0,0.073517,0.075258,1,0.151
-3.4741e-07,4.8358e-07,0,0.073657,0.075258,1,0.152
-3.4977e-07,4.874e-07,0,0.073797,0.075258,1,0.153
-3.5212e-07,4.9121e-07,0,0.073937,0.075258,1,0.154
-3.5448e-07,4.9503e-07,0,0.074077,0.075258,1,0.155
-3.5683e-07,4.9885e-07,0,0.074216,0.075258,1,0.156
-3.5919e-07,5.0267e-07,0,0.074356,0.075258,1,0.157
-3.6154e-07,5.0649e-07,0,0.074496,0.075258,1,0.158
-3.639e-07,5.1031e-07,0,0.074636,0.075258,1,0.159
-3.6625e-07,5.1413e-07,0,0.074776,0.075258,1,0.16
-3.686e-07,5.1795e-07,0,0.074916,0.075258,1,0.161
-3.7096e-07,5.2177e-07,0,0.075055,0.075258,1,0.162
-3.7331e-07,5.2558e-07,0,0.075195,0.075258,1,0.163
-3.7567e-07,5.294e-07,0,0.075335,0.075258,1,0.164
-3.7802e-07,5.3322e-07,0,0.075475,0.075258,1,0.165
-3.8038e-07,5.3704e-07,0,0.075615,0.075258,1,0.166
-3.8273e-07,5.4086e-07,0,0.075755,0.075258,1,0.167
-3.8508e-07,5.4468e-07,0,0.075895,0.075258,1,0.168
-3.8744e-07,5.485e-07,0,0.076034,0.075258,1,0.169
-3.8979e-07,5.5232e-07,0,0.076174,0.075258,1,0.17
-3.9215e-07,5.5614e-07,0,0.076314,0.075258,1,0.171
-3.945e-07,5.5996e-07,0,0.076454,0.075258,1,0.172
-3.9683e-07,5.6377e-07,0,0.076597,0.074745,1,0.173
-3.9912e-07,5.6758e-07,0,0.076746,0.074745,1,0.174
-4.014e-07,5.7138e-07,0,0.076895,0.074745,1,0.175
-4.0368e-07,5.7519e-07,0,0.077045,0.074745,1,0.176
-4.0596e-07,5.7899e-07,0,0.077194,0.074745,1,0.177
-4.0824e-07,5.828e-07,0,0.077343,0.074745,1,0.178
-4.1052e-07,5.866e-07,0,0.077493,0.074745,1,0.179
-4.1281e-07,5.9041e-07,0,0.077642,0.074745,1,0.18
-4.1509e-07,5.9421e-07,0,0.077791,0.074745,1,0.181
-4.1737e-07,5.9802e-07,0,0.077941,0.074745,1,0.182
-4.1955e-07,6.0195e-07,0,0.078096,0.076939,1,0.183
-4.2165e-07,6.0597e-07,0,0.078256,0.076939,1,0.184
-4.2375e-07,6.0998e-07,0,0.078416,0.076939,1,0.185
-4.2585e-07,6.14e-07,0,0.078576,0.076939,1,0.186
-4.2796e-07,6.1802e-07,0,0.078736,0.076939,1,0.187
-4.3006e-07,6.2204e-07,0,0.078896,0.076939,1,0.188
-4.3229e-07,6.2611e-07,0,0.079039,0.079946,1,0.189
-4.3457e-07,6.3021e-07,0,0.079177,0.079946,1,0.19
-4.3685e-07,6.3431e-07,0,0.079315,0.079946,1,0.191
-4.3913e-07,6.3841e-07,0,0.079452,0.079946,1,0.192
-4.4141e-07,6.4251e-07,0,0.07959,0.079946,1,0.193
-4.4369e-07,6.4661e-07,0,0.079727,0.079946,1,0.194
-4.4597e-07,6.507e-07,0,0.079865,0.079946,1,0.195
-4.4824e-07,6.548e-07,0,0.080002,0.079946,1,0.196
-4.5052e-07,6.589e-07,0,0.08014,0.079946,1,0.197
-4.528e-07,6.63e-07,0,0.080277,0.079946,1,0.198
-4.5508e-07,6.671e-07,0,0.080415,0.079946,1,0.199
-4.5736e-07,6.7119e-07,0,0.080552,0.079946,1,0.2
-4.5965e-07,6.7523e-07,0,0.080682,0.081534,1,0.201
-4.6193e-07,6.7923e-07,0,0.080806,0.081534,1,0.202
-4.6422e-07,6.8322e-07,0,0.08093,0.081534,1,0.203
-4.665e-07,6.8722e-07,0,0.081054,0.081534,1,0.204
-4.6879e-07,6.9122e-07,0,0.081178,0.081534,1,0.205
-4.7107e-07,6.9521e-07,0,0.081302,0.081534,1,0.206
-4.7336e-07,6.9921e-07,0,0.081426,0.081534,1,0.207
-4.7565e-07,7.032e-07,0,0.08155,0.081534,1,0.208
-4.7793e-07,7.072e-07,0,0.081674,0.081534,1,0.209
-4.8022e-07,7.1119e-07,0,0.081798,0.081534,1,0.21
-4.825e-07,7.1519e-07,0,0.081922,0.081534,1,0.211
-4.8479e-07,7.1918e-07,0,0.082047,0.081534,1,0.212
-4.8707e-07,7.2318e-07,0,0.082171,0.081534,1,0.213
-4.8936e-07,7.2717e-07,0,0.082295,0.081534,1,0.214
-4.9165e-07,7.3117e-07,0,0.082419,0.081534,1,0.215
-4.9391e-07,7.3519e-07,0,0.082522,0.083472,1,0.216
-4.9613e-07,7.3925e-07,0,0.082601,0.083472,1,0.217
-4.9836e-07,7.4331e-07,0,0.08268,0.083472,1,0.218
-5.0059e-07,7.4736e-07,0,0.082759,0.083472,1,0.219
-5.0282e-07,7.5142e-07,0,0.082837,0.083472,1,0.22
-5.0504e-07,7.5548e-07,0,0.082916,0.083472,1,0.221
-5.0727e-07,7.5954e-07,0,0.082995,0.083472,1,0.222
-5.095e-07,7.636e-07,0,0.083074,0.083472,1,0.223
-5.1173e-07,7.6765e-07,0,0.083152,0.083472,1,0.224
-5.1386e-07,7.7184e-07,0,0.083251,0.084044,1,0.225
-5.1597e-07,7.7606e-07,0,0.083356,0.084044,1,0.226
-5.1808e-07,7.8029e-07,0,0.08346,0.084044,1,0.227
-5.2019e-07,7.8451e-07,0,0.083564,0.084044,1,0.228
-5.223e-07,7.8873e-07,0,0.083668,0.084044,1,0.229
-5.244e-07,7.9295e-07,0,0.083772,0.084044,1,0.23
-5.2651e-07,7.9717e-07,0,0.083877,0.084044,1,0.231
-5.2862e-07,8.0139e-07,0,0.083981,0.084044,1,0.232
-5.3073e-07,8.0561e-07,0,0.084085,0.084044,1,0.233
-5.3284e-07,8.0984e-07,0,0.084189,0.084044,1,0.234
-5.3495e-07,8.1406e-07,0,0.084293,0.084044,1,0.235
-5.3706e-07,8.1828e-07,0,0.084397,0.084044,1,0.236
-5.3917e-07,8.225e-07,0,0.084502,0.084044,1,0.237
-5.4127e-07,8.2672e-07,0,0.084606,0.084044,1,0.238
-5.4338e-07,8.3094e-07,0,0.08471,0.084044,1,0.239
-5.4549e-07,8.3516e-07,0,0.084814,0.084044,1,0.24
-5.476e-07,8.3939e-07,0,0.084918,0.084044,1,0.241
-5.4969e-07,8.4358e-07,0,0.08499,0.085369,1,0.242
-5.5177e-07,8.4776e-07,0,0.085053,0.085369,1,0.243
-5.5385e-07,8.5195e-07,0,0.085115,0.085369,1,0.244
-5.5593e-07,8.5614e-07,0,0.085178,0.085369,1,0.245
-5.5801e-07,8.6032e-07,0,0.085241,0.085369,1,0.246
-5.6009e-07,8.6451e-07,0,0.085303,0.085369,1,0.247
-5.6217e-07,8.6869e-07,0,0.085366,0.085369,1,0.248
-5.6425e-07,8.7288e-07,0,0.085428,0.085369,1,0.249
-5.6633e-07,8.7706e-07,0,0.085491,0.085369,1,0.25
-5.6841e-07,8.8125e-07,0,0.085554,0.085369,1,0.251
-5.7048e-07,8.8546e-07,0,0.085627,0.086024,1,0.252
-5.7253e-07,8.8974e-07,0,0.085719,0.086024,1,0.253
-5.7458e-07,8.9401e-07,0,0.085811,0.086024,1,0.254
-5.7663e-07,8.9829e-07,0,0.085903,0.086024,1,0.255
-5.7868e-07,9.0256e-07,0,0.085995,0.086024,1,0.256
-5.8073e-07,9.0683e-07,0,0.086087,0.086024,1,0.257
-5.8278e-07,9.1111e-07,0,0.086179,0.086024,1,0.258
-5.8483e-07,9.1538e-07,0,0.086271,0.086024,1,0.259
-5.8687e-07,9.1966e-07,0,0.086364,0.086024,1,0.26
-5.8892e-07,9.2393e-07,0,0.086456,0.086024,1,0.261
-5.9088e-07,9.2822e-07,0,0.08651,0.08687,1,0.262
-5.9283e-07,9.3252e-07,0,0.086561,0.08687,1,0.263
-5.9478e-07,9.3681e-07,0,0.086612,0.08687,1,0.264
-5.9673e-07,9.4111e-07,0,0.086663,0.08687,1,0.265
-5.9868e-07,9.4541e-07,0,0.086714,0.08687,1,0.266
-6.0063e-07,9.497e-07,0,0.086765,0.08687,1,0.267
-6.0258e-07,9.54e-07,0,0.086816,0.08687,1,0.268
-6.0453e-07,9.5829e-07,0,0.086866,0.08687,1,0.269
-6.0648e-07,9.6259e-07,0,0.086917,0.08687,1,0.27
-6.0843e-07,9.6688e-07,0,0.086968,0.08687,1,0.271
-6.1038e-07,9.7118e-07,0,0.087019,0.08687,1,0.272
-6.1233e-07,9.7547e-07,0,0.08707,0.08687,1,0.273
-6.1428e-07,9.7977e-07,0,0.087121,0.08687,1,0.274
-6.1623e-07,9.8406e-07,0,0.087172,0.08687,1,0.275
-6.1818e-07,9.8836e-07,0,0.087223,0.08687,1,0.276
-6.2013e-07,9.9265e-07,0,0.087274,0.08687,1,0.277
-6.2208e-07,9.9695e-07,0,0.087325,0.08687,1,0.278
-6.2403e-07,1.0012e-06,0,0.087376,0.08687,1,0.279
-6.2598e-07,1.0055e-06,0,0.087427,0.08687,1,0.28
-6.2793e-07,1.0099e-06,0,0.087482,0.087594,1,0.281
-6.2976e-07,1.0143e-06,0,0.087523,0.088069,1,0.282
-6.3151e-07,1.0186e-06,0,0.08754,0.087519,1,0.283
-6.3327e-07,1.0229e-06,0,0.087553,0.087519,1,0.284
-6.3502e-07,1.0271e-06,0,0.087565,0.087519,1,0.285
-6.3677e-07,1.0314e-06,0,0.087578,0.087519,1,0.286
-6.3852e-07,1.0357e-06,0,0.087591,0.087519,1,0.287
-6.4027e-07,1.04e-06,0,0.087604,0.087519,1,0.288
-6.4202e-07,1.0443e-06,0,0.087617,0.087519,1,0.289
-6.4377e-07,1.0486e-06,0,0.08763,0.087519,1,0.29
-6.4552e-07,1.0528e-06,0,0.087643,0.087519,1,0.291
-6.4727e-07,1.0571e-06,0,0.087656,0.087519,1,0.292
-6.4902e-07,1.0614e-06,0,0.087669,0.087519,1,0.293
-6.5077e-07,1.0657e-06,0,0.087682,0.087519,1,0.294
-6.5252e-07,1.07e-06,0,0.087694,0.087519,1,0.295
-6.5427e-07,1.0742e-06,0,0.087707,0.087519,1,0.296
-6.5602e-07,1.0785e-06,0,0.08772,0.087519,1,0.297
-6.5777e-07,1.0828e-06,0,0.087733,0.087519,1,0.298
-6.595e-07,1.0871e-06,0,0.087744,0.087819,1,0.299
-6.6117e-07,1.0915e-06,0,0.08775,0.087819,1,0.3
-6.6284e-07,1.0959e-06,0,0.087755,0.087819,1,0.301
-6.6451e-07,1.1003e-06,0,0.087761,0.087819,1,0.302
-6.6618e-07,1.1047e-06,0,0.087766,0.087819,1,0.303
-6.6785e-07,1.1091e-06,0,0.087772,0.087819,1,0.304
-6.6952e-07,1.1135e-06,0,0.087777,0.087819,1,0.305
-6.7119e-07,1.1179e-06,0,0.087782,0.087819,1,0.306
-6.7286e-07,1.1223e-06,0,0.087788,0.087819,1,0.307
-6.7453e-07,1.1268e-06,0,0.087793,0.087819,1,0.308
-6.7621e-07,1.1312e-06,0,0.087799,0.087819,1,0.309
-6.7788e-07,1.1356e-06,0,0.087804,0.087819,1,0.31
-6.7947e-07,1.1399e-06,0,0.087795,0.087093,1,0.311
-6.8098e-07,1.144e-06,0,0.087766,0.087093,1,0.312
-6.8248e-07,1.1482e-06,0,0.087737,0.087093,1,0.313
-6.8398e-07,1.1524e-06,0,0.087707,0.087093,1,0.314
-6.8548e-07,1.1566e-06,0,0.087678,0.087093,1,0.315
-6.8698e-07,1.1607e-06,0,0.087649,0.087093,1,0.316
-6.8848e-07,1.1649e-06,0,0.08762,0.087093,1,0.317
-6.8992e-07,1.1692e-06,0,0.087584,0.087187,1,0.318
-6.9134e-07,1.1735e-06,0,0.087548,0.087187,1,0.319
-6.9276e-07,1.1778e-06,0,0.087511,0.087187,1,0.32
-6.9418e-07,1.1821e-06,0,0.087475,0.087187,1,0.321
-6.9561e-07,1.1864e-06,0,0.087438,0.087187,1,0.322
-6.9703e-07,1.1907e-06,0,0.087402,0.087187,1,0.323
-6.9845e-07,1.195e-06,0,0.087365,0.087187,1,0.324
-6.9987e-07,1.1993e-06,0,0.087329,0.087187,1,0.325
-7.0129e-07,1.2037e-06,0,0.087292,0.087187,1,0.326
-7.0272e-07,1.208e-06,0,0.087256,0.087187,1,0.327
-7.0415e-07,1.2123e-06,0,0.087224,0.087987,1,0.328
-7.0559e-07,1.2167e-06,0,0.087194,0.087987,1,0.329
-7.0699e-07,1.221e-06,0,0.087157,0.087371,1,0.33
-7.0824e-07,1.2253e-06,0,0.087099,0.087371,1,0.331
-7.0949e-07,1.2296e-06,0,0.087041,0.087371,1,0.332
-7.1074e-07,1.2338e-06,0,0.086983,0.087371,1,0.333
-7.1199e-07,1.2381e-06,0,0.086925,0.087371,1,0.334
-7.1325e-07,1.2424e-06,0,0.086868,0.087371,1,0.335
-7.1449e-07,1.2467e-06,0,0.08681,0.086163,1,0.336
-7.1574e-07,1.2509e-06,0,0.086752,0.086163,1,0.337
-7.1698e-07,1.2552e-06,0,0.086695,0.086163,1,0.338
-7.1822e-07,1.2594e-06,0,0.086637,0.086163,1,0.339
-7.1947e-07,1.2637e-06,0,0.08658,0.086163,1,0.34
-7.2071e-07,1.2679e-06,0,0.086522,0.086163,1,0.341
-7.2195e-07,1.2722e-06,0,0.086464,0.086163,1,0.342
-7.232e-07,1.2764e-06,0,0.086407,0.086163,1,0.343
-7.2444e-07,1.2807e-06,0,0.086349,0.086163,1,0.344
-7.2566e-07,1.2849e-06,0,0.086289,0.085241,1,0.345
-7.2667e-07,1.289e-06,0,0.086206,0.085241,1,0.346
-7.2767e-07,1.2931e-06,0,0.086123,0.085241,1,0.347
-7.2867e-07,1.2973e-06,0,0.08604,0.085273,1,0.348
-7.2966e-07,1.3015e-06,0,0.085955,0.085273,1,0.349
-7.3065e-07,1.3057e-06,0,0.085871,0.085273,1,0.35
-7.3164e-07,1.3099e-06,0,0.085786,0.085273,1,0.351
-7.3263e-07,1.3141e-06,0,0.085702,0.085273,1,0.352
-7.3362e-07,1.3183e-06,0,0.085617,0.085273,1,0.353
-7.3461e-07,1.3225e-06,0,0.085533,0.085273,1,0.354
-7.356e-07,1.3267e-06,0,0.085448,0.085273,1,0.355
-7.3659e-07,1.3309e-06,0,0.085364,0.085273,1,0.356
-7.3758e-07,1.3351e-06,0,0.085279,0.085273,1,0.357
-7.3857e-07,1.3393e-06,0,0.085194,0.085273,1,0.358
-7.3956e-07,1.3435e-06,0,0.08511,0.085273,1,0.359
-7.4055e-07,1.3477e-06,0,0.085025,0.085273,1,0.36
-7.414e-07,1.3518e-06,0,0.084932,0.084036,1,0.361
-7.4211e-07,1.3559e-06,0,0.084829,0.083789,1,0.362
-7.4282e-07,1.36e-06,0,0.084726,0.083789,1,0.363
-7.4352e-07,1.3641e-06,0,0.084624,0.083789,1,0.364
-7.4423e-07,1.3682e-06,0,0.084521,0.083789,1,0.365
-7.4494e-07,1.3723e-06,0,0.084419,0.083789,1,0.366
-7.4564e-07,1.3764e-06,0,0.084316,0.083789,1,0.367
-7.4635e-07,1.3806e-06,0,0.084213,0.084736,1,0.368
-7.4706e-07,1.3847e-06,0,0.084111,0.084736,1,0.369
-7.4778e-07,1.3888e-06,0,0.084008,0.084736,1,0.37
-7.4849e-07,1.3929e-06,0,0.083906,0.084736,1,0.371
-7.492e-07,1.397e-06,0,0.083804,0.084736,1,0.372
-7.4991e-07,1.4011e-06,0,0.083701,0.084736,1,0.373
-7.506e-07,1.4052e-06,0,0.083593,0.08441,1,0.374
-7.5105e-07,1.4092e-06,0,0.083465,0.083161,1,0.375
-7.5149e-07,1.4132e-06,0,0.083336,0.083161,1,0.376
-7.5193e-07,1.4172e-06,0,0.083207,0.083161,1,0.377
-7.5237e-07,1.4212e-06,0,0.083078,0.083161,1,0.378
-7.528e-07,1.4252e-06,0,0.082949,0.083161,1,0.379
-7.5324e-07,1.4292e-06,0,0.08282,0.083161,1,0.38
-7.5368e-07,1.4332e-06,0,0.082691,0.083161,1,0.381
-7.5412e-07,1.4371e-06,0,0.082562,0.083161,1,0.382
-7.5456e-07,1.4411e-06,0,0.082433,0.083161,1,0.383
-7.55e-07,1.4451e-06,0,0.082304,0.083161,1,0.384
-7.5544e-07,1.4491e-06,0,0.082175,0.083161,1,0.385
-7.5585e-07,1.4532e-06,0,0.08205,0.082802,1,0.386
-7.5619e-07,1.4572e-06,0,0.081972,0.082174,1,0.387
-7.5636e-07,1.461e-06,0,0.082001,0.082174,1,0.388
-7.5654e-07,1.4649e-06,0,0.082031,0.082174,1,0.389
-7.5671e-07,1.4688e-06,0,0.08206,0.082174,1,0.39
-7.5689e-07,1.4727e-06,0,0.082089,0.082174,1,0.391
-7.5706e-07,1.4765e-06,0,0.082119,0.082174,1,0.392
-7.5723e-07,1.4804e-06,0,0.082148,0.082174,1,0.393
-7.5741e-07,1.4843e-06,0,0.082177,0.082174,1,0.394
-7.5758e-07,1.4882e-06,0,0.082207,0.082174,1,0.395
-7.5775e-07,1.4921e-06,0,0.082302,0.083427,1,0.396
-7.5791e-07,1.496e-06,0,0.082577,0.083427,1,0.397
-7.5801e-07,1.4999e-06,0,0.082916,0.084667,1,0.398
-7.5796e-07,1.5037e-06,0,0.083383,0.084667,1,0.399
-7.5791e-07,1.5075e-06,0,0.08385,0.084667,1,0.4
-7.5786e-07,1.5113e-06,0,0.084317,0.084667,1,0.401
-7.5782e-07,1.515e-06,0,0.084784,0.084667,1,0.402
-7.5777e-07,1.5188e-06,0,0.085251,0.084667,1,0.403
-7.5772e-07,1.5226e-06,0,0.085719,0.084667,1,0.404
-7.5764e-07,1.5264e-06,0,0.086263,0.087715,1,0.405
-7.5749e-07,1.5302e-06,0,0.086964,0.087715,1,0.406
-7.5734e-07,1.534e-06,0,0.087664,0.087715,1,0.407
-7.5718e-07,1.5377e-06,0,0.088365,0.087715,1,0.408
-7.5703e-07,1.5415e-06,0,0.089065,0.087715,1,0.409
-7.5688e-07,1.5453e-06,0,0.089766,0.087715,1,0.41
-7.567e-07,1.5491e-06,0,0.090462,0.089064,1,0.411
-7.5649e-07,1.5528e-06,0,0.091154,0.089064,1,0.412
-7.5602e-07,1.5564e-06,0,0.092088,0.093577,1,0.413
-7.5557e-07,1.56e-06,0,0.093033,0.09619,1,0.414
-7.5516e-07,1.5637e-06,0,0.093982,0.09619,1,0.415
-7.5475e-07,1.5674e-06,0,0.09493,0.09619,1,0.416
-7.5435e-07,1.5711e-06,0,0.095879,0.09619,1,0.417
-7.5394e-07,1.5748e-06,0,0.096827,0.09619,1,0.418
-7.5353e-07,1.5785e-06,0,0.097776,0.09619,1,0.419
-7.5312e-07,1.5822e-06,0,0.098724,0.09619,1,0.42
-7.5267e-07,1.5859e-06,0,0.099846,0.10099,1,0.421
-7.5222e-07,1.5896e-06,0,0.10098,0.10099,1,0.422
-7.5176e-07,1.5934e-06,0,0.10212,0.10099,1,0.423
-7.5129e-07,1.597e-06,0,0.10327,0.10614,1,0.424
-7.5059e-07,1.6006e-06,0,0.10454,0.10614,1,0.425
-7.4989e-07,1.6042e-06,0,0.1058,0.10614,1,0.426
-7.4919e-07,1.6077e-06,0,0.10707,0.10614,1,0.427
-7.485e-07,1.6113e-06,0,0.10834,0.10614,1,0.428
-7.478e-07,1.6149e-06,0,0.1096,0.10614,1,0.429
-7.4711e-07,1.6185e-06,0,0.11088,0.11093,1,0.43
-7.4645e-07,1.6221e-06,0,0.11224,0.11093,1,0.431
-7.4578e-07,1.6258e-06,0,0.11364,0.11695,1,0.432
-7.4497e-07,1.6294e-06,0,0.11528,0.11695,1,0.433
-7.4415e-07,1.6331e-06,0,0.11692,0.12015,1,0.434
-7.4322e-07,1.6366e-06,0,0.11857,0.12015,1,0.435
-7.423e-07,1.6401e-06,0,0.12022,0.12015,1,0.436
-7.4137e-07,1.6436e-06,0,0.12188,0.12015,1,0.437
-7.4044e-07,1.6471e-06,0,0.12353,0.12015,1,0.438
-7.394e-07,1.6507e-06,0,0.12557,0.1278,1,0.439
-7.3836e-07,1.6542e-06,0,0.12765,0.1278,1,0.44
-7.3731e-07,1.6577e-06,0,0.12973,0.1278,1,0.441
-7.3626e-07,1.6612e-06,0,0.13181,0.1278,1,0.442
-7.3523e-07,1.6648e-06,0,0.13395,0.13304,1,0.443
-7.342e-07,1.6685e-06,0,0.13614,0.13304,1,0.444
-7.3305e-07,1.6721e-06,0,0.1389,0.14278,1,0.445
-7.3185e-07,1.6757e-06,0,0.14187,0.14789,1,0.446
-7.3059e-07,1.6793e-06,0,0.14485,0.14789,1,0.447
-7.2933e-07,1.6828e-06,0,0.14783,0.14789,1,0.448
-7.2807e-07,1.6864e-06,0,0.15081,0.14789,1,0.449
-7.2681e-07,1.6899e-06,0,0.15379,0.14789,1,0.45
-7.2544e-07,1.6935e-06,0,0.1579,0.15942,1,0.451
-7.2407e-07,1.6972e-06,0,0.16205,0.15942,1,0.452
-7.227e-07,1.7008e-06,0,0.1662,0.15942,1,0.453
-7.2131e-07,1.7044e-06,0,0.1704,0.16608,1,0.454
-7.1981e-07,1.7081e-06,0,0.17562,0.17637,1,0.455
-7.1831e-07,1.7119e-06,0,0.18097,0.18247,1,0.456
-7.168e-07,1.7156e-06,0,0.18633,0.18247,1,0.457
-7.1523e-07,1.7194e-06,0,0.19259,0.19475,1,0.458
-7.1365e-07,1.7232e-06,0,0.199,0.19475,1,0.459
-7.1204e-07,1.7271e-06,0,0.20568,0.2058,1,0.46
-7.1038e-07,1.7312e-06,0,0.21296,0.22079,1,0.461
-7.0867e-07,1.7352e-06,0,0.22109,0.22079,1,0.462
-7.0696e-07,1.7393e-06,0,0.22923,0.22079,1,0.463
-7.0521e-07,1.7435e-06,0,0.23787,0.23862,1,0.464
-7.0343e-07,1.7478e-06,0,0.24727,0.25371,1,0.465
-7.0164e-07,1.7522e-06,0,0.25688,0.25371,1,0.466
-6.9981e-07,1.7567e-06,0,0.26726,0.27562,1,0.467
-6.9792e-07,1.7614e-06,0,0.27882,0.27562,1,0.468
-6.9603e-07,1.7662e-06,0,0.29038,0.27562,1,0.469
-6.9414e-07,1.7709e-06,0,0.30194,0.32509,1,0.47
-6.9216e-07,1.7763e-06,0,0.31551,0.32509,1,0.471
-6.9017e-07,1.7816e-06,0,0.32908,0.32509,1,0.472
-6.8818e-07,1.7872e-06,0,0.34349,0.3494,1,0.473
-6.8616e-07,1.7931e-06,0,0.3588,0.3494,1,0.474
-6.8413e-07,1.7991e-06,0,0.37403,0.38586,1,0.475
-6.8198e-07,1.8061e-06,0,0.39164,0.41461,1,0.476
-6.7987e-07,1.8132e-06,0,0.40952,0.41461,1,0.477
-6.7777e-07,1.8202e-06,0,0.4274,0.41461,1,0.478
-6.7547e-07,1.8282e-06,0,0.44653,0.45874,1,0.479
-6.7298e-07,1.8369e-06,0,0.46694,0.45874,1,0.48
-6.7093e-07,1.8464e-06,0,0.4882,0.49167,1,0.481
-6.6909e-07,1.8562e-06,0,0.50984,0.49167,1,0.482
-6.6678e-07,1.8688e-06,0,0.5337,0.53923,1,0.483
-6.6435e-07,1.8822e-06,0,0.55812,0.53923,1,0.484
-6.6186e-07,1.8954e-06,0,0.58236,0.55992,1,0.485
-6.5792e-07,1.9124e-06,0,0.60814,0.60658,1,0.486
-6.5459e-07,1.9357e-06,0,0.63508,0.64162,1,0.487
-6.5139e-07,1.9595e-06,0,0.66207,0.64162,1,0.488
-6.4749e-07,1.9847e-06,0,0.68995,0.68434,1,0.489
-6.4492e-07,2.0254e-06,0,0.71968,0.73243,1,0.49
-6.4287e-07,2.0704e-06,0,0.74976,0.73243,1,0.491
-6.4069e-07,2.1155e-06,0,0.77985,0.76452,1,0.492
-6.3649e-07,2.2034e-06,0,0.81025,0.85732,1,0.493
-6.6025e-07,2.3579e-06,0,0.8397,0.85732,1,0.494
-6.8402e-07,2.5125e-06,0,0.86916,0.85732,1,0.495
-6.93e-07,2.7068e-06,0,0.89833,0.90568,1,0.496
-8.3867e-07,3.7853e-06,0,0.92494,0.94532,1,0.497
-1.3731e-06,5.8748e-06,0,0.95037,0.94532,1,0.498
-1.4068e-06,8.4281e-06,0,0.97529,0.97725,1,0.499
1.2026e-07,1.2427e-05,0,0.99863,0.97725,1,0.5
1.4306e-07,0.0013587,0,0.99464,0.99774,1,0.501
7.2053e-08,0.0027887,0,0.98895,0.99774,1,0.502
1.0412e-09,0.0042187,0,0.98325,0.99774,1,0.503
-6.997e-08,0.0056487,0,0.97756,0.99774,1,0.504
-1.5114e-07,0.0064417,0,0.95713,0.85924,1,0.505
-1.482e-07,0.006442,0,0.91844,0.85924,1,0.506
-1.4527e-07,0.0064423,0,0.87975,0.85924,1,0.507
-1.4233e-07,0.0064426,0,0.84107,0.85924,1,0.508
-1.3939e-07,0.0064429,0,0.80238,0.85924,1,0.509
-1.3404e-07,0.006443,0,0.77144,0.77919,1,0.51
-1.3763e-07,0.0064431,0,0.74086,0.73832,1,0.511
-1.4909e-07,0.0064431,0,0.71108,0.68739,1,0.512
-1.5106e-07,0.0064431,0,0.68195,0.68739,1,0.513
-1.5339e-07,0.0064432,0,0.65327,0.63127,1,0.514
-1.5713e-07,0.0064432,0,0.62637,0.63127,1,0.515
-1.5978e-07,0.0064432,0,0.59985,0.59175,1,0.516
-1.6199e-07,0.0064432,0,0.57347,0.59175,1,0.517
-1.6362e-07,0.0064432,0,0.54897,0.54423,1,0.518
-1.6498e-07,0.0064432,0,0.52533,0.54423,1,0.519
-1.6664e-07,0.0064432,0,0.50241,0.50616,1,0.52
-1.6843e-07,0.0064433,0,0.48049,0.46758,1,0.521
-1.7018e-07,0.0064433,0,0.45924,0.46758,1,0.522
-1.7182e-07,0.0064433,0,0.43925,0.43245,1,0.523
-1.7337e-07,0.0064433,0,0.42033,0.43245,1,0.524
-1.749e-07,0.0064433,0,0.40145,0.41233,1,0.525
-1.763e-07,0.0064433,0,0.38433,0.37244,1,0.526
-1.7771e-07,0.0064433,0,0.36757,0.37244,1,0.527
-1.7912e-07,0.0064433,0,0.35171,0.34706,1,0.528
-1.8054e-07,0.0064433,0,0.33674,0.34706,1,0.529
-1.8196e-07,0.0064433,0,0.32178,0.34706,1,0.53
-1.8335e-07,0.0064433,0,0.30903,0.29254,1,0.531
-1.8474e-07,0.0064433,0,0.29629,0.29254,1,0.532
-1.8612e-07,0.0064433,0,0.28354,0.29254,1,0.533
-1.8753e-07,0.0064433,0,0.27198,0.26828,1,0.534
-1.8895e-07,0.0064433,0,0.2613,0.26828,1,0.535
-1.9033e-07,0.0064434,0,0.25084,0.25258,1,0.536
-1.9167e-07,0.0064434,0,0.24143,0.23228,1,0.537
-1.9303e-07,0.0064434,0,0.23266,0.23228,1,0.538
-1.944e-07,0.0064434,0,0.22389,0.23228,1,0.539
-1.9574e-07,0.0064434,0,0.21527,0.2167,1,0.54
-1.9706e-07,0.0064434,0,0.20822,0.20311,1,0.541
-1.9839e-07,0.0064434,0,0.20122,0.20311,1,0.542
-1.9971e-07,0.0064434,0,0.19423,0.20311,1,0.543
-2.0102e-07,0.0064434,0,0.1881,0.18151,1,0.544
-2.0234e-07,0.0064434,0,0.18237,0.18151,1,0.545
-2.0367e-07,0.0064434,0,0.17664,0.18151,1,0.546
-2.0493e-07,0.0064434,0,0.172,0.16976,1,0.547
-2.0618e-07,0.0064434,0,0.16755,0.16976,1,0.548
-2.0747e-07,0.0064434,0,0.1632,0.16209,1,0.549
-2.0876e-07,0.0064434,0,0.15887,0.16209,1,0.55
-2.1006e-07,0.0064434,0,0.15494,0.15015,1,0.551
-2.1139e-07,0.0064434,0,0.1518,0.15015,1,0.552
-2.1271e-07,0.0064434,0,0.14865,0.15015,1,0.553
-2.1403e-07,0.0064434,0,0.1455,0.14585,1,0.554
-2.1526e-07,0.0064434,0,0.14231,0.14585,1,0.555
-2.1648e-07,0.0064434,0,0.13923,0.13564,1,0.556
-2.1766e-07,0.0064434,0,0.13689,0.13564,1,0.557
-2.1884e-07,0.0064434,0,0.13458,0.13013,1,0.558
-2.2002e-07,0.0064434,0,0.13236,0.13013,1,0.559
-2.2121e-07,0.0064435,0,0.13014,0.13013,1,0.56
-2.2239e-07,0.0064435,0,0.12793,0.13013,1,0.561
-2.2358e-07,0.0064435,0,0.12575,0.12219,1,0.562
-2.248e-07,0.0064435,0,0.12402,0.12219,1,0.563
-2.2602e-07,0.0064435,0,0.12228,0.12219,1,0.564
-2.2723e-07,0.0064435,0,0.12055,0.12219,1,0.565
-2.2845e-07,0.0064435,0,0.11882,0.12219,1,0.566
-2.2955e-07,0.0064435,0,0.11711,0.11884,1,0.567
-2.3063e-07,0.0064435,0,0.11539,0.11884,1,0.568
-2.317e-07,0.0064435,0,0.11394,0.11258,1,0.569
-2.3276e-07,0.0064435,0,0.11254,0.11258,1,0.57
-2.3385e-07,0.0064435,0,0.11122,0.10764,1,0.571
-2.3495e-07,0.0064435,0,0.10991,0.10764,1,0.572
-2.3604e-07,0.0064435,0,0.10859,0.10764,1,0.573
-2.3714e-07,0.0064435,0,0.10728,0.10764,1,0.574
-2.3824e-07,0.0064435,0,0.10597,0.10764,1,0.575
-2.3933e-07,0.0064435,0,0.10466,0.10764,1,0.576
-2.403e-07,0.0064435,0,0.10347,0.10229,1,0.577
-2.4126e-07,0.0064435,0,0.1023,0.10229,1,0.578
-2.4221e-07,0.0064435,0,0.10112,0.10229,1,0.579
-2.4317e-07,0.0064435,0,0.099965,0.097347,1,0.58
-2.4415e-07,0.0064435,0,0.098987,0.097347,1,0.581
-2.4513e-07,0.0064435,0,0.09801,0.097347,1,0.582
-2.4611e-07,0.0064435,0,0.097032,0.097347,1,0.583
-2.4709e-07,0.0064435,0,0.096055,0.097347,1,0.584
-2.4806e-07,0.0064436,0,0.095077,0.097347,1,0.585
-2.4904e-07,0.0064436,0,0.0941,0.097347,1,0.586
-2.5004e-07,0.0064436,0,0.093125,0.094667,1,0.587
-2.5105e-07,0.0064436,0,0.092158,0.089969,1,0.588
-2.5195e-07,0.0064436,0,0.091428,0.089969,1,0.589
-2.5281e-07,0.0064436,0,0.090692,0.088514,1,0.59
-2.5365e-07,0.0064436,0,0.089951,0.088514,1,0.591
-2.5449e-07,0.0064436,0,0.08921,0.088514,1,0.592
-2.5533e-07,0.0064436,0,0.08847,0.088514,1,0.593
-2.5617e-07,0.0064436,0,0.087729,0.088514,1,0.594
-2.5701e-07,0.0064436,0,0.086988,0.088514,1,0.595
-2.5783e-07,0.0064436,0,0.086403,0.085249,1,0.596
-2.5864e-07,0.0064436,0,0.085895,0.085249,1,0.597
-2.5945e-07,0.0064436,0,0.085386,0.085249,1,0.598
-2.6026e-07,0.0064436,0,0.084878,0.085249,1,0.599
-2.6107e-07,0.0064436,0,0.08437,0.085249,1,0.6
-2.6188e-07,0.0064436,0,0.083862,0.085249,1,0.601
-2.6269e-07,0.0064436,0,0.083354,0.085249,1,0.602
-2.6341e-07,0.0064436,0,0.082963,0.083759,1,0.603
-2.6408e-07,0.0064436,0,0.082629,0.083759,1,0.604
-2.6476e-07,0.0064436,0,0.082488,0.082269,1,0.605
-2.6543e-07,0.0064436,0,0.082419,0.082269,1,0.606
-2.6611e-07,0.0064436,0,0.082349,0.082269,1,0.607
-2.6678e-07,0.0064436,0,0.082279,0.082269,1,0.608
-2.6746e-07,0.0064436,0,0.08221,0.082269,1,0.609
-2.6813e-07,0.0064437,0,0.08214,0.082269,1,0.61
-2.6881e-07,0.0064437,0,0.082071,0.082269,1,0.611
-2.6948e-07,0.0064437,0,0.082001,0.082269,1,0.612
-2.7016e-07,0.0064437,0,0.081931,0.082269,1,0.613
-2.7073e-07,0.0064437,0,0.081995,0.082744,1,0.614
-2.7126e-07,0.0064437,0,0.082116,0.083107,1,0.615
-2.7177e-07,0.0064437,0,0.082247,0.083107,1,0.616
-2.7229e-07,0.0064437,0,0.082377,0.083107,1,0.617
-2.728e-07,0.0064437,0,0.082507,0.083107,1,0.618
-2.7331e-07,0.0064437,0,0.082638,0.083107,1,0.619
-2.7383e-07,0.0064437,0,0.082768,0.083107,1,0.62
-2.7434e-07,0.0064437,0,0.082898,0.083107,1,0.621
-2.7485e-07,0.0064437,0,0.083029,0.083107,1,0.622
-2.7536e-07,0.0064437,0,0.083159,0.083107,1,0.623
-2.7588e-07,0.0064437,0,0.083289,0.083107,1,0.624
-2.7639e-07,0.0064437,0,0.08342,0.083107,1,0.625
-2.7689e-07,0.0064437,0,0.083549,0.084362,1,0.626
-2.7725e-07,0.0064437,0,0.083659,0.084694,1,0.627
-2.7759e-07,0.0064437,0,0.083762,0.084694,1,0.628
-2.7793e-07,0.0064437,0,0.083864,0.084694,1,0.629
-2.7827e-07,0.0064437,0,0.083967,0.084694,1,0.63
-2.7861e-07,0.0064437,0,0.084069,0.084694,1,0.631
-2.7894e-07,0.0064437,0,0.084172,0.084694,1,0.632
-2.7928e-07,0.0064437,0,0.084275,0.083744,1,0.633
-2.7962e-07,0.0064437,0,0.084377,0.083744,1,0.634
-2.7996e-07,0.0064438,0,0.08448,0.083744,1,0.635
-2.803e-07,0.0064438,0,0.084583,0.083744,1,0.636
-2.8064e-07,0.0064438,0,0.084685,0.083744,1,0.637
-2.8098e-07,0.0064438,0,0.084788,0.083744,1,0.638
-2.8132e-07,0.0064438,0,0.084891,0.083995,1,0.639
-2.8156e-07,0.0064438,0,0.084986,0.085242,1,0.64
-2.8171e-07,0.0064438,0,0.085072,0.085242,1,0.641
-2.8185e-07,0.0064438,0,0.085158,0.085242,1,0.642
-2.82e-07,0.0064438,0,0.085243,0.085242,1,0.643
-2.8215e-07,0.0064438,0,0.085329,0.085242,1,0.644
-2.823e-07,0.0064438,0,0.085415,0.085242,1,0.645
-2.8245e-07,0.0064438,0,0.085501,0.085242,1,0.646
-2.826e-07,0.0064438,0,0.085587,0.085242,1,0.647
-2.8275e-07,0.0064438,0,0.085673,0.085242,1,0.648
-2.829e-07,0.0064438,0,0.085759,0.085242,1,0.649
-2.8304e-07,0.0064438,0,0.085845,0.085242,1,0.65
-2.8319e-07,0.0064438,0,0.085931,0.085242,1,0.651
-2.8334e-07,0.0064438,0,0.086016,0.085242,1,0.652
-2.8347e-07,0.0064438,0,0.086101,0.085214,1,0.653
-2.8358e-07,0.0064438,0,0.086185,0.085214,1,0.654
-2.8369e-07,0.0064438,0,0.086269,0.085214,1,0.655
-2.8368e-07,0.0064438,0,0.08633,0.086148,1,0.656
-2.8365e-07,0.0064438,0,0.086389,0.086148,1,0.657
-2.8362e-07,0.0064438,0,0.086448,0.086148,1,0.658
-2.8359e-07,0.0064438,0,0.086507,0.086148,1,0.659
-2.8356e-07,0.0064439,0,0.086565,0.086148,1,0.66
-2.8353e-07,0.0064439,0,0.086624,0.086148,1,0.661
-2.835e-07,0.0064439,0,0.086683,0.086148,1,0.662
-2.8347e-07,0.0064439,0,0.086741,0.086148,1,0.663
-2.8344e-07,0.0064439,0,0.0868,0.086148,1,0.664
-2.8341e-07,0.0064439,0,0.086859,0.087365,1,0.665
-2.8337e-07,0.0064439,0,0.086918,0.087365,1,0.666
-2.8334e-07,0.0064439,0,0.086977,0.087365,1,0.667
-2.833e-07,0.0064439,0,0.087036,0.087365,1,0.668
-2.8327e-07,0.0064439,0,0.087094,0.087365,1,0.669
-2.8323e-07,0.0064439,0,0.087153,0.087365,1,0.67
-2.8311e-07,0.0064439,0,0.087192,0.087992,1,0.671
-2.8295e-07,0.0064439,0,0.087223,0.087992,1,0.672
-2.8279e-07,0.0064439,0,0.087255,0.087188,1,0.673
-2.8263e-07,0.0064439,0,0.087292,0.087188,1,0.674
-2.8247e-07,0.0064439,0,0.087329,0.087188,1,0.675
-2.8231e-07,0.0064439,0,0.087367,0.087188,1,0.676
-2.8214e-07,0.0064439,0,0.087404,0.087188,1,0.677
-2.8198e-07,0.0064439,0,0.087442,0.087188,1,0.678
-2.8182e-07,0.0064439,0,0.087479,0.087188,1,0.679
-2.8165e-07,0.0064439,0,0.087516,0.087188,1,0.68
-2.8149e-07,0.0064439,0,0.087554,0.087188,1,0.681
-2.8133e-07,0.0064439,0,0.087591,0.087188,1,0.682
-2.8115e-07,0.0064439,0,0.087627,0.087101,1,0.683
-2.8091e-07,0.006444,0,0.087658,0.087101,1,0.684
-2.8066e-07,0.006444,0,0.087688,0.087101,1,0.685
-2.8041e-07,0.006444,0,0.087718,0.087101,1,0.686
-2.8017e-07,0.006444,0,0.087748,0.087101,1,0.687
-2.7992e-07,0.006444,0,0.087778,0.087101,1,0.688
-2.7967e-07,0.006444,0,0.087808,0.087101,1,0.689
-2.7937e-07,0.006444,0,0.087819,0.087839,1,0.69
-2.7903e-07,0.006444,0,0.087814,0.087839,1,0.691
-2.7869e-07,0.006444,0,0.08781,0.087839,1,0.692
-2.7835e-07,0.006444,0,0.087805,0.087839,1,0.693
-2.7801e-07,0.006444,0,0.0878,0.087839,1,0.694
-2.7766e-07,0.006444,0,0.087796,0.087839,1,0.695
-2.7732e-07,0.006444,0,0.087791,0.087839,1,0.696
-2.7698e-07,0.006444,0,0.087786,0.087839,1,0.697
-2.7664e-07,0.006444,0,0.087782,0.087839,1,0.698
-2.763e-07,0.006444,0,0.087777,0.087839,1,0.699
-2.7596e-07,0.006444,0,0.087772,0.087839,1,0.7
-2.7562e-07,0.006444,0,0.087768,0.087839,1,0.701
-2.7522e-07,0.006444,0,0.087758,0.087548,1,0.702
-2.748e-07,0.006444,0,0.087746,0.087548,1,0.703
-2.7438e-07,0.006444,0,0.087734,0.087548,1,0.704
-2.7396e-07,0.006444,0,0.087722,0.087548,1,0.705
-2.7354e-07,0.006444,0,0.087711,0.087548,1,0.706
-2.7312e-07,0.006444,0,0.087699,0.087548,1,0.707
-2.727e-07,0.006444,0,0.087687,0.087548,1,0.708
-2.7228e-07,0.0064441,0,0.087675,0.087548,1,0.709
-2.7186e-07,0.0064441,0,0.087663,0.087548,1,0.71
-2.7144e-07,0.0064441,0,0.087652,0.087548,1,0.711
-2.7102e-07,0.0064441,0,0.08764,0.087548,1,0.712
-2.706e-07,0.0064441,0,0.087628,0.087548,1,0.713
-2.7018e-07,0.0064441,0,0.087616,0.087548,1,0.714
-2.6976e-07,0.0064441,0,0.087604,0.087548,1,0.715
-2.6934e-07,0.0064441,0,0.087593,0.087548,1,0.716
-2.6893e-07,0.0064441,0,0.087581,0.087548,1,0.717
-2.685e-07,0.0064441,0,0.087565,0.088112,1,0.718
-2.6804e-07,0.0064441,0,0.087525,0.087647,1,0.719
-2.6747e-07,0.0064441,0,0.087471,0.086922,1,0.72
-2.6689e-07,0.0064441,0,0.08742,0.086922,1,0.721
-2.6631e-07,0.0064441,0,0.08737,0.086922,1,0.722
-2.6573e-07,0.0064441,0,0.08732,0.086922,1,0.723
-2.6515e-07,0.0064441,0,0.087269,0.086922,1,0.724
-2.6456e-07,0.0064441,0,0.087219,0.086922,1,0.725
-2.6398e-07,0.0064441,0,0.087168,0.086922,1,0.726
-2.634e-07,0.0064441,0,0.087118,0.086922,1,0.727
-2.6282e-07,0.0064441,0,0.087068,0.086922,1,0.728
-2.6224e-07,0.0064441,0,0.087017,0.086922,1,0.729
-2.6166e-07,0.0064441,0,0.086967,0.086922,1,0.73
-2.6108e-07,0.0064441,0,0.086917,0.086922,1,0.731
-2.6049e-07,0.0064441,0,0.086866,0.086922,1,0.732
-2.5991e-07,0.0064441,0,0.086816,0.086922,1,0.733
-2.5933e-07,0.0064442,0,0.086766,0.086922,1,0.734
-2.5875e-07,0.0064442,0,0.086715,0.086922,1,0.735
-2.5817e-07,0.0064442,0,0.086665,0.086922,1,0.736
-2.5759e-07,0.0064442,0,0.086615,0.086922,1,0.737
-2.5701e-07,0.0064442,0,0.086564,0.086922,1,0.738
-2.5642e-07,0.0064442,0,0.086511,0.086084,1,0.739
-2.5576e-07,0.0064442,0,0.086419,0.086084,1,0.74
-2.5511e-07,0.0064442,0,0.086328,0.086084,1,0.741
-2.5445e-07,0.0064442,0,0.086236,0.086084,1,0.742
-2.538e-07,0.0064442,0,0.086145,0.086084,1,0.743
-2.5314e-07,0.0064442,0,0.086053,0.086084,1,0.744
-2.5249e-07,0.0064442,0,0.085961,0.086084,1,0.745
-2.5183e-07,0.0064442,0,0.08587,0.086084,1,0.746
-2.5118e-07,0.0064442,0,0.085778,0.086084,1,0.747
-2.5052e-07,0.0064442,0,0.085687,0.086084,1,0.748
-2.4983e-07,0.0064442,0,0.085614,0.085431,1,0.749
-2.4911e-07,0.0064442,0,0.085552,0.085431,1,0.75
-2.484e-07,0.0064442,0,0.08549,0.085431,1,0.751
-2.4769e-07,0.0064442,0,0.085428,0.085431,1,0.752
-2.4697e-07,0.0064442,0,0.085366,0.085431,1,0.753
-2.4626e-07,0.0064442,0,0.085304,0.085431,1,0.754
-2.4554e-07,0.0064442,0,0.085242,0.085431,1,0.755
-2.4483e-07,0.0064442,0,0.08518,0.085431,1,0.756
-2.4412e-07,0.0064442,0,0.085119,0.085431,1,0.757
-2.434e-07,0.0064442,0,0.085057,0.085431,1,0.758
-2.4269e-07,0.0064443,0,0.084985,0.084115,1,0.759
-2.4196e-07,0.0064443,0,0.084882,0.084115,1,0.76
-2.4124e-07,0.0064443,0,0.084778,0.084115,1,0.761
-2.4052e-07,0.0064443,0,0.084674,0.084115,1,0.762
-2.398e-07,0.0064443,0,0.08457,0.084115,1,0.763
-2.3908e-07,0.0064443,0,0.084467,0.084115,1,0.764
-2.3836e-07,0.0064443,0,0.084363,0.084115,1,0.765
-2.3763e-07,0.0064443,0,0.084259,0.084115,1,0.766
-2.3691e-07,0.0064443,0,0.084155,0.084115,1,0.767
-2.3619e-07,0.0064443,0,0.084052,0.084115,1,0.768
-2.3547e-07,0.0064443,0,0.083948,0.084115,1,0.769
-2.3475e-07,0.0064443,0,0.083844,0.084115,1,0.77
-2.3403e-07,0.0064443,0,0.08374,0.084115,1,0.771
-2.333e-07,0.0064443,0,0.083637,0.084115,1,0.772
-2.3258e-07,0.0064443,0,0.083533,0.084115,1,0.773
-2.3186e-07,0.0064443,0,0.083429,0.084115,1,0.774
-2.3114e-07,0.0064443,0,0.083325,0.084115,1,0.775
-2.3039e-07,0.0064443,0,0.083227,0.083546,1,0.776
-2.2953e-07,0.0064443,0,0.083148,0.083546,1,0.777
-2.2867e-07,0.0064443,0,0.08307,0.083546,1,0.778
-2.2782e-07,0.0064443,0,0.082992,0.083546,1,0.779
-2.2696e-07,0.0064443,0,0.082914,0.083546,1,0.78
-2.261e-07,0.0064443,0,0.082835,0.083546,1,0.781
-2.2524e-07,0.0064443,0,0.082757,0.083546,1,0.782
-2.2439e-07,0.0064443,0,0.082679,0.083546,1,0.783
-2.2353e-07,0.0064443,0,0.082601,0.083546,1,0.784
-2.2264e-07,0.0064444,0,0.082497,0.081615,1,0.785
-2.2173e-07,0.0064444,0,0.082374,0.081615,1,0.786
-2.2082e-07,0.0064444,0,0.08225,0.081615,1,0.787
-2.199e-07,0.0064444,0,0.082126,0.081615,1,0.788
-2.1899e-07,0.0064444,0,0.082003,0.081615,1,0.789
-2.1808e-07,0.0064444,0,0.081879,0.081615,1,0.79
-2.1717e-07,0.0064444,0,0.081755,0.081615,1,0.791
-2.1625e-07,0.0064444,0,0.081632,0.081615,1,0.792
-2.1534e-07,0.0064444,0,0.081508,0.081615,1,0.793
-2.1443e-07,0.0064444,0,0.081385,0.081615,1,0.794
-2.1352e-07,0.0064444,0,0.081261,0.081615,1,0.795
-2.126e-07,0.0064444,0,0.081137,0.081615,1,0.796
-2.1169e-07,0.0064444,0,0.081014,0.081615,1,0.797
-2.1078e-07,0.0064444,0,0.08089,0.081615,1,0.798
-2.0987e-07,0.0064444,0,0.080766,0.081615,1,0.799
-2.0896e-07,0.0064444,0,0.080637,0.080029,1,0.8
-2.0806e-07,0.0064444,0,0.080499,0.080029,1,0.801
-2.0716e-07,0.0064444,0,0.080362,0.080029,1,0.802
-2.0626e-07,0.0064444,0,0.080225,0.080029,1,0.803
-2.0536e-07,0.0064444,0,0.080087,0.080029,1,0.804
-2.0447e-07,0.0064444,0,0.07995,0.080029,1,0.805
-2.0357e-07,0.0064444,0,0.079813,0.080029,1,0.806
-2.0267e-07,0.0064444,0,0.079675,0.080029,1,0.807
-2.0177e-07,0.0064444,0,0.079538,0.080029,1,0.808
-2.0087e-07,0.0064444,0,0.079401,0.080029,1,0.809
-1.9997e-07,0.0064444,0,0.079263,0.080029,1,0.81
-1.9907e-07,0.0064444,0,0.079126,0.080029,1,0.811
-1.9822e-07,0.0064444,0,0.078983,0.077031,1,0.812
-1.9749e-07,0.0064445,0,0.078824,0.077031,1,0.813
-1.9677e-07,0.0064445,0,0.078665,0.077031,1,0.814
-1.9604e-07,0.0064445,0,0.078506,0.077031,1,0.815
-1.9531e-07,0.0064445,0,0.078347,0.077031,1,0.816
-1.9458e-07,0.0064445,0,0.078188,0.077031,1,0.817
-1.9377e-07,0.0064445,0,0.078033,0.074845,1,0.818
-1.9283e-07,0.0064445,0,0.077884,0.074845,1,0.819
-1.9189e-07,0.0064445,0,0.077735,0.074845,1,0.82
-1.9096e-07,0.0064445,0,0.077585,0.074845,1,0.821
-1.9002e-07,0.0064445,0,0.077436,0.074845,1,0.822
-1.8909e-07,0.0064445,0,0.077287,0.074845,1,0.823
-1.8815e-07,0.0064445,0,0.077138,0.074845,1,0.824
-1.8721e-07,0.0064445,0,0.076988,0.074845,1,0.825
-1.8628e-07,0.0064445,0,0.076839,0.074845,1,0.826
-1.8534e-07,0.0064445,0,0.07669,0.074845,1,0.827
-1.8436e-07,0.0064445,0,0.076548,0.075354,1,0.828
-1.8336e-07,0.0064445,0,0.076408,0.075354,1,0.829
-1.8236e-07,0.0064445,0,0.076268,0.075354,1,0.83
-1.8136e-07,0.0064445,0,0.076129,0.075354,1,0.831
-1.8036e-07,0.0064445,0,0.075989,0.075354,1,0.832
-1.7936e-07,0.0064445,0,0.07585,0.075354,1,0.833
-1.7836e-07,0.0064445,0,0.07571,0.075354,1,0.834
-1.7736e-07,0.0064445,0,0.075571,0.075354,1,0.835
-1.7636e-07,0.0064445,0,0.075431,0.075354,1,0.836
-1.7536e-07,0.0064445,0,0.075291,0.075354,1,0.837
-1.7436e-07,0.0064445,0,0.075152,0.075354,1,0.838
-1.7336e-07,0.0064445,0,0.075012,0.075354,1,0.839
-1.7236e-07,0.0064445,0,0.074873,0.075354,1,0.84
-1.7136e-07,0.0064445,0,0.074733,0.075354,1,0.841
-1.7036e-07,0.0064446,0,0.074594,0.075354,1,0.842
-1.6936e-07,0.0064446,0,0.074454,0.075354,1,0.843
-1.6836e-07,0.0064446,0,0.074314,0.075354,1,0.844
-1.6736e-07,0.0064446,0,0.074175,0.075354,1,0.845
-1.6635e-07,0.0064446,0,0.074035,0.075354,1,0.846
-1.6535e-07,0.0064446,0,0.073896,0.075354,1,0.847
-1.6435e-07,0.0064446,0,0.073756,0.075354,1,0.848
-1.6335e-07,0.0064446,0,0.073617,0.075354,1,0.849
-1.6235e-07,0.0064446,0,0.073477,0.075354,1,0.85
-1.6136e-07,0.0064446,0,0.073334,0.07119,1,0.851
-1.6041e-07,0.0064446,0,0.073158,0.07119,1,0.852
-1.5947e-07,0.0064446,0,0.072983,0.07119,1,0.853
-1.5852e-07,0.0064446,0,0.072807,0.07119,1,0.854
-1.5757e-07,0.0064446,0,0.072632,0.07119,1,0.855
-1.5663e-07,0.0064446,0,0.072456,0.07119,1,0.856
-1.5568e-07,0.0064446,0,0.072281,0.07119,1,0.857
-1.5473e-07,0.0064446,0,0.072106,0.07119,1,0.858
-1.5379e-07,0.0064446,0,0.07193,0.07119,1,0.859
-1.5284e-07,0.0064446,0,0.071755,0.07119,1,0.86
-1.519e-07,0.0064446,0,0.071579,0.07119,1,0.861
-1.5095e-07,0.0064446,0,0.071404,0.07119,1,0.862
-1.5e-07,0.0064446,0,0.071229,0.07119,1,0.863
-1.4906e-07,0.0064446,0,0.071053,0.07119,1,0.864
-1.4811e-07,0.0064446,0,0.070878,0.07119,1,0.865
-1.4716e-07,0.0064446,0,0.070702,0.07119,1,0.866
-1.4608e-07,0.0064446,0,0.070533,0.069501,1,0.867
-1.4493e-07,0.0064446,0,0.070367,0.069501,1,0.868
-1.4377e-07,0.0064446,0,0.0702,0.069501,1,0.869
-1.4262e-07,0.0064446,0,0.070034,0.069501,1,0.87
-1.4146e-07,0.0064446,0,0.069868,0.069501,1,0.871
-1.4031e-07,0.0064447,0,0.069702,0.069501,1,0.872
-1.3915e-07,0.0064447,0,0.069535,0.069501,1,0.873
-1.38e-07,0.0064447,0,0.069369,0.069501,1,0.874
-1.3684e-07,0.0064447,0,0.069203,0.069501,1,0.875
-1.3569e-07,0.0064447,0,0.069037,0.069501,1,0.876
-1.3454e-07,0.0064447,0,0.06887,0.069501,1,0.877
-1.3338e-07,0.0064447,0,0.068704,0.069501,1,0.878
-1.3223e-07,0.0064447,0,0.068538,0.069501,1,0.879
-1.3107e-07,0.0064447,0,0.068371,0.069501,1,0.88
-1.2992e-07,0.0064447,0,0.068205,0.069501,1,0.881
-1.2876e-07,0.0064447,0,0.068039,0.069501,1,0.882
-1.2761e-07,0.0064447,0,0.067873,0.069501,1,0.883
-1.2645e-07,0.0064447,0,0.067706,0.069501,1,0.884
-1.253e-07,0.0064447,0,0.06754,0.069501,1,0.885
-1.2415e-07,0.0064447,0,0.067374,0.069501,1,0.886
-1.2299e-07,0.0064447,0,0.067207,0.069501,1,0.887
-1.2184e-07,0.0064447,0,0.067041,0.069501,1,0.888
-1.2068e-07,0.0064447,0,0.066875,0.069501,1,0.889
-1.1965e-07,0.0064447,0,0.0667,0.064312,1,0.89
-1.1868e-07,0.0064447,0,0.066522,0.064312,1,0.891
-1.177e-07,0.0064447,0,0.066344,0.064312,1,0.892
-1.1673e-07,0.0064447,0,0.066166,0.064312,1,0.893
-1.1575e-07,0.0064447,0,0.065988,0.064312,1,0.894
-1.1478e-07,0.0064447,0,0.06581,0.064312,1,0.895
-1.138e-07,0.0064447,0,0.065632,0.064312,1,0.896
-1.1283e-07,0.0064447,0,0.065454,0.064312,1,0.897
-1.1185e-07,0.0064447,0,0.065275,0.064312,1,0.898
-1.1088e-07,0.0064447,0,0.065097,0.064312,1,0.899
-1.0991e-07,0.0064447,0,0.064919,0.064312,1,0.9
-1.0893e-07,0.0064447,0,0.064741,0.064312,1,0.901
-1.0796e-07,0.0064447,0,0.064563,0.064312,1,0.902
-1.0698e-07,0.0064447,0,0.064385,0.064312,1,0.903
-1.0601e-07,0.0064447,0,0.064207,0.064312,1,0.904
-1.0503e-07,0.0064448,0,0.064028,0.064312,1,0.905
-1.0406e-07,0.0064448,0,0.06385,0.064312,1,0.906
-1.0308e-07,0.0064448,0,0.063672,0.064312,1,0.907
-1.0211e-07,0.0064448,0,0.063494,0.064312,1,0.908
-1.0114e-07,0.0064448,0,0.063316,0.064312,1,0.909
-1.0016e-07,0.0064448,0,0.063138,0.064312,1,0.91
-9.9187e-08,0.0064448,0,0.06296,0.064312,1,0.911
-9.8212e-08,0.0064448,0,0.062781,0.064312,1,0.912
-9.7238e-08,0.0064448,0,0.062603,0.064312,1,0.913
-9.6264e-08,0.0064448,0,0.062425,0.064312,1,0.914
-9.5289e-08,0.0064448,0,0.062247,0.064312,1,0.915
-9.4088e-08,0.0064448,0,0.06207,0.063219,1,0.916
-9.279e-08,0.0064448,0,0.061894,0.063219,1,0.917
-9.1492e-08,0.0064448,0,0.061717,0.063219,1,0.918
-9.0194e-08,0.0064448,0,0.061541,0.063219,1,0.919
-8.8896e-08,0.0064448,0,0.061365,0.063219,1,0.92
-8.7598e-08,0.0064448,0,0.061189,0.063219,1,0.921
-8.63e-08,0.0064448,0,0.061012,0.063219,1,0.922
-8.5002e-08,0.0064448,0,0.060836,0.063219,1,0.923
-8.3703e-08,0.0064448,0,0.06066,0.063219,1,0.924
-8.2405e-08,0.0064448,0,0.060483,0.063219,1,0.925
-8.1107e-08,0.0064448,0,0.060307,0.063219,1,0.926
-7.9859e-08,0.0064448,0,0.06012,0.059426,1,0.927
-7.8637e-08,0.0064448,0,0.059929,0.059426,1,0.928
-7.7414e-08,0.0064448,0,0.059737,0.059426,1,0.929
-7.6191e-08,0.0064448,0,0.059546,0.059426,1,0.93
-7.4968e-08,0.0064448,0,0.059354,0.059426,1,0.931
-7.3746e-08,0.0064448,0,0.059163,0.059426,1,0.932
-7.2523e-08,0.0064448,0,0.058971,0.059426,1,0.933
-7.13e-08,0.0064448,0,0.05878,0.059426,1,0.934
-7.0077e-08,0.0064448,0,0.058588,0.059426,1,0.935
-6.8854e-08,0.0064448,0,0.058397,0.059426,1,0.936
-6.7649e-08,0.0064448,0,0.058208,0.055331,1,0.937
-6.662e-08,0.0064448,0,0.058048,0.055331,1,0.938
-6.559e-08,0.0064448,0,0.057889,0.055331,1,0.939
-6.4561e-08,0.0064448,0,0.057729,0.055331,1,0.94
-6.3531e-08,0.0064449,0,0.05757,0.055331,1,0.941
-6.2502e-08,0.0064449,0,0.05741,0.055331,1,0.942
-6.1472e-08,0.0064449,0,0.05725,0.055331,1,0.943
-6.0443e-08,0.0064449,0,0.057091,0.055331,1,0.944
-5.9413e-08,0.0064449,0,0.056931,0.055331,1,0.945
-5.8384e-08,0.0064449,0,0.056772,0.055331,1,0.946
-5.7354e-08,0.0064449,0,0.056612,0.055331,1,0.947
-5.6325e-08,0.0064449,0,0.056452,0.055331,1,0.948
-5.5295e-08,0.0064449,0,0.056293,0.055331,1,0.949
-5.4266e-08,0.0064449,0,0.056133,0.055331,1,0.95
-5.3236e-08,0.0064449,0,0.055974,0.055331,1,0.951
-5.2207e-08,0.0064449,0,0.055814,0.055331,1,0.952
-5.1177e-08,0.0064449,0,0.055654,0.055331,1,0.953
-5.0148e-08,0.0064449,0,0.055495,0.055331,1,0.954
-4.9118e-08,0.0064449,0,0.055335,0.055331,1,0.955
-4.8089e-08,0.0064449,0,0.055176,0.055331,1,0.956
-4.7059e-08,0.0064449,0,0.055016,0.055331,1,0.957
-4.603e-08,0.0064449,0,0.054856,0.055331,1,0.958
-4.5e-08,0.0064449,0,0.054697,0.055331,1,0.959
-4.3971e-08,0.0064449,0,0.054537,0.055331,1,0.96
-4.2941e-08,0.0064449,0,0.054377,0.055331,1,0.961
-4.1912e-08,0.0064449,0,0.054218,0.055331,1,0.962
-4.0882e-08,0.0064449,0,0.054058,0.055331,1,0.963
-3.9853e-08,0.0064449,0,0.053899,0.055331,1,0.964
-3.8823e-08,0.0064449,0,0.053739,0.055331,1,0.965
-3.7794e-08,0.0064449,0,0.053579,0.055331,1,0.966
-3.6764e-08,0.0064449,0,0.05342,0.055331,1,0.967
-3.5658e-08,0.0064449,0,0.053365,0.052886,1,0.968
-3.4544e-08,0.0064449,0,0.053321,0.052886,1,0.969
-3.3429e-08,0.0064449,0,0.053277,0.052886,1,0.97
-3.2315e-08,0.0064449,0,0.053233,0.052886,1,0.971
-3.1201e-08,0.0064449,0,0.053188,0.052886,1,0.972
-3.0086e-08,0.0064449,0,0.053144,0.052886,1,0.973
-2.8972e-08,0.0064449,0,0.0531,0.052886,1,0.974
-2.7858e-08,0.0064449,0,0.053056,0.052886,1,0.975
-2.6743e-08,0.0064449,0,0.053012,0.052886,1,0.976
-2.5629e-08,0.0064449,0,0.052967,0.052886,1,0.977
-2.4515e-08,0.0064449,0,0.052923,0.052886,1,0.978
-2.34e-08,0.0064449,0,0.052879,0.052886,1,0.979
-2.2286e-08,0.006445,0,0.052835,0.052886,1,0.98
-2.1172e-08,0.006445,0,0.052791,0.052886,1,0.981
-2.0058e-08,0.006445,0,0.052746,0.052886,1,0.982
-1.8943e-08,0.006445,0,0.052702,0.052886,1,0.983
-1.7829e-08,0.006445,0,0.052658,0.052886,1,0.984
-1.6715e-08,0.006445,0,0.052614,0.052886,1,0.985
-1.56e-08,0.006445,0,0.05257,0.052886,1,0.986
-1.4486e-08,0.006445,0,0.052525,0.052886,1,0.987
-1.3372e-08,0.006445,0,0.052481,0.052886,1,0.988
-1.2257e-08,0.006445,0,0.052437,0.052886,1,0.989
-1.1143e-08,0.006445,0,0.052393,0.052886,1,0.99
-1.0029e-08,0.006445,0,0.052349,0.052886,1,0.991
-8.9145e-09,0.006445,0,0.052305,0.052886,1,0.992
-7.8002e-09,0.006445,0,0.05226,0.052886,1,0.993
-6.6859e-09,0.006445,0,0.052216,0.052886,1,0.994
-5.5715e-09,0.006445,0,0.052172,0.052886,1,0.995
-4.4572e-09,0.006445,0,0.052128,0.052886,1,0.996
-3.3429e-09,0.006445,0,0.052084,0.052886,1,0.997
-2.2286e-09,0.006445,0,0.052039,0.052886,1,0.998
-1.1143e-09,0.006445,0,0.051995,0.052886,1,0.999
0,0.006445,0,0.051951,0.055589,1,1


==> Data/SENT/profile_10000.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.031743,0.034447,1,0
1.2404e-06,2.364e-06,0,0.031751,0.031745,1,0.00099999
2.4808e-06,4.728e-06,0,0.03176,0.031745,1,0.002
3.7211e-06,7.092e-06,0,0.031769,0.031745,1,0.003
4.9615e-06,9.456e-06,0,0.031777,0.031745,1,0.004
6.2019e-06,1.182e-05,0,0.031786,0.031745,1,0.005
7.4423e-06,1.4184e-05,0,0.031795,0.031745,1,0.006
8.6826e-06,1.6548e-05,0,0.031803,0.031745,1,0.007
9.923e-06,1.8912e-05,0,0.031812,0.031745,1,0.008
1.1163e-05,2.1276e-05,0,0.031821,0.031745,1,0.009
1.2404e-05,2.364e-05,0,0.031829,0.031745,1,0.01
1.3644e-05,2.6004e-05,0,0.031838,0.031745,1,0.011
1.4885e-05,2.8368e-05,0,0.031847,0.031745,1,0.012
1.6125e-05,3.0732e-05,0,0.031855,0.031745,1,0.013
1.7365e-05,3.3096e-05,0,0.031864,0.031745,1,0.014
1.8606e-05,3.546e-05,0,0.031873,0.031745,1,0.015
1.9846e-05,3.7824e-05,0,0.031881,0.031745,1,0.016
2.1086e-05,4.0188e-05,0,0.03189,0.031745,1,0.017
2.2327e-05,4.2552e-05,0,0.031899,0.031745,1,0.018
2.3567e-05,4.4916e-05,0,0.031907,0.031745,1,0.019
2.4808e-05,4.728e-05,0,0.031916,0.031745,1,0.02
2.6048e-05,4.9644e-05,0,0.031925,0.031745,1,0.021
2.7288e-05,5.2008e-05,0,0.031933,0.031745,1,0.022
2.8529e-05,5.4372e-05,0,0.031942,0.031745,1,0.023
2.9769e-05,5.6736e-05,0,0.03195,0.031745,1,0.024
3.1009e-05,5.91e-05,0,0.031959,0.031745,1,0.025
3.225e-05,6.1464e-05,0,0.031968,0.031745,1,0.026
3.349e-05,6.3828e-05,0,0.031976,0.031745,1,0.027
3.4731e-05,6.6192e-05,0,0.031985,0.031745,1,0.028
3.5971e-05,6.8556e-05,0,0.031994,0.031745,1,0.029
3.7211e-05,7.092e-05,0,0.032002,0.031745,1,0.03
3.8452e-05,7.3284e-05,0,0.032011,0.031745,1,0.031
3.9692e-05,7.5648e-05,0,0.03202,0.031745,1,0.032
4.0932e-05,7.8012e-05,0,0.032028,0.031745,1,0.033
4.2047e-05,8.0297e-05,0,0.032054,0.031407,1,0.034
4.2955e-05,8.2453e-05,0,0.032107,0.031407,1,0.035
4.3864e-05,8.461e-05,0,0.03216,0.031407,1,0.036
4.4772e-05,8.6767e-05,0,0.032213,0.031407,1,0.037
4.568e-05,8.8923e-05,0,0.032266,0.031407,1,0.038
4.6589e-05,9.108e-05,0,0.03232,0.031407,1,0.039
4.7497e-05,9.3236e-05,0,0.032373,0.031407,1,0.04
4.8405e-05,9.5393e-05,0,0.032426,0.031407,1,0.041
4.9314e-05,9.7549e-05,0,0.032479,0.031407,1,0.042
5.0222e-05,9.9706e-05,0,0.032532,0.031407,1,0.043
5.113e-05,0.00010186,0,0.032585,0.031407,1,0.044
5.2039e-05,0.00010402,0,0.032638,0.031407,1,0.045
5.2947e-05,0.00010618,0,0.032691,0.031407,1,0.046
5.3855e-05,0.00010833,0,0.032745,0.031407,1,0.047
5.4764e-05,0.00011049,0,0.032798,0.031407,1,0.048
5.5672e-05,0.00011264,0,0.032851,0.031407,1,0.049
5.6276e-05,0.00011514,0,0.032945,0.034447,1,0.05
5.6739e-05,0.00011779,0,0.033059,0.034447,1,0.051
5.7203e-05,0.00012044,0,0.033172,0.034447,1,0.052
5.7666e-05,0.00012309,0,0.033286,0.034447,1,0.053
5.813e-05,0.00012574,0,0.0334,0.034447,1,0.054
5.8593e-05,0.0001284,0,0.033513,0.034447,1,0.055
5.9057e-05,0.00013105,0,0.033627,0.034447,1,0.056
5.952e-05,0.0001337,0,0.03374,0.034447,1,0.057
5.9984e-05,0.00013635,0,0.033854,0.034447,1,0.058
6.0447e-05,0.000139,0,0.033967,0.034447,1,0.059
6.0911e-05,0.00014165,0,0.034081,0.034447,1,0.06
6.1374e-05,0.0001443,0,0.034194,0.034447,1,0.061
6.1837e-05,0.00014695,0,0.034308,0.034447,1,0.062
6.2301e-05,0.00014961,0,0.034421,0.034447,1,0.063
6.2764e-05,0.00015226,0,0.034535,0.034447,1,0.064
6.3228e-05,0.00015491,0,0.034649,0.034447,1,0.065
6.3691e-05,0.00015756,0,0.034762,0.034447,1,0.066
6.4155e-05,0.00016021,0,0.034876,0.034447,1,0.067
6.4618e-05,0.00016286,0,0.034989,0.034447,1,0.068
6.5082e-05,0.00016551,0,0.035103,0.034447,1,0.069
6.5545e-05,0.00016816,0,0.035216,0.034447,1,0.07
6.6009e-05,0.00017082,0,0.03533,0.034447,1,0.071
6.6472e-05,0.00017347,0,0.035443,0.034447,1,0.072
6.6794e-05,0.00017585,0,0.035522,0.034562,1,0.073
6.708e-05,0.00017816,0,0.035592,0.034562,1,0.074
6.7367e-05,0.00018047,0,0.035663,0.034562,1,0.075
6.7654e-05,0.00018278,0,0.035733,0.034562,1,0.076
6.794e-05,0.00018509,0,0.035803,0.034562,1,0.077
6.8227e-05,0.0001874,0,0.035873,0.034562,1,0.078
6.8513e-05,0.00018972,0,0.035943,0.034562,1,0.079
6.88e-05,0.00019203,0,0.036013,0.034562,1,0.08
6.9086e-05,0.00019434,0,0.036084,0.034562,1,0.081
6.9373e-05,0.00019665,0,0.036154,0.034562,1,0.082
6.9659e-05,0.00019896,0,0.036224,0.034562,1,0.083
6.9946e-05,0.00020127,0,0.036294,0.034562,1,0.084
7.0232e-05,0.00020358,0,0.036364,0.034562,1,0.085
7.0519e-05,0.0002059,0,0.036434,0.034562,1,0.086
7.0805e-05,0.00020821,0,0.036505,0.034562,1,0.087
7.1092e-05,0.00021052,0,0.036575,0.034562,1,0.088
7.1131e-05,0.00021318,0,0.036671,0.038618,1,0.089
7.1093e-05,0.00021595,0,0.036776,0.038618,1,0.09
7.1055e-05,0.00021873,0,0.036881,0.038618,1,0.091
7.1018e-05,0.0002215,0,0.036986,0.038618,1,0.092
7.098e-05,0.00022427,0,0.037091,0.038618,1,0.093
7.0942e-05,0.00022704,0,0.037196,0.038618,1,0.094
7.0904e-05,0.00022982,0,0.037301,0.038618,1,0.095
7.0867e-05,0.00023259,0,0.037406,0.038618,1,0.096
7.0829e-05,0.00023536,0,0.037511,0.038618,1,0.097
7.0791e-05,0.00023813,0,0.037616,0.038618,1,0.098
7.0753e-05,0.0002409,0,0.037721,0.038618,1,0.099
7.0715e-05,0.00024368,0,0.037826,0.038618,1,0.1
7.0678e-05,0.00024645,0,0.037931,0.038618,1,0.101
7.064e-05,0.00024922,0,0.038036,0.038618,1,0.102
7.0602e-05,0.00025199,0,0.038141,0.038618,1,0.103
7.0564e-05,0.00025476,0,0.038246,0.038618,1,0.104
7.0527e-05,0.00025754,0,0.038351,0.038618,1,0.105
7.0489e-05,0.00026031,0,0.038456,0.038618,1,0.106
7.0451e-05,0.00026308,0,0.038561,0.038618,1,0.107
7.0413e-05,0.00026585,0,0.038666,0.038618,1,0.108
7.0375e-05,0.00026862,0,0.038771,0.038618,1,0.109
7.0338e-05,0.0002714,0,0.038876,0.038618,1,0.11
7.0082e-05,0.00027388,0,0.038988,0.039503,1,0.111
6.9822e-05,0.00027635,0,0.039101,0.039503,1,0.112
6.9562e-05,0.00027882,0,0.039213,0.039503,1,0.113
6.9302e-05,0.0002813,0,0.039325,0.039503,1,0.114
6.9042e-05,0.00028377,0,0.039437,0.039503,1,0.115
6.8783e-05,0.00028624,0,0.039549,0.039503,1,0.116
6.8523e-05,0.00028872,0,0.039661,0.039503,1,0.117
6.8263e-05,0.00029119,0,0.039774,0.039503,1,0.118
6.8003e-05,0.00029366,0,0.039886,0.039503,1,0.119
6.7743e-05,0.00029614,0,0.039998,0.039503,1,0.12
6.7484e-05,0.00029861,0,0.04011,0.039503,1,0.121
6.7224e-05,0.00030108,0,0.040222,0.039503,1,0.122
6.6964e-05,0.00030356,0,0.040334,0.039503,1,0.123
6.6704e-05,0.00030603,0,0.040447,0.039503,1,0.124
6.6444e-05,0.0003085,0,0.040559,0.039503,1,0.125
6.6184e-05,0.00031098,0,0.040671,0.039503,1,0.126
6.5925e-05,0.00031345,0,0.040783,0.039503,1,0.127
6.5665e-05,0.00031592,0,0.040895,0.039503,1,0.128
6.5405e-05,0.0003184,0,0.041007,0.039503,1,0.129
6.5145e-05,0.00032087,0,0.04112,0.039503,1,0.13
6.4885e-05,0.00032334,0,0.041232,0.039503,1,0.131
6.4626e-05,0.00032582,0,0.041344,0.039503,1,0.132
6.4366e-05,0.00032829,0,0.041456,0.039503,1,0.133
6.4106e-05,0.00033076,0,0.041568,0.039503,1,0.134
6.3846e-05,0.00033324,0,0.04168,0.039503,1,0.135
6.3349e-05,0.0003361,0,0.041816,0.044119,1,0.136
6.2779e-05,0.00033908,0,0.04196,0.044119,1,0.137
6.221e-05,0.00034206,0,0.042103,0.044119,1,0.138
6.1641e-05,0.00034504,0,0.042246,0.044119,1,0.139
6.1071e-05,0.00034802,0,0.04239,0.044119,1,0.14
6.0502e-05,0.00035101,0,0.042533,0.044119,1,0.141
5.9932e-05,0.00035399,0,0.042676,0.044119,1,0.142
5.9363e-05,0.00035697,0,0.04282,0.044119,1,0.143
5.8794e-05,0.00035995,0,0.042963,0.044119,1,0.144
5.8224e-05,0.00036293,0,0.043106,0.044119,1,0.145
5.7655e-05,0.00036591,0,0.04325,0.044119,1,0.146
5.7085e-05,0.00036889,0,0.043393,0.044119,1,0.147
5.6516e-05,0.00037187,0,0.043536,0.044119,1,0.148
5.5947e-05,0.00037485,0,0.04368,0.044119,1,0.149
5.5377e-05,0.00037783,0,0.043823,0.044119,1,0.15
5.4808e-05,0.00038081,0,0.043966,0.044119,1,0.151
5.4238e-05,0.00038379,0,0.04411,0.044119,1,0.152
5.3669e-05,0.00038678,0,0.044253,0.044119,1,0.153
5.31e-05,0.00038976,0,0.044396,0.044119,1,0.154
5.2495e-05,0.00039268,0,0.044539,0.045513,1,0.155
5.1725e-05,0.00039532,0,0.044681,0.045513,1,0.156
5.0956e-05,0.00039796,0,0.044822,0.045513,1,0.157
5.0186e-05,0.0004006,0,0.044964,0.045513,1,0.158
4.9416e-05,0.00040324,0,0.045105,0.045513,1,0.159
4.8647e-05,0.00040587,0,0.045247,0.045513,1,0.16
4.7877e-05,0.00040851,0,0.045388,0.045513,1,0.161
4.7107e-05,0.00041115,0,0.04553,0.045513,1,0.162
4.6338e-05,0.00041379,0,0.045671,0.045513,1,0.163
4.5568e-05,0.00041643,0,0.045813,0.045513,1,0.164
4.4798e-05,0.00041907,0,0.045954,0.045513,1,0.165
4.4029e-05,0.00042171,0,0.046096,0.045513,1,0.166
4.3259e-05,0.00042435,0,0.046237,0.045513,1,0.167
4.2489e-05,0.00042699,0,0.046379,0.045513,1,0.168
4.1719e-05,0.00042963,0,0.046521,0.045513,1,0.169
4.095e-05,0.00043227,0,0.046662,0.045513,1,0.17
4.018e-05,0.00043491,0,0.046804,0.045513,1,0.171
3.941e-05,0.00043755,0,0.046945,0.045513,1,0.172
3.8641e-05,0.00044019,0,0.047087,0.045513,1,0.173
3.7871e-05,0.00044283,0,0.047228,0.045513,1,0.174
3.7101e-05,0.00044547,0,0.04737,0.045513,1,0.175
3.6332e-05,0.0004481,0,0.047511,0.045513,1,0.176
3.5562e-05,0.00045074,0,0.047653,0.045513,1,0.177
3.4742e-05,0.00045351,0,0.047801,0.049844,1,0.178
3.3774e-05,0.00045663,0,0.047968,0.049844,1,0.179
3.2806e-05,0.00045975,0,0.048135,0.049844,1,0.18
3.1838e-05,0.00046288,0,0.048302,0.049844,1,0.181
3.087e-05,0.000466,0,0.048469,0.049844,1,0.182
2.9902e-05,0.00046912,0,0.048636,0.049844,1,0.183
2.8934e-05,0.00047225,0,0.048803,0.049844,1,0.184
2.7965e-05,0.00047537,0,0.04897,0.049844,1,0.185
2.6997e-05,0.00047849,0,0.049137,0.049844,1,0.186
2.6029e-05,0.00048161,0,0.049305,0.049844,1,0.187
2.5039e-05,0.00048472,0,0.049476,0.052431,1,0.188
2.3961e-05,0.00048777,0,0.049667,0.052431,1,0.189
2.2882e-05,0.00049082,0,0.049858,0.052431,1,0.19
2.1804e-05,0.00049387,0,0.050048,0.052431,1,0.191
2.0725e-05,0.00049691,0,0.050239,0.052431,1,0.192
1.9647e-05,0.00049996,0,0.050429,0.052431,1,0.193
1.8569e-05,0.00050301,0,0.05062,0.052431,1,0.194
1.749e-05,0.00050605,0,0.050811,0.052431,1,0.195
1.6412e-05,0.0005091,0,0.051001,0.052431,1,0.196
1.5333e-05,0.00051215,0,0.051192,0.052431,1,0.197
1.4255e-05,0.0005152,0,0.051383,0.052431,1,0.198
1.3176e-05,0.00051824,0,0.051573,0.052431,1,0.199
1.2098e-05,0.00052129,0,0.051764,0.052431,1,0.2
1.1019e-05,0.00052434,0,0.051955,0.052431,1,0.201
9.9408e-06,0.00052739,0,0.052145,0.052431,1,0.202
8.8623e-06,0.00053043,0,0.052336,0.052431,1,0.203
7.7838e-06,0.00053348,0,0.052527,0.052431,1,0.204
6.6618e-06,0.00053638,0,0.052701,0.049798,1,0.205
5.5004e-06,0.00053916,0,0.052861,0.049798,1,0.206
4.339e-06,0.00054193,0,0.053022,0.049798,1,0.207
3.1776e-06,0.0005447,0,0.053182,0.049798,1,0.208
2.0163e-06,0.00054747,0,0.053342,0.049798,1,0.209
8.549e-07,0.00055024,0,0.053502,0.049798,1,0.21
-3.0646e-07,0.00055301,0,0.053662,0.049798,1,0.211
-1.4679e-06,0.00055579,0,0.053823,0.049798,1,0.212
-2.6292e-06,0.00055856,0,0.053983,0.049798,1,0.213
-3.7906e-06,0.00056133,0,0.054143,0.049798,1,0.214
-4.98e-06,0.00056403,0,0.054313,0.051632,1,0.215
-6.2312e-06,0.00056657,0,0.054504,0.051632,1,0.216
-7.4825e-06,0.0005691,0,0.054695,0.051632,1,0.217
-8.7337e-06,0.00057164,0,0.054886,0.051632,1,0.218
-9.985e-06,0.00057418,0,0.055077,0.051632,1,0.219
-1.1236e-05,0.00057671,0,0.055268,0.051632,1,0.22
-1.2487e-05,0.00057925,0,0.055459,0.051632,1,0.221
-1.3889e-05,0.00058221,0,0.055665,0.056625,1,0.222
-1.5333e-05,0.00058529,0,0.055876,0.056625,1,0.223
-1.6778e-05,0.00058838,0,0.056086,0.056625,1,0.224
-1.8222e-05,0.00059146,0,0.056296,0.056625,1,0.225
-1.9667e-05,0.00059454,0,0.056507,0.056625,1,0.226
-2.1111e-05,0.00059763,0,0.056717,0.056625,1,0.227
-2.2556e-05,0.00060071,0,0.056928,0.056625,1,0.228
-2.4001e-05,0.00060379,0,0.057138,0.056625,1,0.229
-2.5445e-05,0.00060688,0,0.057348,0.056625,1,0.23
-2.689e-05,0.00060996,0,0.057559,0.056625,1,0.231
-2.8334e-05,0.00061304,0,0.057769,0.056625,1,0.232
-2.9779e-05,0.00061613,0,0.057979,0.056625,1,0.233
-3.1223e-05,0.00061921,0,0.05819,0.056625,1,0.234
-3.2668e-05,0.00062229,0,0.0584,0.056625,1,0.235
-3.4113e-05,0.00062537,0,0.058611,0.056625,1,0.236
-3.5557e-05,0.00062846,0,0.058821,0.056625,1,0.237
-3.7002e-05,0.00063154,0,0.059031,0.056625,1,0.238
-3.8447e-05,0.00063462,0,0.059242,0.057368,1,0.239
-3.9946e-05,0.00063723,0,0.059454,0.057368,1,0.24
-4.1446e-05,0.00063984,0,0.059666,0.057368,1,0.241
-4.2946e-05,0.00064245,0,0.059879,0.057368,1,0.242
-4.4445e-05,0.00064506,0,0.060091,0.057368,1,0.243
-4.598e-05,0.00064783,0,0.060315,0.062924,1,0.244
-4.7594e-05,0.00065095,0,0.060565,0.062924,1,0.245
-4.9208e-05,0.00065408,0,0.060815,0.062924,1,0.246
-5.0823e-05,0.0006572,0,0.061064,0.062924,1,0.247
-5.2437e-05,0.00066033,0,0.061314,0.062924,1,0.248
-5.4051e-05,0.00066345,0,0.061564,0.062924,1,0.249
-5.5665e-05,0.00066658,0,0.061814,0.062924,1,0.25
-5.7279e-05,0.0006697,0,0.062064,0.062924,1,0.251
-5.8893e-05,0.00067283,0,0.062314,0.062924,1,0.252
-6.0507e-05,0.00067595,0,0.062563,0.062924,1,0.253
-6.2121e-05,0.00067908,0,0.062813,0.062924,1,0.254
-6.3735e-05,0.0006822,0,0.063063,0.062924,1,0.255
-6.5349e-05,0.00068533,0,0.063313,0.062924,1,0.256
-6.6963e-05,0.00068845,0,0.063563,0.062924,1,0.257
-6.8577e-05,0.00069158,0,0.063812,0.062924,1,0.258
-7.0228e-05,0.00069437,0,0.06409,0.064917,1,0.259
-7.1882e-05,0.00069713,0,0.06437,0.064917,1,0.26
-7.3536e-05,0.0006999,0,0.06465,0.064917,1,0.261
-7.519e-05,0.00070267,0,0.06493,0.064917,1,0.262
-7.6844e-05,0.00070543,0,0.065209,0.064917,1,0.263
-7.8498e-05,0.0007082,0,0.065489,0.064917,1,0.264
-8.0152e-05,0.00071096,0,0.065769,0.064917,1,0.265
-8.1806e-05,0.00071373,0,0.066049,0.064917,1,0.266
-8.346e-05,0.0007165,0,0.066329,0.064917,1,0.267
-8.5114e-05,0.00071926,0,0.066609,0.064917,1,0.268
-8.6768e-05,0.00072203,0,0.066889,0.064917,1,0.269
-8.8422e-05,0.00072479,0,0.067168,0.064917,1,0.27
-9.0076e-05,0.00072756,0,0.067448,0.064917,1,0.271
-9.1853e-05,0.00073071,0,0.067748,0.071208,1,0.272
-9.371e-05,0.00073412,0,0.068062,0.071208,1,0.273
-9.5566e-05,0.00073752,0,0.068375,0.071208,1,0.274
-9.7423e-05,0.00074093,0,0.068689,0.071208,1,0.275
-9.9279e-05,0.00074433,0,0.069002,0.071208,1,0.276
-0.00010114,0.00074774,0,0.069315,0.071208,1,0.277
-0.00010299,0.00075114,0,0.069629,0.071208,1,0.278
-0.00010485,0.00075455,0,0.069942,0.071208,1,0.279
-0.00010671,0.00075795,0,0.070256,0.071208,1,0.28
-0.00010856,0.00076136,0,0.070569,0.071208,1,0.281
-0.00011045,0.00076464,0,0.070882,0.07279,1,0.282
-0.00011246,0.00076744,0,0.071194,0.07279,1,0.283
-0.00011447,0.00077024,0,0.071506,0.07279,1,0.284
-0.00011648,0.00077304,0,0.071818,0.07279,1,0.285
-0.0001185,0.00077585,0,0.072129,0.07279,1,0.286
-0.00012051,0.00077865,0,0.072441,0.07279,1,0.287
-0.00012252,0.00078145,0,0.072753,0.07279,1,0.288
-0.00012453,0.00078425,0,0.073065,0.07279,1,0.289
-0.00012654,0.00078705,0,0.073377,0.07279,1,0.29
-0.00012855,0.00078985,0,0.073688,0.07279,1,0.291
-0.00013057,0.00079265,0,0.074,0.07279,1,0.292
-0.00013258,0.00079545,0,0.074312,0.07279,1,0.293
-0.00013459,0.00079825,0,0.074624,0.07279,1,0.294
-0.0001366,0.00080105,0,0.074936,0.07279,1,0.295
-0.00013866,0.00080408,0,0.075281,0.078635,1,0.296
-0.00014074,0.00080727,0,0.07565,0.078635,1,0.297
-0.00014283,0.00081046,0,0.076019,0.078635,1,0.298
-0.00014492,0.00081366,0,0.076389,0.078635,1,0.299
-0.000147,0.00081685,0,0.076758,0.078635,1,0.3
-0.00014909,0.00082004,0,0.077128,0.078635,1,0.301
-0.00015118,0.00082323,0,0.077497,0.078635,1,0.302
-0.00015327,0.00082643,0,0.077866,0.078635,1,0.303
-0.00015535,0.00082962,0,0.078236,0.078635,1,0.304
-0.00015744,0.00083281,0,0.078605,0.078635,1,0.305
-0.00015953,0.000836,0,0.078975,0.078635,1,0.306
-0.00016167,0.00083893,0,0.079336,0.078591,1,0.307
-0.00016383,0.00084176,0,0.079695,0.078591,1,0.308
-0.000166,0.00084459,0,0.080054,0.078591,1,0.309
-0.00016816,0.00084741,0,0.080413,0.078591,1,0.31
-0.00017032,0.00085024,0,0.080772,0.078591,1,0.311
-0.00017248,0.00085307,0,0.081131,0.078591,1,0.312
-0.00017465,0.0008559,0,0.081489,0.078591,1,0.313
-0.00017681,0.00085873,0,0.081848,0.078591,1,0.314
-0.00017897,0.00086156,0,0.082207,0.078591,1,0.315
-0.00018129,0.00086428,0,0.082678,0.083081,1,0.316
-0.0001836,0.00086701,0,0.083151,0.083081,1,0.317
-0.00018592,0.00086973,0,0.083623,0.083081,1,0.318
-0.00018824,0.00087245,0,0.084096,0.083081,1,0.319
-0.00019056,0.00087518,0,0.084569,0.083081,1,0.32
-0.00019288,0.0008779,0,0.085042,0.083081,1,0.321
-0.00019519,0.00088062,0,0.085514,0.083081,1,0.322
-0.00019752,0.00088342,0,0.085987,0.089163,1,0.323
-0.00019989,0.00088657,0,0.086462,0.089163,1,0.324
-0.00020226,0.00088973,0,0.086937,0.089163,1,0.325
-0.00020463,0.00089289,0,0.087412,0.089163,1,0.326
-0.000207,0.00089604,0,0.087887,0.089163,1,0.327
-0.00020937,0.0008992,0,0.088361,0.089163,1,0.328
-0.00021174,0.00090235,0,0.088836,0.089163,1,0.329
-0.00021411,0.00090551,0,0.089311,0.089163,1,0.33
-0.00021648,0.00090866,0,0.089786,0.089163,1,0.331
-0.00021885,0.00091182,0,0.09026,0.089163,1,0.332
-0.00022137,0.00091467,0,0.09074,0.092034,1,0.333
-0.00022398,0.00091732,0,0.091223,0.092034,1,0.334
-0.0002266,0.00091998,0,0.091706,0.092034,1,0.335
-0.00022922,0.00092263,0,0.092189,0.092034,1,0.336
-0.00023184,0.00092529,0,0.092672,0.092034,1,0.337
-0.00023445,0.00092794,0,0.093155,0.092034,1,0.338
-0.00023707,0.00093059,0,0.093637,0.092034,1,0.339
-0.00023969,0.00093326,0,0.094129,0.09712,1,0.34
-0.00024236,0.00093604,0,0.094723,0.09712,1,0.341
-0.00024503,0.00093882,0,0.095317,0.09712,1,0.342
-0.00024771,0.0009416,0,0.095911,0.09712,1,0.343
-0.00025038,0.00094438,0,0.096505,0.09712,1,0.344
-0.00025305,0.00094716,0,0.097099,0.09712,1,0.345
-0.00025572,0.00094994,0,0.097693,0.09712,1,0.346
-0.00025839,0.00095272,0,0.098287,0.09712,1,0.347
-0.00026106,0.0009555,0,0.09888,0.09712,1,0.348
-0.00026373,0.00095828,0,0.099474,0.09712,1,0.349
-0.00026641,0.00096107,0,0.10007,0.09712,1,0.35
-0.00026908,0.00096385,0,0.10066,0.09712,1,0.351
-0.00027175,0.00096663,0,0.10126,0.09712,1,0.352
-0.00027442,0.00096941,0,0.10185,0.09712,1,0.353
-0.00027712,0.00097234,0,0.10243,0.10195,1,0.354
-0.00027988,0.0009755,0,0.10301,0.10776,1,0.355
-0.00028279,0.0009784,0,0.10368,0.10943,1,0.356
-0.00028583,0.00098104,0,0.10437,0.10943,1,0.357
-0.00028886,0.00098369,0,0.10505,0.10943,1,0.358
-0.0002919,0.00098633,0,0.10573,0.10943,1,0.359
-0.00029493,0.00098898,0,0.10642,0.10943,1,0.36
-0.00029797,0.00099162,0,0.1071,0.10943,1,0.361
-0.000301,0.00099426,0,0.10778,0.10943,1,0.362
-0.00030404,0.00099691,0,0.10847,0.10943,1,0.363
-0.00030707,0.00099955,0,0.10915,0.10943,1,0.364
-0.00031011,0.0010022,0,0.10983,0.10943,1,0.365
-0.00031314,0.0010048,0,0.11051,0.10943,1,0.366
-0.00031618,0.0010075,0,0.1112,0.10943,1,0.367
-0.00031921,0.0010101,0,0.11188,0.10943,1,0.368
-0.00032225,0.0010128,0,0.11256,0.10943,1,0.369
-0.00032542,0.0010156,0,0.11335,0.11526,1,0.37
-0.00032859,0.0010185,0,0.11414,0.11526,1,0.371
-0.00033176,0.0010213,0,0.11493,0.11526,1,0.372
-0.00033514,0.0010237,0,0.1158,0.11866,1,0.373
-0.00033854,0.001026,0,0.11667,0.11866,1,0.374
-0.00034194,0.0010283,0,0.11755,0.11866,1,0.375
-0.00034533,0.0010307,0,0.11842,0.11866,1,0.376
-0.00034873,0.001033,0,0.1193,0.11866,1,0.377
-0.00035213,0.0010353,0,0.12017,0.11866,1,0.378
-0.00035552,0.0010377,0,0.12104,0.11866,1,0.379
-0.00035892,0.00104,0,0.12192,0.11866,1,0.38
-0.00036231,0.0010423,0,0.12279,0.11866,1,0.381
-0.00036578,0.0010451,0,0.12367,0.1254,1,0.382
-0.00036928,0.0010479,0,0.12456,0.12989,1,0.383
-0.00037301,0.0010503,0,0.12551,0.12989,1,0.384
-0.00037674,0.0010527,0,0.12646,0.12989,1,0.385
-0.00038046,0.0010551,0,0.1274,0.12989,1,0.386
-0.00038419,0.0010575,0,0.12835,0.12989,1,0.387
-0.00038792,0.0010598,0,0.1293,0.12989,1,0.388
-0.00039164,0.0010622,0,0.13025,0.12989,1,0.389
-0.00039537,0.0010646,0,0.1312,0.12989,1,0.39
-0.0003991,0.001067,0,0.13214,0.12989,1,0.391
-0.00040282,0.0010694,0,0.13309,0.12989,1,0.392
-0.00040668,0.0010718,0,0.13413,0.13639,1,0.393
-0.00041055,0.0010743,0,0.13519,0.13639,1,0.394
-0.00041442,0.0010768,0,0.13624,0.13639,1,0.395
-0.00041829,0.0010793,0,0.13729,0.13639,1,0.396
-0.00042216,0.0010817,0,0.13834,0.13639,1,0.397
-0.00042611,0.0010841,0,0.13943,0.14172,1,0.398
-0.00043036,0.0010859,0,0.14065,0.14172,1,0.399
-0.00043461,0.0010878,0,0.14187,0.14172,1,0.4
-0.00043886,0.0010897,0,0.14309,0.14172,1,0.401
-0.00044311,0.0010915,0,0.14431,0.14172,1,0.402
-0.00044736,0.0010934,0,0.14553,0.14172,1,0.403
-0.00045167,0.0010956,0,0.14671,0.14828,1,0.404
-0.00045602,0.0010981,0,0.14787,0.14828,1,0.405
-0.00046036,0.0011006,0,0.14902,0.14828,1,0.406
-0.00046471,0.001103,0,0.15018,0.14828,1,0.407
-0.00046939,0.0011048,0,0.15159,0.15458,1,0.408
-0.00047408,0.0011066,0,0.15301,0.15458,1,0.409
-0.00047877,0.0011084,0,0.15443,0.15458,1,0.41
-0.00048347,0.0011102,0,0.15585,0.15458,1,0.411
-0.00048816,0.001112,0,0.15727,0.15458,1,0.412
-0.00049286,0.0011138,0,0.15869,0.15458,1,0.413
-0.00049755,0.0011156,0,0.16011,0.15458,1,0.414
-0.00050228,0.0011177,0,0.16143,0.15929,1,0.415
-0.00050724,0.0011197,0,0.16289,0.16612,1,0.416
-0.00051235,0.0011215,0,0.1645,0.16612,1,0.417
-0.00051747,0.0011233,0,0.16611,0.16612,1,0.418
-0.0005226,0.0011251,0,0.16769,0.16928,1,0.419
-0.00052774,0.0011269,0,0.16928,0.16928,1,0.42
-0.00053288,0.0011288,0,0.17086,0.16928,1,0.421
-0.00053801,0.0011306,0,0.17244,0.16928,1,0.422
-0.00054334,0.0011323,0,0.17411,0.17724,1,0.423
-0.00054895,0.0011336,0,0.17591,0.17724,1,0.424
-0.00055456,0.001135,0,0.17771,0.17724,1,0.425
-0.00056017,0.0011364,0,0.17951,0.17724,1,0.426
-0.0005658,0.0011381,0,0.18118,0.18099,1,0.427
-0.00057144,0.0011398,0,0.18283,0.18099,1,0.428
-0.00057707,0.0011416,0,0.18447,0.18099,1,0.429
-0.00058296,0.0011432,0,0.18621,0.18902,1,0.43
-0.00058908,0.0011446,0,0.18802,0.18902,1,0.431
-0.00059521,0.001146,0,0.18983,0.18902,1,0.432
-0.00060133,0.0011474,0,0.19167,0.1948,1,0.433
-0.00060746,0.0011489,0,0.19351,0.1948,1,0.434
-0.00061358,0.0011503,0,0.19535,0.1948,1,0.435
-0.00061971,0.0011517,0,0.1972,0.1948,1,0.436
-0.0006259,0.0011531,0,0.1991,0.20295,1,0.437
-0.0006326,0.0011542,0,0.2015,0.20295,1,0.438
-0.00063931,0.0011553,0,0.20389,0.20295,1,0.439
-0.00064601,0.0011563,0,0.20629,0.20295,1,0.44
-0.00065284,0.0011578,0,0.20842,0.20659,1,0.441
-0.00065969,0.0011593,0,0.21052,0.2159,1,0.442
-0.00066686,0.0011604,0,0.21329,0.2159,1,0.443
-0.00067402,0.0011614,0,0.21605,0.2159,1,0.444
-0.00068119,0.0011625,0,0.21882,0.2159,1,0.445
-0.00068836,0.0011636,0,0.22159,0.2159,1,0.446
-0.00069579,0.0011648,0,0.2243,0.22141,1,0.447
-0.00070348,0.001166,0,0.22711,0.23087,1,0.448
-0.00071133,0.0011669,0,0.23014,0.23087,1,0.449
-0.00071919,0.0011679,0,0.23318,0.23087,1,0.45
-0.00072697,0.001169,0,0.23617,0.23596,1,0.451
-0.00073468,0.0011702,0,0.23911,0.23596,1,0.452
-0.00074265,0.0011712,0,0.24272,0.24524,1,0.453
-0.00075093,0.0011722,0,0.24693,0.25032,1,0.454
-0.00075932,0.0011734,0,0.25112,0.25032,1,0.455
-0.00076773,0.0011745,0,0.25539,0.26122,1,0.456
-0.00077631,0.0011756,0,0.26076,0.26122,1,0.457
-0.00078488,0.0011767,0,0.26613,0.26122,1,0.458
-0.00079368,0.0011778,0,0.27202,0.2704,1,0.459
-0.00080261,0.001179,0,0.27898,0.28556,1,0.46
-0.00081156,0.0011802,0,0.28669,0.28556,1,0.461
-0.00082053,0.0011814,0,0.29443,0.29937,1,0.462
-0.00082994,0.0011826,0,0.30319,0.29937,1,0.463
-0.00083928,0.0011839,0,0.31236,0.31805,1,0.464
-0.00084849,0.0011853,0,0.3223,0.31805,1,0.465
-0.00085806,0.0011867,0,0.33213,0.33182,1,0.466
-0.00086767,0.0011881,0,0.34195,0.35311,1,0.467
-0.00087724,0.0011897,0,0.35269,0.35311,1,0.468
-0.00088695,0.0011913,0,0.36421,0.36509,1,0.469
-0.00089674,0.0011929,0,0.37615,0.38857,1,0.47
-0.00090696,0.0011946,0,0.39151,0.38857,1,0.471
-0.000917,0.0011965,0,0.40761,0.41739,1,0.472
-0.00092693,0.0011984,0,0.42416,0.41739,1,0.473
-0.00093687,0.0012004,0,0.44075,0.44242,1,0.474
-0.00094709,0.0012026,0,0.4584,0.47311,1,0.475
-0.00095791,0.0012049,0,0.47873,0.50024,1,0.476
-0.00096851,0.0012074,0,0.49996,0.50024,1,0.477
-0.0009791,0.0012099,0,0.52118,0.50024,1,0.478
-0.00098981,0.0012125,0,0.54343,0.55012,1,0.479
-0.0010002,0.0012154,0,0.5666,0.58448,1,0.48
-0.0010106,0.0012185,0,0.58982,0.58448,1,0.481
-0.0010211,0.0012216,0,0.61333,0.63095,1,0.482
-0.0010322,0.0012248,0,0.63849,0.63095,1,0.483
-0.0010431,0.0012283,0,0.66381,0.66698,1,0.484
-0.0010539,0.001232,0,0.6894,0.71276,1,0.485
-0.001065,0.0012359,0,0.71576,0.71276,1,0.486
-0.0010759,0.0012399,0,0.74226,0.75763,1,0.487
-0.0010866,0.0012441,0,0.76895,0.75763,1,0.488
-0.0010972,0.0012484,0,0.79564,0.79326,1,0.489
-0.0011083,0.001253,0,0.82157,0.8386,1,0.49
-0.0011192,0.0012578,0,0.84679,0.85166,1,0.491
-0.00113,0.0012628,0,0.87156,0.85166,1,0.492
-0.001141,0.0012678,0,0.89445,0.89189,1,0.493
-0.0011519,0.0012727,0,0.91481,0.9238,1,0.494
-0.0011629,0.0012776,0,0.93483,0.9238,1,0.495
-0.0011775,0.0012843,0,0.95251,0.95345,1,0.496
-0.0011902,0.0012932,0,0.96808,0.97714,1,0.497
-0.0011903,0.0013074,0,0.9788,0.97714,1,0.498
-0.0011904,0.0013217,0,0.98952,0.97714,1,0.499
-0.0011914,0.001393,0,0.9999,0.99822,1,0.5
-0.0011927,0.002535,0,0.99813,0.99735,1,0.501
-0.0011939,0.0036625,0,0.99651,0.99735,1,0.502
-0.0011951,0.00479,0,0.99489,0.99735,1,0.503
-0.0011839,0.0049042,0,0.97412,0.97167,1,0.504
-0.0011713,0.0049122,0,0.95135,0.97167,1,0.505
-0.0011593,0.0049191,0,0.92907,0.94885,1,0.506
-0.0011485,0.0049248,0,0.90684,0.882,1,0.507
-0.001138,0.0049307,0,0.88445,0.882,1,0.508
-0.0011275,0.0049366,0,0.86205,0.882,1,0.509
-0.0011164,0.0049418,0,0.839,0.8061,1,0.51
-0.0011051,0.0049461,0,0.81389,0.77965,1,0.511
-0.0010938,0.0049506,0,0.78868,0.77965,1,0.512
-0.0010825,0.0049551,0,0.76347,0.77965,1,0.513
-0.0010715,0.0049594,0,0.73804,0.72444,1,0.514
-0.0010607,0.0049635,0,0.71237,0.72444,1,0.515
-0.0010499,0.0049677,0,0.6867,0.72444,1,0.516
-0.0010392,0.0049714,0,0.66172,0.6208,1,0.517
-0.0010284,0.0049747,0,0.63739,0.6208,1,0.518
-0.0010176,0.0049781,0,0.61306,0.6208,1,0.519
-0.0010069,0.0049814,0,0.58873,0.6208,1,0.52
-0.0009965,0.0049846,0,0.5653,0.54623,1,0.521
-0.00098578,0.0049873,0,0.54264,0.54623,1,0.522
-0.00097519,0.00499,0,0.52075,0.50458,1,0.523
-0.00096478,0.0049926,0,0.50005,0.50458,1,0.524
-0.00095438,0.0049952,0,0.47936,0.50458,1,0.525
-0.00094398,0.0049978,0,0.45867,0.50458,1,0.526
-0.00093372,0.0049998,0,0.44144,0.41249,1,0.527
-0.00092348,0.0050017,0,0.42491,0.41249,1,0.528
-0.00091323,0.0050035,0,0.40838,0.41249,1,0.529
-0.00090299,0.0050054,0,0.39185,0.41249,1,0.53
-0.00089314,0.0050072,0,0.37894,0.37993,1,0.531
-0.00088338,0.0050089,0,0.36638,0.3667,1,0.532
-0.00087377,0.0050106,0,0.35443,0.34369,1,0.533
-0.00086412,0.0050121,0,0.34416,0.34369,1,0.534
-0.00085448,0.0050136,0,0.33389,0.34369,1,0.535
-0.00084521,0.0050151,0,0.32379,0.33054,1,0.536
-0.00083588,0.0050165,0,0.31465,0.31224,1,0.537
-0.00082655,0.0050178,0,0.30566,0.31224,1,0.538
-0.00081727,0.0050191,0,0.29673,0.30299,1,0.539
-0.00080838,0.0050204,0,0.28924,0.27869,1,0.54
-0.00079943,0.0050216,0,0.28253,0.27869,1,0.541
-0.00079048,0.0050227,0,0.27581,0.27869,1,0.542
-0.00078163,0.0050238,0,0.26932,0.26778,1,0.543
-0.00077306,0.0050249,0,0.26338,0.26778,1,0.544
-0.00076459,0.0050261,0,0.25839,0.25725,1,0.545
-0.00075612,0.0050273,0,0.25347,0.25725,1,0.546
-0.0007478,0.0050283,0,0.24852,0.25114,1,0.547
-0.00073977,0.0050294,0,0.24444,0.24079,1,0.548
-0.00073198,0.0050306,0,0.24125,0.24079,1,0.549
-0.00072416,0.0050317,0,0.23802,0.23548,1,0.55
-0.00071619,0.0050327,0,0.23464,0.23548,1,0.551
-0.00070823,0.0050337,0,0.23127,0.23548,1,0.552
-0.00070044,0.0050348,0,0.22821,0.22524,1,0.553
-0.00069292,0.005036,0,0.22532,0.21934,1,0.554
-0.00068569,0.0050371,0,0.22241,0.21934,1,0.555
-0.00067845,0.0050381,0,0.21949,0.21934,1,0.556
-0.00067121,0.0050392,0,0.21658,0.21934,1,0.557
-0.00066398,0.0050403,0,0.21366,0.21934,1,0.558
-0.00065705,0.0050417,0,0.21144,0.20953,1,0.559
-0.00065014,0.0050432,0,0.2092,0.20573,1,0.56
-0.00064336,0.0050442,0,0.2067,0.20573,1,0.561
-0.00063659,0.0050453,0,0.20419,0.20573,1,0.562
-0.00062982,0.0050463,0,0.20168,0.20573,1,0.563
-0.00062356,0.0050477,0,0.19968,0.19719,1,0.564
-0.00061737,0.0050491,0,0.19774,0.19719,1,0.565
-0.00061119,0.0050505,0,0.19581,0.19719,1,0.566
-0.000605,0.0050519,0,0.19387,0.19719,1,0.567
-0.00059881,0.0050532,0,0.19194,0.19106,1,0.568
-0.00059262,0.0050546,0,0.19004,0.19106,1,0.569
-0.00058642,0.005056,0,0.18813,0.19106,1,0.57
-0.00058047,0.0050576,0,0.18633,0.18274,1,0.571
-0.00057478,0.0050593,0,0.18466,0.18274,1,0.572
-0.00056908,0.005061,0,0.18298,0.18274,1,0.573
-0.0005634,0.0050627,0,0.18127,0.179,1,0.574
-0.00055773,0.005064,0,0.17943,0.179,1,0.575
-0.00055207,0.0050653,0,0.1776,0.179,1,0.576
-0.0005464,0.0050667,0,0.17576,0.179,1,0.577
-0.00054102,0.0050683,0,0.17406,0.17086,1,0.578
-0.00053583,0.0050701,0,0.17245,0.17086,1,0.579
-0.00053065,0.0050719,0,0.17083,0.17086,1,0.58
-0.00052546,0.0050737,0,0.16921,0.17086,1,0.581
-0.00052027,0.0050755,0,0.1676,0.16761,1,0.582
-0.0005151,0.0050772,0,0.16596,0.16761,1,0.583
-0.00050993,0.005079,0,0.16433,0.16761,1,0.584
-0.00050492,0.0050809,0,0.16283,0.16064,1,0.585
-0.00050014,0.005083,0,0.16147,0.15574,1,0.586
-0.0004954,0.0050848,0,0.16,0.15574,1,0.587
-0.00049065,0.0050866,0,0.15853,0.15574,1,0.588
-0.00048591,0.0050883,0,0.15705,0.15574,1,0.589
-0.00048117,0.0050901,0,0.15558,0.15574,1,0.59
-0.00047642,0.0050918,0,0.15411,0.15574,1,0.591
-0.00047168,0.0050936,0,0.15263,0.15574,1,0.592
-0.00046695,0.0050953,0,0.15118,0.14929,1,0.593
-0.00046256,0.0050978,0,0.15,0.14929,1,0.594
-0.00045817,0.0051002,0,0.14883,0.14929,1,0.595
-0.00045378,0.0051026,0,0.14765,0.14929,1,0.596
-0.00044943,0.0051048,0,0.14646,0.14261,1,0.597
-0.00044514,0.0051067,0,0.14524,0.14261,1,0.598
-0.00044085,0.0051085,0,0.14402,0.14261,1,0.599
-0.00043657,0.0051103,0,0.1428,0.14261,1,0.6
-0.00043228,0.0051122,0,0.14157,0.14261,1,0.601
-0.00042799,0.005114,0,0.14035,0.14261,1,0.602
-0.000424,0.0051163,0,0.13925,0.13728,1,0.603
-0.0004201,0.0051187,0,0.13819,0.13728,1,0.604
-0.00041619,0.0051212,0,0.13712,0.13728,1,0.605
-0.00041229,0.0051236,0,0.13605,0.13728,1,0.606
-0.00040839,0.0051261,0,0.13499,0.13728,1,0.607
-0.0004045,0.0051285,0,0.13393,0.1307,1,0.608
-0.00040075,0.0051309,0,0.13298,0.1307,1,0.609
-0.00039699,0.0051332,0,0.13202,0.1307,1,0.61
-0.00039324,0.0051356,0,0.13106,0.1307,1,0.611
-0.00038948,0.0051379,0,0.13011,0.1307,1,0.612
-0.00038573,0.0051403,0,0.12915,0.1307,1,0.613
-0.00038197,0.0051426,0,0.1282,0.1307,1,0.614
-0.00037822,0.0051449,0,0.12724,0.1307,1,0.615
-0.00037446,0.0051473,0,0.12628,0.1307,1,0.616
-0.00037071,0.0051496,0,0.12533,0.1307,1,0.617
-0.00036721,0.0051525,0,0.12446,0.12615,1,0.618
-0.00036374,0.0051553,0,0.12359,0.11948,1,0.619
-0.00036036,0.0051576,0,0.1227,0.11948,1,0.62
-0.00035698,0.0051598,0,0.12181,0.11948,1,0.621
-0.00035359,0.0051621,0,0.12092,0.11948,1,0.622
-0.00035021,0.0051644,0,0.12003,0.11948,1,0.623
-0.00034682,0.0051667,0,0.11914,0.11948,1,0.624
-0.00034344,0.005169,0,0.11826,0.11948,1,0.625
-0.00034006,0.0051713,0,0.11737,0.11948,1,0.626
-0.00033667,0.0051736,0,0.11648,0.11948,1,0.627
-0.00033352,0.0051764,0,0.11566,0.11628,1,0.628
-0.00033037,0.0051792,0,0.11484,0.11628,1,0.629
-0.00032723,0.005182,0,0.11403,0.11628,1,0.63
-0.00032411,0.0051847,0,0.1133,0.11098,1,0.631
-0.000321,0.0051872,0,0.11261,0.11098,1,0.632
-0.0003179,0.0051898,0,0.11192,0.11098,1,0.633
-0.00031479,0.0051924,0,0.11123,0.11098,1,0.634
-0.00031168,0.0051949,0,0.11053,0.11098,1,0.635
-0.00030857,0.0051975,0,0.10984,0.11098,1,0.636
-0.00030546,0.0052001,0,0.10915,0.11098,1,0.637
-0.00030235,0.0052027,0,0.10846,0.11098,1,0.638
-0.00029924,0.0052052,0,0.10777,0.11098,1,0.639
-0.00029613,0.0052078,0,0.10708,0.11098,1,0.64
-0.00029312,0.0052106,0,0.10639,0.10878,1,0.641
-0.00029024,0.0052138,0,0.10571,0.10878,1,0.642
-0.00028737,0.0052169,0,0.10505,0.10257,1,0.643
-0.00028458,0.0052196,0,0.10445,0.10257,1,0.644
-0.00028179,0.0052224,0,0.10385,0.10257,1,0.645
-0.000279,0.0052251,0,0.10324,0.10257,1,0.646
-0.00027621,0.0052279,0,0.10264,0.10257,1,0.647
-0.00027342,0.0052307,0,0.10204,0.10257,1,0.648
-0.00027064,0.0052334,0,0.10144,0.10257,1,0.649
-0.00026785,0.0052362,0,0.10083,0.10257,1,0.65
-0.00026506,0.0052389,0,0.10023,0.10257,1,0.651
-0.00026227,0.0052417,0,0.099628,0.10257,1,0.652
-0.00025948,0.0052445,0,0.099025,0.10257,1,0.653
-0.00025669,0.0052472,0,0.098423,0.10257,1,0.654
-0.0002539,0.00525,0,0.09782,0.10257,1,0.655
-0.00025117,0.005253,0,0.097233,0.10003,1,0.656
-0.00024851,0.0052563,0,0.096666,0.10003,1,0.657
-0.00024586,0.0052595,0,0.09611,0.093353,1,0.658
-0.0002433,0.0052623,0,0.095594,0.093353,1,0.659
-0.00024074,0.005265,0,0.095079,0.093353,1,0.66
-0.00023818,0.0052677,0,0.094563,0.093353,1,0.661
-0.00023562,0.0052704,0,0.094048,0.093353,1,0.662
-0.00023305,0.0052731,0,0.093532,0.093353,1,0.663
-0.00023049,0.0052759,0,0.093017,0.093353,1,0.664
-0.00022793,0.0052786,0,0.092501,0.093353,1,0.665
-0.00022537,0.0052813,0,0.091986,0.093353,1,0.666
-0.00022281,0.005284,0,0.09147,0.093353,1,0.667
-0.00022024,0.0052867,0,0.090954,0.093353,1,0.668
-0.00021768,0.0052895,0,0.090439,0.093353,1,0.669
-0.00021512,0.0052922,0,0.089923,0.093353,1,0.67
-0.00021256,0.0052949,0,0.089408,0.093353,1,0.671
-0.00021,0.0052976,0,0.088892,0.093353,1,0.672
-0.00020744,0.0053003,0,0.088377,0.093353,1,0.673
-0.00020506,0.0053036,0,0.087862,0.092515,1,0.674
-0.00020269,0.0053068,0,0.08736,0.087936,1,0.675
-0.00020033,0.0053101,0,0.086941,0.087936,1,0.676
-0.00019797,0.0053133,0,0.086522,0.087936,1,0.677
-0.00019563,0.0053165,0,0.086096,0.081383,1,0.678
-0.0001934,0.0053193,0,0.08565,0.081383,1,0.679
-0.00019117,0.005322,0,0.085204,0.081383,1,0.68
-0.00018893,0.0053248,0,0.084759,0.081383,1,0.681
-0.0001867,0.0053276,0,0.084313,0.081383,1,0.682
-0.00018446,0.0053304,0,0.083867,0.081383,1,0.683
-0.00018223,0.0053332,0,0.083421,0.081383,1,0.684
-0.00018,0.0053359,0,0.082975,0.081383,1,0.685
-0.00017776,0.0053387,0,0.082529,0.081383,1,0.686
-0.00017553,0.0053415,0,0.082083,0.081383,1,0.687
-0.00017329,0.0053443,0,0.081637,0.081383,1,0.688
-0.00017106,0.0053471,0,0.081191,0.081383,1,0.689
-0.00016883,0.0053498,0,0.080745,0.081383,1,0.69
-0.00016659,0.0053526,0,0.0803,0.081383,1,0.691
-0.00016436,0.0053554,0,0.079854,0.081383,1,0.692
-0.00016213,0.0053582,0,0.079427,0.077232,1,0.693
-0.00015995,0.0053612,0,0.079079,0.077232,1,0.694
-0.00015777,0.0053642,0,0.078732,0.077232,1,0.695
-0.00015559,0.0053672,0,0.078384,0.077232,1,0.696
-0.00015341,0.0053702,0,0.078037,0.077232,1,0.697
-0.00015123,0.0053732,0,0.07769,0.077232,1,0.698
-0.00014905,0.0053762,0,0.077342,0.077232,1,0.699
-0.00014687,0.0053792,0,0.076995,0.077232,1,0.7
-0.00014469,0.0053822,0,0.076647,0.077232,1,0.701
-0.00014251,0.0053852,0,0.0763,0.077232,1,0.702
-0.00014033,0.0053881,0,0.075952,0.077232,1,0.703
-0.00013815,0.0053911,0,0.075605,0.077232,1,0.704
-0.00013599,0.0053942,0,0.075251,0.078876,1,0.705
-0.00013392,0.0053974,0,0.074867,0.078876,1,0.706
-0.00013188,0.0054006,0,0.074506,0.074211,1,0.707
-0.00012989,0.0054035,0,0.074193,0.074211,1,0.708
-0.00012791,0.0054065,0,0.073879,0.074211,1,0.709
-0.00012593,0.0054095,0,0.073565,0.074211,1,0.71
-0.00012394,0.0054125,0,0.073252,0.074211,1,0.711
-0.00012196,0.0054154,0,0.072938,0.074211,1,0.712
-0.00011998,0.0054184,0,0.072624,0.074211,1,0.713
-0.00011799,0.0054214,0,0.072311,0.074211,1,0.714
-0.00011601,0.0054243,0,0.071997,0.074211,1,0.715
-0.00011403,0.0054273,0,0.071683,0.074211,1,0.716
-0.00011204,0.0054303,0,0.07137,0.074211,1,0.717
-0.00011006,0.0054332,0,0.071056,0.074211,1,0.718
-0.00010808,0.0054362,0,0.070742,0.074211,1,0.719
-0.00010609,0.0054392,0,0.070429,0.074211,1,0.72
-0.00010411,0.0054421,0,0.070115,0.074211,1,0.721
-0.00010213,0.0054451,0,0.069801,0.074211,1,0.722
-0.00010033,0.0054483,0,0.069495,0.06638,1,0.723
-9.8722e-05,0.0054513,0,0.069198,0.06638,1,0.724
-9.7118e-05,0.0054543,0,0.0689,0.06638,1,0.725
-9.5514e-05,0.0054573,0,0.068603,0.06638,1,0.726
-9.391e-05,0.0054603,0,0.068305,0.06638,1,0.727
-9.2306e-05,0.0054633,0,0.068008,0.06638,1,0.728
-9.0702e-05,0.0054663,0,0.06771,0.06638,1,0.729
-8.9097e-05,0.0054693,0,0.067413,0.06638,1,0.73
-8.7493e-05,0.0054723,0,0.067116,0.06638,1,0.731
-8.5889e-05,0.0054753,0,0.066818,0.06638,1,0.732
-8.4285e-05,0.0054783,0,0.066521,0.06638,1,0.733
-8.2681e-05,0.0054812,0,0.066223,0.06638,1,0.734
-8.1077e-05,0.0054842,0,0.065926,0.06638,1,0.735
-7.9473e-05,0.0054872,0,0.065628,0.06638,1,0.736
-7.7869e-05,0.0054902,0,0.065331,0.06638,1,0.737
-7.6265e-05,0.0054932,0,0.065033,0.06638,1,0.738
-7.4661e-05,0.0054962,0,0.064736,0.06638,1,0.739
-7.304e-05,0.0054992,0,0.064465,0.063355,1,0.74
-7.1407e-05,0.0055023,0,0.064217,0.063355,1,0.741
-6.9773e-05,0.0055054,0,0.063968,0.063355,1,0.742
-6.8139e-05,0.0055085,0,0.06372,0.063355,1,0.743
-6.6505e-05,0.0055115,0,0.063471,0.063355,1,0.744
-6.4872e-05,0.0055146,0,0.063223,0.063355,1,0.745
-6.3238e-05,0.0055177,0,0.062974,0.063355,1,0.746
-6.1604e-05,0.0055207,0,0.062726,0.063355,1,0.747
-5.9971e-05,0.0055238,0,0.062477,0.063355,1,0.748
-5.8337e-05,0.0055269,0,0.062229,0.063355,1,0.749
-5.6703e-05,0.0055299,0,0.06198,0.063355,1,0.75
-5.5069e-05,0.005533,0,0.061732,0.063355,1,0.751
-5.3436e-05,0.0055361,0,0.061483,0.063355,1,0.752
-5.1802e-05,0.0055391,0,0.061235,0.063355,1,0.753
-5.0168e-05,0.0055422,0,0.060986,0.063355,1,0.754
-4.8535e-05,0.0055453,0,0.060738,0.063355,1,0.755
-4.6901e-05,0.0055484,0,0.060489,0.063355,1,0.756
-4.535e-05,0.005551,0,0.060253,0.057699,1,0.757
-4.3804e-05,0.0055537,0,0.060018,0.057699,1,0.758
-4.2257e-05,0.0055563,0,0.059782,0.057699,1,0.759
-4.0711e-05,0.005559,0,0.059546,0.057699,1,0.76
-3.9195e-05,0.0055618,0,0.059313,0.056808,1,0.761
-3.7751e-05,0.0055649,0,0.059083,0.056808,1,0.762
-3.6307e-05,0.005568,0,0.058854,0.056808,1,0.763
-3.4863e-05,0.0055712,0,0.058625,0.056808,1,0.764
-3.3419e-05,0.0055743,0,0.058395,0.056808,1,0.765
-3.1975e-05,0.0055774,0,0.058166,0.056808,1,0.766
-3.0531e-05,0.0055805,0,0.057937,0.056808,1,0.767
-2.9087e-05,0.0055837,0,0.057707,0.056808,1,0.768
-2.7643e-05,0.0055868,0,0.057478,0.056808,1,0.769
-2.6199e-05,0.0055899,0,0.057249,0.056808,1,0.77
-2.4755e-05,0.005593,0,0.057019,0.056808,1,0.771
-2.331e-05,0.0055962,0,0.05679,0.056808,1,0.772
-2.1866e-05,0.0055993,0,0.056561,0.056808,1,0.773
-2.0422e-05,0.0056024,0,0.056331,0.056808,1,0.774
-1.8978e-05,0.0056055,0,0.056102,0.056808,1,0.775
-1.7552e-05,0.0056086,0,0.055879,0.05315,1,0.776
-1.6291e-05,0.0056112,0,0.055719,0.05315,1,0.777
-1.5031e-05,0.0056138,0,0.055559,0.05315,1,0.778
-1.377e-05,0.0056164,0,0.055399,0.05315,1,0.779
-1.2509e-05,0.005619,0,0.055239,0.05315,1,0.78
-1.1249e-05,0.0056216,0,0.055079,0.05315,1,0.781
-9.988e-06,0.0056242,0,0.054919,0.05315,1,0.782
-8.7273e-06,0.0056269,0,0.054759,0.05315,1,0.783
-7.4667e-06,0.0056295,0,0.054599,0.05315,1,0.784
-6.206e-06,0.0056321,0,0.054438,0.05315,1,0.785
-4.9744e-06,0.0056348,0,0.054269,0.053581,1,0.786
-3.8023e-06,0.005638,0,0.05408,0.053581,1,0.787
-2.6302e-06,0.0056411,0,0.053892,0.053581,1,0.788
-1.458e-06,0.0056442,0,0.053703,0.053581,1,0.789
-2.8593e-07,0.0056473,0,0.053514,0.053581,1,0.79
8.8622e-07,0.0056504,0,0.053326,0.053581,1,0.791
2.0583e-06,0.0056536,0,0.053137,0.053581,1,0.792
3.2305e-06,0.0056567,0,0.052948,0.053581,1,0.793
4.4026e-06,0.0056598,0,0.05276,0.053581,1,0.794
5.5747e-06,0.0056629,0,0.052571,0.053581,1,0.795
6.7469e-06,0.005666,0,0.052382,0.053581,1,0.796
7.919e-06,0.0056692,0,0.052194,0.053581,1,0.797
9.0911e-06,0.0056723,0,0.052005,0.053581,1,0.798
1.0263e-05,0.0056754,0,0.051816,0.053581,1,0.799
1.1435e-05,0.0056785,0,0.051628,0.053581,1,0.8
1.2568e-05,0.0056815,0,0.051447,0.048998,1,0.801
1.3624e-05,0.0056841,0,0.051282,0.048998,1,0.802
1.468e-05,0.0056867,0,0.051117,0.048998,1,0.803
1.5736e-05,0.0056893,0,0.050951,0.048998,1,0.804
1.6793e-05,0.0056919,0,0.050786,0.048998,1,0.805
1.7849e-05,0.0056946,0,0.050621,0.048998,1,0.806
1.8905e-05,0.0056972,0,0.050456,0.048998,1,0.807
1.9961e-05,0.0056998,0,0.050291,0.048998,1,0.808
2.1017e-05,0.0057024,0,0.050125,0.048998,1,0.809
2.2073e-05,0.005705,0,0.04996,0.048998,1,0.81
2.3129e-05,0.0057077,0,0.049795,0.048998,1,0.811
2.4185e-05,0.0057103,0,0.04963,0.048998,1,0.812
2.5242e-05,0.0057129,0,0.049465,0.048998,1,0.813
2.6298e-05,0.0057155,0,0.049299,0.048998,1,0.814
2.7275e-05,0.0057184,0,0.049129,0.048937,1,0.815
2.8214e-05,0.0057215,0,0.048957,0.048937,1,0.816
2.9153e-05,0.0057246,0,0.048784,0.048937,1,0.817
3.0092e-05,0.0057277,0,0.048612,0.048937,1,0.818
3.1031e-05,0.0057308,0,0.048439,0.048937,1,0.819
3.197e-05,0.0057339,0,0.048267,0.048937,1,0.82
3.2909e-05,0.0057369,0,0.048094,0.048937,1,0.821
3.3848e-05,0.00574,0,0.047922,0.048937,1,0.822
3.4787e-05,0.0057431,0,0.047749,0.048937,1,0.823
3.5726e-05,0.0057462,0,0.047577,0.048937,1,0.824
3.6665e-05,0.0057493,0,0.047404,0.048937,1,0.825
3.7604e-05,0.0057523,0,0.047232,0.048937,1,0.826
3.8543e-05,0.0057554,0,0.04706,0.048937,1,0.827
3.9482e-05,0.0057585,0,0.046887,0.048937,1,0.828
4.042e-05,0.0057616,0,0.046715,0.048937,1,0.829
4.1346e-05,0.0057646,0,0.046545,0.044667,1,0.83
4.2051e-05,0.0057672,0,0.046416,0.044667,1,0.831
4.2755e-05,0.0057698,0,0.046288,0.044667,1,0.832
4.346e-05,0.0057725,0,0.04616,0.044667,1,0.833
4.4165e-05,0.0057751,0,0.046031,0.044667,1,0.834
4.487e-05,0.0057777,0,0.045903,0.044667,1,0.835
4.5575e-05,0.0057803,0,0.045775,0.044667,1,0.836
4.628e-05,0.0057829,0,0.045646,0.044667,1,0.837
4.6985e-05,0.0057855,0,0.045518,0.044667,1,0.838
4.769e-05,0.0057881,0,0.04539,0.044667,1,0.839
4.8395e-05,0.0057907,0,0.045261,0.044667,1,0.84
4.91e-05,0.0057933,0,0.045133,0.044667,1,0.841
4.9804e-05,0.005796,0,0.045005,0.044667,1,0.842
5.0509e-05,0.0057986,0,0.044876,0.044667,1,0.843
5.1214e-05,0.0058012,0,0.044748,0.044667,1,0.844
5.1919e-05,0.0058038,0,0.044619,0.044667,1,0.845
5.2624e-05,0.0058064,0,0.044491,0.044667,1,0.846
5.3329e-05,0.005809,0,0.044363,0.044667,1,0.847
5.4034e-05,0.0058116,0,0.044234,0.044667,1,0.848
5.4739e-05,0.0058142,0,0.044106,0.044667,1,0.849
5.5444e-05,0.0058168,0,0.043978,0.044667,1,0.85
5.6122e-05,0.0058196,0,0.043845,0.044491,1,0.851
5.6711e-05,0.0058226,0,0.043696,0.044491,1,0.852
5.7299e-05,0.0058256,0,0.043547,0.044491,1,0.853
5.7888e-05,0.0058286,0,0.043398,0.044491,1,0.854
5.8477e-05,0.0058316,0,0.043249,0.044491,1,0.855
5.9066e-05,0.0058347,0,0.0431,0.044491,1,0.856
5.9655e-05,0.0058377,0,0.042951,0.044491,1,0.857
6.0244e-05,0.0058407,0,0.042802,0.044491,1,0.858
6.0832e-05,0.0058437,0,0.042653,0.044491,1,0.859
6.1421e-05,0.0058468,0,0.042504,0.044491,1,0.86
6.201e-05,0.0058498,0,0.042355,0.044491,1,0.861
6.2599e-05,0.0058528,0,0.042206,0.044491,1,0.862
6.3188e-05,0.0058558,0,0.042057,0.044491,1,0.863
6.3777e-05,0.0058589,0,0.041908,0.044491,1,0.864
6.4365e-05,0.0058619,0,0.041759,0.044491,1,0.865
6.4649e-05,0.0058645,0,0.041644,0.040173,1,0.866
6.4898e-05,0.005867,0,0.041532,0.040173,1,0.867
6.5147e-05,0.0058695,0,0.04142,0.040173,1,0.868
6.5395e-05,0.005872,0,0.041308,0.040173,1,0.869
6.5644e-05,0.0058745,0,0.041196,0.040173,1,0.87
6.5893e-05,0.005877,0,0.041084,0.040173,1,0.871
6.6142e-05,0.0058795,0,0.040972,0.040173,1,0.872
6.6391e-05,0.0058821,0,0.04086,0.040173,1,0.873
6.664e-05,0.0058846,0,0.040748,0.040173,1,0.874
6.6888e-05,0.0058871,0,0.040636,0.040173,1,0.875
6.7137e-05,0.0058896,0,0.040524,0.040173,1,0.876
6.7386e-05,0.0058921,0,0.040412,0.040173,1,0.877
6.7635e-05,0.0058946,0,0.0403,0.040173,1,0.878
6.7884e-05,0.0058972,0,0.040188,0.040173,1,0.879
6.8133e-05,0.0058997,0,0.040076,0.040173,1,0.88
6.8381e-05,0.0059022,0,0.039964,0.040173,1,0.881
6.863e-05,0.0059047,0,0.039852,0.040173,1,0.882
6.8879e-05,0.0059072,0,0.03974,0.040173,1,0.883
6.9128e-05,0.0059097,0,0.039628,0.040173,1,0.884
6.9377e-05,0.0059122,0,0.039516,0.040173,1,0.885
6.9626e-05,0.0059148,0,0.039404,0.040173,1,0.886
6.9874e-05,0.0059173,0,0.039292,0.040173,1,0.887
7.0123e-05,0.0059198,0,0.039179,0.040173,1,0.888
7.0372e-05,0.0059223,0,0.039067,0.040173,1,0.889
7.0621e-05,0.0059248,0,0.038955,0.040173,1,0.89
7.087e-05,0.0059273,0,0.038843,0.040173,1,0.891
7.1119e-05,0.0059299,0,0.038731,0.040173,1,0.892
7.1296e-05,0.0059327,0,0.038599,0.040873,1,0.893
7.146e-05,0.0059356,0,0.038464,0.040873,1,0.894
7.1624e-05,0.0059384,0,0.038328,0.040873,1,0.895
7.1788e-05,0.0059413,0,0.038192,0.040873,1,0.896
7.1952e-05,0.0059442,0,0.038056,0.040873,1,0.897
7.2115e-05,0.0059471,0,0.03792,0.040873,1,0.898
7.2279e-05,0.00595,0,0.037785,0.040873,1,0.899
7.2443e-05,0.0059528,0,0.037649,0.040873,1,0.9
7.2378e-05,0.0059555,0,0.037544,0.03845,1,0.901
7.2248e-05,0.0059581,0,0.037447,0.03845,1,0.902
7.2118e-05,0.0059608,0,0.037351,0.03845,1,0.903
7.1988e-05,0.0059634,0,0.037254,0.03845,1,0.904
7.1858e-05,0.005966,0,0.037158,0.03845,1,0.905
7.1729e-05,0.0059687,0,0.037061,0.03845,1,0.906
7.1599e-05,0.0059713,0,0.036965,0.03845,1,0.907
7.1469e-05,0.0059739,0,0.036868,0.03845,1,0.908
7.1339e-05,0.0059765,0,0.036772,0.03845,1,0.909
7.1209e-05,0.0059792,0,0.036676,0.03845,1,0.91
7.1079e-05,0.0059818,0,0.036579,0.03845,1,0.911
7.0949e-05,0.0059844,0,0.036483,0.03845,1,0.912
7.082e-05,0.0059871,0,0.036386,0.03845,1,0.913
7.069e-05,0.0059897,0,0.03629,0.03845,1,0.914
7.0464e-05,0.0059922,0,0.036193,0.033966,1,0.915
7.0224e-05,0.0059946,0,0.036097,0.033966,1,0.916
6.9985e-05,0.005997,0,0.036,0.033966,1,0.917
6.9745e-05,0.0059995,0,0.035904,0.033966,1,0.918
6.9506e-05,0.0060019,0,0.035807,0.033966,1,0.919
6.9266e-05,0.0060044,0,0.035711,0.033966,1,0.92
6.9026e-05,0.0060068,0,0.035614,0.033966,1,0.921
6.8787e-05,0.0060093,0,0.035517,0.033966,1,0.922
6.8547e-05,0.0060117,0,0.035421,0.033966,1,0.923
6.8308e-05,0.0060142,0,0.035324,0.033966,1,0.924
6.8068e-05,0.0060166,0,0.035228,0.033966,1,0.925
6.7828e-05,0.0060191,0,0.035131,0.033966,1,0.926
6.7589e-05,0.0060215,0,0.035035,0.033966,1,0.927
6.7349e-05,0.006024,0,0.034938,0.033966,1,0.928
6.711e-05,0.0060264,0,0.034842,0.033966,1,0.929
6.6843e-05,0.0060288,0,0.034749,0.031858,1,0.93
6.6157e-05,0.006031,0,0.034707,0.031858,1,0.931
6.547e-05,0.0060332,0,0.034666,0.031858,1,0.932
6.4784e-05,0.0060355,0,0.034624,0.031858,1,0.933
6.4097e-05,0.0060377,0,0.034583,0.031858,1,0.934
6.3411e-05,0.0060399,0,0.034541,0.031858,1,0.935
6.2724e-05,0.0060421,0,0.0345,0.031858,1,0.936
6.2038e-05,0.0060443,0,0.034458,0.031858,1,0.937
6.1351e-05,0.0060465,0,0.034417,0.031858,1,0.938
6.0665e-05,0.0060487,0,0.034376,0.031858,1,0.939
5.9979e-05,0.0060509,0,0.034334,0.031858,1,0.94
5.9316e-05,0.0060533,0,0.034273,0.033876,1,0.941
5.8679e-05,0.0060558,0,0.034191,0.033876,1,0.942
5.8042e-05,0.0060583,0,0.034108,0.033876,1,0.943
5.7405e-05,0.0060609,0,0.034026,0.033876,1,0.944
5.6768e-05,0.0060634,0,0.033944,0.033876,1,0.945
5.6131e-05,0.0060659,0,0.033861,0.033876,1,0.946
5.5494e-05,0.0060684,0,0.033779,0.033876,1,0.947
5.4857e-05,0.006071,0,0.033696,0.033876,1,0.948
5.422e-05,0.0060735,0,0.033614,0.033876,1,0.949
5.3583e-05,0.006076,0,0.033532,0.033876,1,0.95
5.2946e-05,0.0060785,0,0.033449,0.033876,1,0.951
5.2309e-05,0.0060811,0,0.033367,0.033876,1,0.952
5.1672e-05,0.0060836,0,0.033285,0.033876,1,0.953
5.1035e-05,0.0060861,0,0.033202,0.033876,1,0.954
5.0398e-05,0.0060887,0,0.03312,0.033876,1,0.955
4.9761e-05,0.0060912,0,0.033038,0.033876,1,0.956
4.9124e-05,0.0060937,0,0.032955,0.033876,1,0.957
4.8487e-05,0.0060962,0,0.032873,0.033876,1,0.958
4.785e-05,0.0060988,0,0.032791,0.033876,1,0.959
4.7213e-05,0.0061013,0,0.032708,0.033876,1,0.96
4.6576e-05,0.0061038,0,0.032626,0.033876,1,0.961
4.5939e-05,0.0061063,0,0.032544,0.033876,1,0.962
4.5302e-05,0.0061089,0,0.032461,0.033876,1,0.963
4.4665e-05,0.0061114,0,0.032379,0.033876,1,0.964
4.3602e-05,0.0061138,0,0.032341,0.032385,1,0.965
4.2356e-05,0.0061161,0,0.032321,0.032385,1,0.966
4.111e-05,0.0061184,0,0.032302,0.032385,1,0.967
3.9865e-05,0.0061207,0,0.032283,0.032385,1,0.968
3.8619e-05,0.0061231,0,0.032264,0.032385,1,0.969
3.7373e-05,0.0061254,0,0.032245,0.032385,1,0.97
3.6127e-05,0.0061277,0,0.032225,0.032385,1,0.971
3.4882e-05,0.00613,0,0.032206,0.032385,1,0.972
3.3636e-05,0.0061323,0,0.032187,0.032385,1,0.973
3.239e-05,0.0061347,0,0.032168,0.032385,1,0.974
3.1144e-05,0.006137,0,0.032148,0.032385,1,0.975
2.9899e-05,0.0061393,0,0.032129,0.032385,1,0.976
2.8653e-05,0.0061416,0,0.03211,0.032385,1,0.977
2.7407e-05,0.0061439,0,0.032091,0.032385,1,0.978
2.6161e-05,0.0061463,0,0.032072,0.032385,1,0.979
2.4915e-05,0.0061486,0,0.032052,0.032385,1,0.98
2.367e-05,0.0061509,0,0.032033,0.032385,1,0.981
2.2424e-05,0.0061532,0,0.032014,0.032385,1,0.982
2.1178e-05,0.0061556,0,0.031995,0.032385,1,0.983
1.9932e-05,0.0061579,0,0.031976,0.032385,1,0.984
1.8687e-05,0.0061602,0,0.031956,0.032385,1,0.985
1.7441e-05,0.0061625,0,0.031937,0.032385,1,0.986
1.6195e-05,0.0061648,0,0.031918,0.032385,1,0.987
1.4949e-05,0.0061672,0,0.031899,0.032385,1,0.988
1.3704e-05,0.0061695,0,0.03188,0.032385,1,0.989
1.2458e-05,0.0061718,0,0.03186,0.032385,1,0.99
1.1212e-05,0.0061741,0,0.031841,0.032385,1,0.991
9.9662e-06,0.0061764,0,0.031822,0.032385,1,0.992
8.7204e-06,0.0061788,0,0.031803,0.032385,1,0.993
7.4747e-06,0.0061811,0,0.031783,0.032385,1,0.994
6.2289e-06,0.0061834,0,0.031764,0.032385,1,0.995
4.9831e-06,0.0061857,0,0.031745,0.032385,1,0.996
3.7373e-06,0.006188,0,0.031726,0.032385,1,0.997
2.4916e-06,0.0061904,0,0.031707,0.032385,1,0.998
1.2458e-06,0.0061927,0,0.031687,0.032385,1,0.999
0,0.006195,0,0.031668,0.034764,1,1


==> Data/SENT/profile_150.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.041159,0.044135,1,0
-8.2076e-10,1.9473e-09,0,0.041191,0.041804,1,0.00099999
-1.6415e-09,3.8947e-09,0,0.041222,0.041804,1,0.002
-2.4623e-09,5.8421e-09,0,0.041254,0.041804,1,0.003
-3.2831e-09,7.7895e-09,0,0.041286,0.041804,1,0.004
-4.1039e-09,9.7368e-09,0,0.041318,0.041804,1,0.005
-4.9246e-09,1.1684e-08,0,0.041349,0.041804,1,0.006
-5.7454e-09,1.3632e-08,0,0.041381,0.041804,1,0.007
-6.5662e-09,1.5579e-08,0,0.041413,0.041804,1,0.008
-7.387e-09,1.7526e-08,0,0.041444,0.041804,1,0.009
-8.2077e-09,1.9474e-08,0,0.041476,0.041804,1,0.01
-9.0285e-09,2.1421e-08,0,0.041508,0.041804,1,0.011
-9.8493e-09,2.3368e-08,0,0.04154,0.041804,1,0.012
-1.067e-08,2.5316e-08,0,0.041571,0.041804,1,0.013
-1.1491e-08,2.7263e-08,0,0.041603,0.041804,1,0.014
-1.2312e-08,2.921e-08,0,0.041635,0.041804,1,0.015
-1.3132e-08,3.1158e-08,0,0.041667,0.041804,1,0.016
-1.3953e-08,3.3105e-08,0,0.041698,0.041804,1,0.017
-1.4774e-08,3.5052e-08,0,0.04173,0.041804,1,0.018
-1.5595e-08,3.7e-08,0,0.041762,0.041804,1,0.019
-1.6415e-08,3.8947e-08,0,0.041793,0.041804,1,0.02
-1.7236e-08,4.0895e-08,0,0.041825,0.041804,1,0.021
-1.8057e-08,4.2842e-08,0,0.041857,0.041804,1,0.022
-1.8878e-08,4.4789e-08,0,0.041889,0.041804,1,0.023
-1.9699e-08,4.6737e-08,0,0.04192,0.041804,1,0.024
-2.0519e-08,4.8684e-08,0,0.041952,0.041804,1,0.025
-2.134e-08,5.0631e-08,0,0.041984,0.041804,1,0.026
-2.2161e-08,5.2579e-08,0,0.042016,0.041804,1,0.027
-2.2982e-08,5.4526e-08,0,0.042047,0.041804,1,0.028
-2.3802e-08,5.6473e-08,0,0.042079,0.041804,1,0.029
-2.4623e-08,5.8421e-08,0,0.042111,0.041804,1,0.03
-2.5444e-08,6.0368e-08,0,0.042142,0.041804,1,0.031
-2.6265e-08,6.2316e-08,0,0.042174,0.041804,1,0.032
-2.7095e-08,6.4278e-08,0,0.042215,0.043664,1,0.033
-2.8018e-08,6.6395e-08,0,0.042342,0.043664,1,0.034
-2.8941e-08,6.8512e-08,0,0.042468,0.043664,1,0.035
-2.9864e-08,7.0629e-08,0,0.042595,0.043664,1,0.036
-3.0787e-08,7.2746e-08,0,0.042722,0.043664,1,0.037
-3.171e-08,7.4863e-08,0,0.042849,0.043664,1,0.038
-3.2632e-08,7.698e-08,0,0.042976,0.043664,1,0.039
-3.3555e-08,7.9097e-08,0,0.043103,0.043664,1,0.04
-3.4478e-08,8.1214e-08,0,0.04323,0.043664,1,0.041
-3.5401e-08,8.333e-08,0,0.043357,0.043664,1,0.042
-3.6324e-08,8.5447e-08,0,0.043484,0.043664,1,0.043
-3.7247e-08,8.7564e-08,0,0.043611,0.043664,1,0.044
-3.817e-08,8.9681e-08,0,0.043738,0.043664,1,0.045
-3.9093e-08,9.1798e-08,0,0.043864,0.043664,1,0.046
-4.0016e-08,9.3915e-08,0,0.043991,0.043664,1,0.047
-4.0939e-08,9.6032e-08,0,0.044118,0.043664,1,0.048
-4.1862e-08,9.8149e-08,0,0.044245,0.043664,1,0.049
-4.2785e-08,1.0027e-07,0,0.044372,0.043664,1,0.05
-4.3708e-08,1.0238e-07,0,0.044499,0.043664,1,0.051
-4.4631e-08,1.045e-07,0,0.044626,0.043664,1,0.052
-4.5553e-08,1.0662e-07,0,0.044753,0.043664,1,0.053
-4.6476e-08,1.0873e-07,0,0.04488,0.043664,1,0.054
-4.7399e-08,1.1085e-07,0,0.045007,0.043664,1,0.055
-4.8322e-08,1.1297e-07,0,0.045133,0.043664,1,0.056
-4.9245e-08,1.1508e-07,0,0.04526,0.043664,1,0.057
-5.0168e-08,1.172e-07,0,0.045387,0.043664,1,0.058
-5.1091e-08,1.1932e-07,0,0.045514,0.043664,1,0.059
-5.2014e-08,1.2143e-07,0,0.045641,0.043664,1,0.06
-5.2937e-08,1.2355e-07,0,0.045768,0.043664,1,0.061
-5.386e-08,1.2567e-07,0,0.045895,0.043664,1,0.062
-5.4783e-08,1.2779e-07,0,0.046022,0.043664,1,0.063
-5.5835e-08,1.2995e-07,0,0.046158,0.047091,1,0.064
-5.6901e-08,1.3213e-07,0,0.046295,0.047091,1,0.065
-5.7966e-08,1.343e-07,0,0.046433,0.047091,1,0.066
-5.9031e-08,1.3648e-07,0,0.04657,0.047091,1,0.067
-6.0097e-08,1.3865e-07,0,0.046707,0.047091,1,0.068
-6.1162e-08,1.4082e-07,0,0.046845,0.047091,1,0.069
-6.2228e-08,1.43e-07,0,0.046982,0.047091,1,0.07
-6.3293e-08,1.4517e-07,0,0.047119,0.047091,1,0.071
-6.4359e-08,1.4735e-07,0,0.047256,0.047091,1,0.072
-6.5424e-08,1.4952e-07,0,0.047394,0.047091,1,0.073
-6.6551e-08,1.5175e-07,0,0.047532,0.049929,1,0.074
-6.78e-08,1.5408e-07,0,0.047674,0.049929,1,0.075
-6.9049e-08,1.5641e-07,0,0.047815,0.049929,1,0.076
-7.0298e-08,1.5874e-07,0,0.047957,0.049929,1,0.077
-7.1547e-08,1.6107e-07,0,0.048098,0.049929,1,0.078
-7.2796e-08,1.634e-07,0,0.04824,0.049929,1,0.079
-7.4044e-08,1.6573e-07,0,0.048382,0.049929,1,0.08
-7.5293e-08,1.6806e-07,0,0.048523,0.049929,1,0.081
-7.6542e-08,1.7039e-07,0,0.048665,0.049929,1,0.082
-7.7791e-08,1.7272e-07,0,0.048806,0.049929,1,0.083
-7.904e-08,1.7505e-07,0,0.048948,0.049929,1,0.084
-8.0238e-08,1.7738e-07,0,0.04909,0.050785,1,0.085
-8.1316e-08,1.7972e-07,0,0.049237,0.050785,1,0.086
-8.2393e-08,1.8206e-07,0,0.049383,0.050785,1,0.087
-8.3471e-08,1.844e-07,0,0.04953,0.050785,1,0.088
-8.4549e-08,1.8674e-07,0,0.049676,0.050785,1,0.089
-8.5627e-08,1.8908e-07,0,0.049823,0.050785,1,0.09
-8.6705e-08,1.9141e-07,0,0.049969,0.050785,1,0.091
-8.7783e-08,1.9375e-07,0,0.050115,0.050785,1,0.092
-8.886e-08,1.9609e-07,0,0.050262,0.050785,1,0.093
-8.9938e-08,1.9843e-07,0,0.050408,0.050785,1,0.094
-9.1016e-08,2.0077e-07,0,0.050555,0.050785,1,0.095
-9.2094e-08,2.0311e-07,0,0.050701,0.050785,1,0.096
-9.3172e-08,2.0545e-07,0,0.050848,0.050785,1,0.097
-9.425e-08,2.0779e-07,0,0.050994,0.050785,1,0.098
-9.5327e-08,2.1013e-07,0,0.05114,0.050785,1,0.099
-9.6405e-08,2.1247e-07,0,0.051287,0.050785,1,0.1
-9.7483e-08,2.148e-07,0,0.051433,0.050785,1,0.101
-9.8561e-08,2.1714e-07,0,0.05158,0.050785,1,0.102
-9.9639e-08,2.1948e-07,0,0.051726,0.050785,1,0.103
-1.0072e-07,2.2182e-07,0,0.051873,0.050785,1,0.104
-1.0179e-07,2.2416e-07,0,0.052019,0.050785,1,0.105
-1.0287e-07,2.265e-07,0,0.052165,0.050785,1,0.106
-1.0395e-07,2.2884e-07,0,0.052312,0.050785,1,0.107
-1.0503e-07,2.3118e-07,0,0.052458,0.050785,1,0.108
-1.0611e-07,2.3352e-07,0,0.052605,0.050785,1,0.109
-1.0718e-07,2.3586e-07,0,0.052751,0.050785,1,0.11
-1.0833e-07,2.3826e-07,0,0.052894,0.055018,1,0.111
-1.0962e-07,2.4079e-07,0,0.053028,0.055018,1,0.112
-1.109e-07,2.4333e-07,0,0.053163,0.055018,1,0.113
-1.1219e-07,2.4586e-07,0,0.053298,0.055018,1,0.114
-1.1348e-07,2.4839e-07,0,0.053432,0.055018,1,0.115
-1.1476e-07,2.5093e-07,0,0.053567,0.055018,1,0.116
-1.1605e-07,2.5346e-07,0,0.053702,0.055018,1,0.117
-1.1734e-07,2.5599e-07,0,0.053836,0.055018,1,0.118
-1.1862e-07,2.5853e-07,0,0.053971,0.055018,1,0.119
-1.1991e-07,2.6106e-07,0,0.054106,0.055018,1,0.12
-1.212e-07,2.636e-07,0,0.05424,0.055018,1,0.121
-1.2249e-07,2.6613e-07,0,0.054375,0.055018,1,0.122
-1.2377e-07,2.6866e-07,0,0.05451,0.055018,1,0.123
-1.2506e-07,2.712e-07,0,0.054644,0.055018,1,0.124
-1.2635e-07,2.7373e-07,0,0.054779,0.055018,1,0.125
-1.2763e-07,2.7627e-07,0,0.054914,0.055018,1,0.126
-1.2892e-07,2.788e-07,0,0.055048,0.055018,1,0.127
-1.3021e-07,2.8133e-07,0,0.055183,0.055018,1,0.128
-1.3149e-07,2.8387e-07,0,0.055318,0.055018,1,0.129
-1.3278e-07,2.864e-07,0,0.055452,0.055018,1,0.13
-1.3407e-07,2.8893e-07,0,0.055587,0.055018,1,0.131
-1.3536e-07,2.9147e-07,0,0.055722,0.055018,1,0.132
-1.3664e-07,2.94e-07,0,0.055857,0.055018,1,0.133
-1.3789e-07,2.9653e-07,0,0.055992,0.056345,1,0.134
-1.3906e-07,2.9907e-07,0,0.056129,0.056345,1,0.135
-1.4024e-07,3.016e-07,0,0.056266,0.056345,1,0.136
-1.4141e-07,3.0413e-07,0,0.056403,0.056345,1,0.137
-1.4258e-07,3.0666e-07,0,0.056541,0.056345,1,0.138
-1.4376e-07,3.0919e-07,0,0.056678,0.056345,1,0.139
-1.4493e-07,3.1172e-07,0,0.056815,0.056345,1,0.14
-1.461e-07,3.1425e-07,0,0.056952,0.056345,1,0.141
-1.4728e-07,3.1678e-07,0,0.057089,0.056345,1,0.142
-1.4845e-07,3.1931e-07,0,0.057226,0.056345,1,0.143
-1.4962e-07,3.2184e-07,0,0.057363,0.056345,1,0.144
-1.5079e-07,3.2437e-07,0,0.057501,0.056345,1,0.145
-1.5197e-07,3.269e-07,0,0.057638,0.056345,1,0.146
-1.5314e-07,3.2943e-07,0,0.057775,0.056345,1,0.147
-1.5431e-07,3.3196e-07,0,0.057912,0.056345,1,0.148
-1.5549e-07,3.3449e-07,0,0.058049,0.056345,1,0.149
-1.5678e-07,3.3717e-07,0,0.058167,0.059722,1,0.15
-1.5808e-07,3.3986e-07,0,0.058282,0.059722,1,0.151
-1.5939e-07,3.4255e-07,0,0.058397,0.059722,1,0.152
-1.607e-07,3.4524e-07,0,0.058512,0.059722,1,0.153
-1.62e-07,3.4793e-07,0,0.058627,0.059722,1,0.154
-1.6331e-07,3.5062e-07,0,0.058742,0.059722,1,0.155
-1.6462e-07,3.5331e-07,0,0.058858,0.059722,1,0.156
-1.6592e-07,3.56e-07,0,0.058973,0.059722,1,0.157
-1.6723e-07,3.5869e-07,0,0.059088,0.059722,1,0.158
-1.6854e-07,3.6138e-07,0,0.059203,0.059722,1,0.159
-1.6984e-07,3.6407e-07,0,0.059318,0.059722,1,0.16
-1.7115e-07,3.6676e-07,0,0.059433,0.059722,1,0.161
-1.7245e-07,3.6945e-07,0,0.059548,0.059722,1,0.162
-1.7376e-07,3.7214e-07,0,0.059663,0.059722,1,0.163
-1.7507e-07,3.7483e-07,0,0.059779,0.059722,1,0.164
-1.7637e-07,3.7752e-07,0,0.059894,0.059722,1,0.165
-1.7768e-07,3.8021e-07,0,0.060009,0.059722,1,0.166
-1.7899e-07,3.829e-07,0,0.060124,0.059722,1,0.167
-1.8029e-07,3.8559e-07,0,0.060239,0.059722,1,0.168
-1.816e-07,3.8828e-07,0,0.060354,0.059722,1,0.169
-1.8291e-07,3.9097e-07,0,0.060469,0.059722,1,0.17
-1.8421e-07,3.9366e-07,0,0.060584,0.059722,1,0.171
-1.8552e-07,3.9635e-07,0,0.0607,0.059722,1,0.172
-1.8681e-07,3.9902e-07,0,0.060817,0.059271,1,0.173
-1.8807e-07,4.0165e-07,0,0.060941,0.059271,1,0.174
-1.8933e-07,4.0428e-07,0,0.061064,0.059271,1,0.175
-1.906e-07,4.0691e-07,0,0.061188,0.059271,1,0.176
-1.9186e-07,4.0954e-07,0,0.061312,0.059271,1,0.177
-1.9312e-07,4.1217e-07,0,0.061435,0.059271,1,0.178
-1.9438e-07,4.1481e-07,0,0.061559,0.059271,1,0.179
-1.9564e-07,4.1744e-07,0,0.061683,0.059271,1,0.18
-1.969e-07,4.2007e-07,0,0.061806,0.059271,1,0.181
-1.9816e-07,4.227e-07,0,0.06193,0.059271,1,0.182
-1.9937e-07,4.2538e-07,0,0.062058,0.061081,1,0.183
-2.0053e-07,4.2811e-07,0,0.062189,0.061081,1,0.184
-2.017e-07,4.3083e-07,0,0.06232,0.061081,1,0.185
-2.0286e-07,4.3356e-07,0,0.062451,0.061081,1,0.186
-2.0402e-07,4.3628e-07,0,0.062582,0.061081,1,0.187
-2.0518e-07,4.39e-07,0,0.062712,0.061081,1,0.188
-2.0645e-07,4.418e-07,0,0.062831,0.063587,1,0.189
-2.0776e-07,4.4462e-07,0,0.062946,0.063587,1,0.19
-2.0906e-07,4.4744e-07,0,0.063061,0.063587,1,0.191
-2.1037e-07,4.5026e-07,0,0.063175,0.063587,1,0.192
-2.1167e-07,4.5308e-07,0,0.06329,0.063587,1,0.193
-2.1298e-07,4.559e-07,0,0.063405,0.063587,1,0.194
-2.1428e-07,4.5872e-07,0,0.063519,0.063587,1,0.195
-2.1559e-07,4.6154e-07,0,0.063634,0.063587,1,0.196
-2.169e-07,4.6436e-07,0,0.063748,0.063587,1,0.197
-2.182e-07,4.6717e-07,0,0.063863,0.063587,1,0.198
-2.1951e-07,4.6999e-07,0,0.063978,0.063587,1,0.199
-2.2081e-07,4.7281e-07,0,0.064092,0.063587,1,0.2
-2.2214e-07,4.7563e-07,0,0.064199,0.064888,1,0.201
-2.2348e-07,4.7845e-07,0,0.064301,0.064888,1,0.202
-2.2482e-07,4.8127e-07,0,0.064403,0.064888,1,0.203
-2.2616e-07,4.8409e-07,0,0.064504,0.064888,1,0.204
-2.275e-07,4.8691e-07,0,0.064606,0.064888,1,0.205
-2.2884e-07,4.8973e-07,0,0.064707,0.064888,1,0.206
-2.3018e-07,4.9255e-07,0,0.064809,0.064888,1,0.207
-2.3152e-07,4.9537e-07,0,0.06491,0.064888,1,0.208
-2.3286e-07,4.9819e-07,0,0.065012,0.064888,1,0.209
-2.342e-07,5.0101e-07,0,0.065113,0.064888,1,0.21
-2.3554e-07,5.0383e-07,0,0.065215,0.064888,1,0.211
-2.3688e-07,5.0665e-07,0,0.065317,0.064888,1,0.212
-2.3822e-07,5.0947e-07,0,0.065418,0.064888,1,0.213
-2.3956e-07,5.1229e-07,0,0.06552,0.064888,1,0.214
-2.409e-07,5.151e-07,0,0.065621,0.064888,1,0.215
-2.4225e-07,5.1797e-07,0,0.065709,0.066513,1,0.216
-2.436e-07,5.2089e-07,0,0.065778,0.066513,1,0.217
-2.4495e-07,5.2381e-07,0,0.065848,0.066513,1,0.218
-2.463e-07,5.2672e-07,0,0.065918,0.066513,1,0.219
-2.4766e-07,5.2964e-07,0,0.065987,0.066513,1,0.22
-2.4901e-07,5.3256e-07,0,0.066057,0.066513,1,0.221
-2.5036e-07,5.3548e-07,0,0.066127,0.066513,1,0.222
-2.5172e-07,5.384e-07,0,0.066196,0.066513,1,0.223
-2.5307e-07,5.4132e-07,0,0.066266,0.066513,1,0.224
-2.5437e-07,5.4422e-07,0,0.066352,0.067047,1,0.225
-2.5566e-07,5.4713e-07,0,0.066443,0.067047,1,0.226
-2.5695e-07,5.5003e-07,0,0.066534,0.067047,1,0.227
-2.5825e-07,5.5293e-07,0,0.066625,0.067047,1,0.228
-2.5954e-07,5.5584e-07,0,0.066716,0.067047,1,0.229
-2.6083e-07,5.5874e-07,0,0.066806,0.067047,1,0.23
-2.6212e-07,5.6165e-07,0,0.066897,0.067047,1,0.231
-2.6341e-07,5.6455e-07,0,0.066988,0.067047,1,0.232
-2.647e-07,5.6745e-07,0,0.067079,0.067047,1,0.233
-2.6599e-07,5.7036e-07,0,0.06717,0.067047,1,0.234
-2.6729e-07,5.7326e-07,0,0.06726,0.067047,1,0.235
-2.6858e-07,5.7617e-07,0,0.067351,0.067047,1,0.236
-2.6987e-07,5.7907e-07,0,0.067442,0.067047,1,0.237
-2.7116e-07,5.8197e-07,0,0.067533,0.067047,1,0.238
-2.7245e-07,5.8488e-07,0,0.067624,0.067047,1,0.239
-2.7374e-07,5.8778e-07,0,0.067714,0.067047,1,0.24
-2.7503e-07,5.9068e-07,0,0.067805,0.067047,1,0.241
-2.7634e-07,5.9365e-07,0,0.067867,0.068194,1,0.242
-2.7765e-07,5.9663e-07,0,0.067922,0.068194,1,0.243
-2.7895e-07,5.9961e-07,0,0.067976,0.068194,1,0.244
-2.8026e-07,6.0259e-07,0,0.06803,0.068194,1,0.245
-2.8157e-07,6.0557e-07,0,0.068084,0.068194,1,0.246
-2.8288e-07,6.0855e-07,0,0.068138,0.068194,1,0.247
-2.8418e-07,6.1153e-07,0,0.068192,0.068194,1,0.248
-2.8549e-07,6.1451e-07,0,0.068247,0.068194,1,0.249
-2.868e-07,6.1748e-07,0,0.068301,0.068194,1,0.25
-2.8811e-07,6.2046e-07,0,0.068355,0.068194,1,0.251
-2.894e-07,6.2343e-07,0,0.068416,0.068715,1,0.252
-2.9067e-07,6.2638e-07,0,0.06849,0.068715,1,0.253
-2.9194e-07,6.2932e-07,0,0.068564,0.068715,1,0.254
-2.9321e-07,6.3226e-07,0,0.068638,0.068715,1,0.255
-2.9448e-07,6.3521e-07,0,0.068712,0.068715,1,0.256
-2.9575e-07,6.3815e-07,0,0.068786,0.068715,1,0.257
-2.9702e-07,6.411e-07,0,0.068859,0.068715,1,0.258
-2.9829e-07,6.4404e-07,0,0.068933,0.068715,1,0.259
-2.9956e-07,6.4698e-07,0,0.069007,0.068715,1,0.26
-3.0083e-07,6.4993e-07,0,0.069081,0.068715,1,0.261
-3.0208e-07,6.5295e-07,0,0.069128,0.069435,1,0.262
-3.0334e-07,6.5598e-07,0,0.069172,0.069435,1,0.263
-3.046e-07,6.5901e-07,0,0.069217,0.069435,1,0.264
-3.0586e-07,6.6205e-07,0,0.069261,0.069435,1,0.265
-3.0711e-07,6.6508e-07,0,0.069306,0.069435,1,0.266
-3.0837e-07,6.6811e-07,0,0.06935,0.069435,1,0.267
-3.0963e-07,6.7114e-07,0,0.069395,0.069435,1,0.268
-3.1089e-07,6.7417e-07,0,0.069439,0.069435,1,0.269
-3.1214e-07,6.772e-07,0,0.069484,0.069435,1,0.27
-3.134e-07,6.8023e-07,0,0.069528,0.069435,1,0.271
-3.1466e-07,6.8327e-07,0,0.069572,0.069435,1,0.272
-3.1591e-07,6.863e-07,0,0.069617,0.069435,1,0.273
-3.1717e-07,6.8933e-07,0,0.069661,0.069435,1,0.274
-3.1843e-07,6.9236e-07,0,0.069706,0.069435,1,0.275
-3.1969e-07,6.9539e-07,0,0.06975,0.069435,1,0.276
-3.2094e-07,6.9842e-07,0,0.069795,0.069435,1,0.277
-3.222e-07,7.0145e-07,0,0.069839,0.069435,1,0.278
-3.2346e-07,7.0449e-07,0,0.069884,0.069435,1,0.279
-3.2471e-07,7.0752e-07,0,0.069928,0.069435,1,0.28
-3.2597e-07,7.1054e-07,0,0.069977,0.070037,1,0.281
-3.272e-07,7.1357e-07,0,0.070017,0.070503,1,0.282
-3.2843e-07,7.1662e-07,0,0.070038,0.070097,1,0.283
-3.2965e-07,7.1965e-07,0,0.070055,0.070097,1,0.284
-3.3088e-07,7.2269e-07,0,0.070073,0.070097,1,0.285
-3.3211e-07,7.2573e-07,0,0.070091,0.070097,1,0.286
-3.3334e-07,7.2877e-07,0,0.070109,0.070097,1,0.287
-3.3457e-07,7.3181e-07,0,0.070127,0.070097,1,0.288
-3.358e-07,7.3485e-07,0,0.070144,0.070097,1,0.289
-3.3703e-07,7.3788e-07,0,0.070162,0.070097,1,0.29
-3.3826e-07,7.4092e-07,0,0.07018,0.070097,1,0.291
-3.3948e-07,7.4396e-07,0,0.070198,0.070097,1,0.292
-3.4071e-07,7.47e-07,0,0.070215,0.070097,1,0.293
-3.4194e-07,7.5004e-07,0,0.070233,0.070097,1,0.294
-3.4317e-07,7.5308e-07,0,0.070251,0.070097,1,0.295
-3.444e-07,7.5611e-07,0,0.070269,0.070097,1,0.296
-3.4563e-07,7.5915e-07,0,0.070286,0.070097,1,0.297
-3.4686e-07,7.6219e-07,0,0.070304,0.070097,1,0.298
-3.4807e-07,7.6524e-07,0,0.07032,0.070412,1,0.299
-3.4925e-07,7.6831e-07,0,0.070329,0.070412,1,0.3
-3.5042e-07,7.7137e-07,0,0.070338,0.070412,1,0.301
-3.516e-07,7.7444e-07,0,0.070347,0.070412,1,0.302
-3.5277e-07,7.7751e-07,0,0.070355,0.070412,1,0.303
-3.5395e-07,7.8058e-07,0,0.070364,0.070412,1,0.304
-3.5512e-07,7.8365e-07,0,0.070373,0.070412,1,0.305
-3.563e-07,7.8672e-07,0,0.070382,0.070412,1,0.306
-3.5747e-07,7.8979e-07,0,0.070391,0.070412,1,0.307
-3.5865e-07,7.9286e-07,0,0.0704,0.070412,1,0.308
-3.5982e-07,7.9593e-07,0,0.070409,0.070412,1,0.309
-3.61e-07,7.99e-07,0,0.070418,0.070412,1,0.31
-3.6217e-07,8.0207e-07,0,0.070414,0.069844,1,0.311
-3.6333e-07,8.0516e-07,0,0.070393,0.069844,1,0.312
-3.645e-07,8.0824e-07,0,0.070372,0.069844,1,0.313
-3.6566e-07,8.1132e-07,0,0.070351,0.069844,1,0.314
-3.6683e-07,8.1441e-07,0,0.07033,0.069844,1,0.315
-3.6799e-07,8.1749e-07,0,0.070309,0.069844,1,0.316
-3.6916e-07,8.2057e-07,0,0.070288,0.069844,1,0.317
-3.7027e-07,8.2367e-07,0,0.070264,0.06996,1,0.318
-3.7137e-07,8.2678e-07,0,0.070239,0.06996,1,0.319
-3.7247e-07,8.2988e-07,0,0.070214,0.06996,1,0.32
-3.7358e-07,8.3298e-07,0,0.070189,0.06996,1,0.321
-3.7468e-07,8.3609e-07,0,0.070165,0.06996,1,0.322
-3.7578e-07,8.3919e-07,0,0.07014,0.06996,1,0.323
-3.7688e-07,8.4229e-07,0,0.070115,0.06996,1,0.324
-3.7798e-07,8.4539e-07,0,0.07009,0.06996,1,0.325
-3.7909e-07,8.485e-07,0,0.070065,0.06996,1,0.326
-3.8019e-07,8.516e-07,0,0.070041,0.06996,1,0.327
-3.8131e-07,8.5467e-07,0,0.070021,0.070642,1,0.328
-3.8244e-07,8.5773e-07,0,0.070001,0.070642,1,0.329
-3.8355e-07,8.6081e-07,0,0.069976,0.070183,1,0.33
-3.8461e-07,8.639e-07,0,0.069933,0.070183,1,0.331
-3.8567e-07,8.67e-07,0,0.06989,0.070183,1,0.332
-3.8673e-07,8.7009e-07,0,0.069847,0.070183,1,0.333
-3.8779e-07,8.7319e-07,0,0.069804,0.070183,1,0.334
-3.8885e-07,8.7629e-07,0,0.069761,0.070183,1,0.335
-3.8992e-07,8.7937e-07,0,0.069718,0.06919,1,0.336
-3.9098e-07,8.8246e-07,0,0.069674,0.06919,1,0.337
-3.9205e-07,8.8554e-07,0,0.069631,0.06919,1,0.338
-3.9312e-07,8.8862e-07,0,0.069588,0.06919,1,0.339
-3.9419e-07,8.917e-07,0,0.069544,0.06919,1,0.34
-3.9526e-07,8.9479e-07,0,0.069501,0.06919,1,0.341
-3.9632e-07,8.9787e-07,0,0.069458,0.06919,1,0.342
-3.9739e-07,9.0095e-07,0,0.069415,0.06919,1,0.343
-3.9846e-07,9.0404e-07,0,0.069371,0.06919,1,0.344
-3.9952e-07,9.0712e-07,0,0.069326,0.06845,1,0.345
-4.005e-07,9.1022e-07,0,0.069262,0.06845,1,0.346
-4.0148e-07,9.1332e-07,0,0.069198,0.06845,1,0.347
-4.0246e-07,9.1641e-07,0,0.069133,0.068509,1,0.348
-4.0344e-07,9.1948e-07,0,0.069066,0.068509,1,0.349
-4.0443e-07,9.2255e-07,0,0.068998,0.068509,1,0.35
-4.0541e-07,9.2563e-07,0,0.068931,0.068509,1,0.351
-4.0639e-07,9.287e-07,0,0.068864,0.068509,1,0.352
-4.0738e-07,9.3177e-07,0,0.068796,0.068509,1,0.353
-4.0836e-07,9.3484e-07,0,0.068729,0.068509,1,0.354
-4.0934e-07,9.3791e-07,0,0.068662,0.068509,1,0.355
-4.1032e-07,9.4098e-07,0,0.068594,0.068509,1,0.356
-4.1131e-07,9.4405e-07,0,0.068527,0.068509,1,0.357
-4.1229e-07,9.4712e-07,0,0.06846,0.068509,1,0.358
-4.1327e-07,9.5019e-07,0,0.068392,0.068509,1,0.359
-4.1426e-07,9.5326e-07,0,0.068325,0.068509,1,0.36
-4.152e-07,9.5634e-07,0,0.068249,0.067493,1,0.361
-4.1611e-07,9.594e-07,0,0.068171,0.067319,1,0.362
-4.1703e-07,9.6245e-07,0,0.068093,0.067319,1,0.363
-4.1794e-07,9.655e-07,0,0.068015,0.067319,1,0.364
-4.1885e-07,9.6855e-07,0,0.067937,0.067319,1,0.365
-4.1976e-07,9.716e-07,0,0.067859,0.067319,1,0.366
-4.2067e-07,9.7465e-07,0,0.067781,0.067319,1,0.367
-4.2158e-07,9.7769e-07,0,0.067703,0.068116,1,0.368
-4.225e-07,9.8074e-07,0,0.067624,0.068116,1,0.369
-4.2341e-07,9.8379e-07,0,0.067545,0.068116,1,0.37
-4.2433e-07,9.8683e-07,0,0.067467,0.068116,1,0.371
-4.2525e-07,9.8988e-07,0,0.067388,0.068116,1,0.372
-4.2616e-07,9.9292e-07,0,0.06731,0.068116,1,0.373
-4.2707e-07,9.9595e-07,0,0.067269,0.068129,1,0.374
-4.2792e-07,9.9898e-07,0,0.067419,0.068248,1,0.375
-4.2876e-07,1.002e-06,0,0.067579,0.068248,1,0.376
-4.296e-07,1.005e-06,0,0.067739,0.068248,1,0.377
-4.3044e-07,1.0081e-06,0,0.067899,0.068248,1,0.378
-4.3128e-07,1.0111e-06,0,0.068059,0.068248,1,0.379
-4.3212e-07,1.0141e-06,0,0.068219,0.068248,1,0.38
-4.3296e-07,1.0171e-06,0,0.068379,0.068248,1,0.381
-4.338e-07,1.0202e-06,0,0.068539,0.068248,1,0.382
-4.3464e-07,1.0232e-06,0,0.068698,0.068248,1,0.383
-4.3548e-07,1.0262e-06,0,0.068858,0.068248,1,0.384
-4.3631e-07,1.0293e-06,0,0.069018,0.068248,1,0.385
-4.3716e-07,1.0322e-06,0,0.069326,0.069869,1,0.386
-4.3799e-07,1.0352e-06,0,0.069678,0.071584,1,0.387
-4.3877e-07,1.0383e-06,0,0.070099,0.071584,1,0.388
-4.3955e-07,1.0413e-06,0,0.07052,0.071584,1,0.389
-4.4034e-07,1.0443e-06,0,0.070941,0.071584,1,0.39
-4.4112e-07,1.0473e-06,0,0.071362,0.071584,1,0.391
-4.419e-07,1.0504e-06,0,0.071783,0.071584,1,0.392
-4.4268e-07,1.0534e-06,0,0.072205,0.071584,1,0.393
-4.4346e-07,1.0564e-06,0,0.072626,0.071584,1,0.394
-4.4424e-07,1.0594e-06,0,0.073047,0.071584,1,0.395
-4.4503e-07,1.0625e-06,0,0.0735,0.074618,1,0.396
-4.4584e-07,1.0654e-06,0,0.074039,0.074618,1,0.397
-4.4664e-07,1.0684e-06,0,0.074589,0.076755,1,0.398
-4.474e-07,1.0714e-06,0,0.075165,0.076755,1,0.399
-4.4816e-07,1.0745e-06,0,0.07574,0.076755,1,0.4
-4.4892e-07,1.0775e-06,0,0.076316,0.076755,1,0.401
-4.4968e-07,1.0805e-06,0,0.076892,0.076755,1,0.402
-4.5044e-07,1.0835e-06,0,0.077467,0.076755,1,0.403
-4.512e-07,1.0865e-06,0,0.078043,0.076755,1,0.404
-4.5195e-07,1.0895e-06,0,0.078649,0.08008,1,0.405
-4.5269e-07,1.0926e-06,0,0.079319,0.08008,1,0.406
-4.5343e-07,1.0956e-06,0,0.079989,0.08008,1,0.407
-4.5416e-07,1.0986e-06,0,0.080658,0.08008,1,0.408
-4.549e-07,1.1016e-06,0,0.081328,0.08008,1,0.409
-4.5563e-07,1.1046e-06,0,0.081998,0.08008,1,0.41
-4.5636e-07,1.1076e-06,0,0.082662,0.08119,1,0.411
-4.5709e-07,1.1107e-06,0,0.083321,0.08119,1,0.412
-4.5775e-07,1.1137e-06,0,0.084086,0.085099,1,0.413
-4.5843e-07,1.1167e-06,0,0.08486,0.087475,1,0.414
-4.5913e-07,1.1197e-06,0,0.085642,0.087475,1,0.415
-4.5984e-07,1.1227e-06,0,0.086424,0.087475,1,0.416
-4.6054e-07,1.1257e-06,0,0.087206,0.087475,1,0.417
-4.6125e-07,1.1288e-06,0,0.087989,0.087475,1,0.418
-4.6195e-07,1.1318e-06,0,0.088771,0.087475,1,0.419
-4.6266e-07,1.1348e-06,0,0.089553,0.087475,1,0.42
-4.6337e-07,1.1378e-06,0,0.090492,0.091562,1,0.421
-4.6409e-07,1.1408e-06,0,0.091445,0.091562,1,0.422
-4.648e-07,1.1438e-06,0,0.092397,0.091562,1,0.423
-4.6551e-07,1.1468e-06,0,0.093362,0.095681,1,0.424
-4.6617e-07,1.1498e-06,0,0.094427,0.095681,1,0.425
-4.6683e-07,1.1529e-06,0,0.095492,0.095681,1,0.426
-4.6748e-07,1.1559e-06,0,0.096557,0.095681,1,0.427
-4.6814e-07,1.1589e-06,0,0.097623,0.095681,1,0.428
-4.688e-07,1.162e-06,0,0.098688,0.095681,1,0.429
-4.6947e-07,1.165e-06,0,0.099765,0.099857,1,0.43
-4.7017e-07,1.168e-06,0,0.10091,0.099857,1,0.431
-4.7088e-07,1.171e-06,0,0.10211,0.10511,1,0.432
-4.7156e-07,1.1741e-06,0,0.10357,0.10511,1,0.433
-4.7225e-07,1.1771e-06,0,0.10505,0.10791,1,0.434
-4.7292e-07,1.1801e-06,0,0.10655,0.10791,1,0.435
-4.7359e-07,1.1832e-06,0,0.10806,0.10791,1,0.436
-4.7426e-07,1.1863e-06,0,0.10956,0.10791,1,0.437
-4.7493e-07,1.1893e-06,0,0.11107,0.10791,1,0.438
-4.7559e-07,1.1924e-06,0,0.113,0.11502,1,0.439
-4.7625e-07,1.1955e-06,0,0.11498,0.11502,1,0.44
-4.7692e-07,1.1986e-06,0,0.11696,0.11502,1,0.441
-4.7758e-07,1.2017e-06,0,0.11894,0.11502,1,0.442
-4.7826e-07,1.2048e-06,0,0.12096,0.11993,1,0.443
-4.7895e-07,1.2079e-06,0,0.12303,0.11993,1,0.444
-4.7964e-07,1.211e-06,0,0.12562,0.12912,1,0.445
-4.8032e-07,1.2142e-06,0,0.12842,0.13386,1,0.446
-4.8101e-07,1.2173e-06,0,0.13123,0.13386,1,0.447
-4.8169e-07,1.2205e-06,0,0.13403,0.13386,1,0.448
-4.8237e-07,1.2237e-06,0,0.13683,0.13386,1,0.449
-4.8305e-07,1.2269e-06,0,0.13963,0.13386,1,0.45
-4.8373e-07,1.2301e-06,0,0.14337,0.14446,1,0.451
-4.8442e-07,1.2334e-06,0,0.14713,0.14446,1,0.452
-4.8511e-07,1.2366e-06,0,0.1509,0.14446,1,0.453
-4.8579e-07,1.2399e-06,0,0.15472,0.15044,1,0.454
-4.8648e-07,1.2433e-06,0,0.15936,0.15963,1,0.455
-4.8717e-07,1.2467e-06,0,0.16413,0.1651,1,0.456
-4.8786e-07,1.25e-06,0,0.1689,0.1651,1,0.457
-4.8856e-07,1.2535e-06,0,0.17444,0.17592,1,0.458
-4.8926e-07,1.257e-06,0,0.18011,0.17592,1,0.459
-4.8996e-07,1.2605e-06,0,0.18602,0.18565,1,0.46
-4.9064e-07,1.2641e-06,0,0.19245,0.19883,1,0.461
-4.9133e-07,1.2678e-06,0,0.19962,0.19883,1,0.462
-4.9203e-07,1.2715e-06,0,0.20679,0.19883,1,0.463
-4.9271e-07,1.2753e-06,0,0.21443,0.21454,1,0.464
-4.934e-07,1.2792e-06,0,0.22272,0.22772,1,0.465
-4.9411e-07,1.2832e-06,0,0.2312,0.22772,1,0.466
-4.9481e-07,1.2873e-06,0,0.24039,0.24708,1,0.467
-4.9549e-07,1.2916e-06,0,0.25067,0.24708,1,0.468
-4.9618e-07,1.2958e-06,0,0.26095,0.24708,1,0.469
-4.9686e-07,1.3001e-06,0,0.27123,0.2911,1,0.47
-4.9753e-07,1.3048e-06,0,0.28344,0.2911,1,0.471
-4.982e-07,1.3095e-06,0,0.29565,0.2911,1,0.472
-4.9887e-07,1.3144e-06,0,0.30869,0.31303,1,0.473
-4.9954e-07,1.3197e-06,0,0.32261,0.31303,1,0.474
-5.002e-07,1.3248e-06,0,0.33645,0.34646,1,0.475
-5.0077e-07,1.3307e-06,0,0.35265,0.37275,1,0.476
-5.0137e-07,1.3368e-06,0,0.36914,0.37275,1,0.477
-5.0197e-07,1.3428e-06,0,0.38563,0.37275,1,0.478
-5.0242e-07,1.3494e-06,0,0.4034,0.41353,1,0.479
-5.0273e-07,1.3564e-06,0,0.42247,0.41353,1,0.48
-5.0336e-07,1.3641e-06,0,0.44242,0.44431,1,0.481
-5.0413e-07,1.3722e-06,0,0.4628,0.44431,1,0.482
-5.0441e-07,1.382e-06,0,0.48554,0.48937,1,0.483
-5.0456e-07,1.3924e-06,0,0.50888,0.48937,1,0.484
-5.0475e-07,1.4025e-06,0,0.53218,0.50957,1,0.485
-5.0408e-07,1.4149e-06,0,0.55753,0.55493,1,0.486
-5.0364e-07,1.4311e-06,0,0.58434,0.58976,1,0.487
-5.0327e-07,1.4476e-06,0,0.61123,0.58976,1,0.488
-5.0246e-07,1.4649e-06,0,0.63902,0.63238,1,0.489
-5.0136e-07,1.4905e-06,0,0.66873,0.6811,1,0.49
-5.0027e-07,1.5183e-06,0,0.69879,0.6811,1,0.491
-4.9918e-07,1.5461e-06,0,0.72892,0.71347,1,0.492
-4.9574e-07,1.5934e-06,0,0.76047,0.8119,1,0.493
-5e-07,1.6687e-06,0,0.79222,0.8119,1,0.494
-5.0425e-07,1.7441e-06,0,0.82397,0.8119,1,0.495
-5.0202e-07,1.8334e-06,0,0.85563,0.86404,1,0.496
-4.998e-07,2.1752e-06,0,0.8868,0.91339,1,0.497
-5.6969e-07,2.777e-06,0,0.91806,0.91339,1,0.498
-5.4425e-07,3.4592e-06,0,0.94903,0.94662,1,0.499
-2.2172e-07,4.3921e-06,0,0.97902,0.94662,1,0.5
-2.5262e-07,0.0012373,0,0.97175,0.99788,1,0.501
-3.0557e-07,0.002547,0,0.96216,0.99788,1,0.502
-3.5851e-07,0.0038568,0,0.95256,0.99788,1,0.503
-4.1146e-07,0.0051665,0,0.94296,0.99788,1,0.504
-4.5002e-07,0.0058928,0,0.92034,0.82101,1,0.505
-4.5203e-07,0.005893,0,0.88159,0.82101,1,0.506
-4.5404e-07,0.0058931,0,0.84285,0.82101,1,0.507
-4.5605e-07,0.0058933,0,0.8041,0.82101,1,0.508
-4.5806e-07,0.0058934,0,0.76536,0.82101,1,0.509
-4.5512e-07,0.0058935,0,0.73282,0.74001,1,0.51
-4.5612e-07,0.0058935,0,0.70066,0.69641,1,0.511
-4.6031e-07,0.0058935,0,0.66955,0.64348,1,0.512
-4.5971e-07,0.0058936,0,0.63947,0.64348,1,0.513
-4.5927e-07,0.0058936,0,0.60997,0.58593,1,0.514
-4.5945e-07,0.0058936,0,0.58273,0.58593,1,0.515
-4.5919e-07,0.0058936,0,0.556,0.54623,1,0.516
-4.5876e-07,0.0058936,0,0.52948,0.54623,1,0.517
-4.578e-07,0.0058936,0,0.50544,0.49933,1,0.518
-4.5661e-07,0.0058936,0,0.48255,0.49933,1,0.519
-4.5567e-07,0.0058936,0,0.46049,0.46261,1,0.52
-4.5482e-07,0.0058936,0,0.43947,0.42566,1,0.521
-4.5396e-07,0.0058937,0,0.41909,0.42566,1,0.522
-4.5302e-07,0.0058937,0,0.40015,0.39257,1,0.523
-4.5203e-07,0.0058937,0,0.38242,0.39257,1,0.524
-4.5103e-07,0.0058937,0,0.36474,0.3738,1,0.525
-4.4994e-07,0.0058937,0,0.34885,0.33669,1,0.526
-4.4882e-07,0.0058937,0,0.33332,0.33669,1,0.527
-4.4772e-07,0.0058937,0,0.3187,0.3134,1,0.528
-4.4663e-07,0.0058937,0,0.305,0.3134,1,0.529
-4.4554e-07,0.0058937,0,0.2913,0.3134,1,0.53
-4.4446e-07,0.0058937,0,0.27976,0.26398,1,0.531
-4.4337e-07,0.0058937,0,0.26822,0.26398,1,0.532
-4.4228e-07,0.0058937,0,0.25669,0.26398,1,0.533
-4.4121e-07,0.0058937,0,0.24628,0.24219,1,0.534
-4.4013e-07,0.0058937,0,0.23671,0.24219,1,0.535
-4.3906e-07,0.0058937,0,0.22733,0.22822,1,0.536
-4.3799e-07,0.0058937,0,0.21891,0.21013,1,0.537
-4.3692e-07,0.0058937,0,0.21107,0.21013,1,0.538
-4.3586e-07,0.0058937,0,0.20324,0.21013,1,0.539
-4.348e-07,0.0058937,0,0.19553,0.19625,1,0.54
-4.3376e-07,0.0058937,0,0.18923,0.18418,1,0.541
-4.3271e-07,0.0058938,0,0.18297,0.18418,1,0.542
-4.3167e-07,0.0058938,0,0.17671,0.18418,1,0.543
-4.3063e-07,0.0058938,0,0.1712,0.16488,1,0.544
-4.296e-07,0.0058938,0,0.16605,0.16488,1,0.545
-4.2857e-07,0.0058938,0,0.16089,0.16488,1,0.546
-4.2753e-07,0.0058938,0,0.15665,0.15423,1,0.547
-4.2649e-07,0.0058938,0,0.15257,0.15423,1,0.548
-4.2549e-07,0.0058938,0,0.1486,0.14728,1,0.549
-4.2449e-07,0.0058938,0,0.14464,0.14728,1,0.55
-4.235e-07,0.0058938,0,0.14102,0.13627,1,0.551
-4.2253e-07,0.0058938,0,0.13805,0.13627,1,0.552
-4.2155e-07,0.0058938,0,0.13509,0.13627,1,0.553
-4.2058e-07,0.0058938,0,0.13213,0.13225,1,0.554
-4.1958e-07,0.0058938,0,0.12912,0.13225,1,0.555
-4.1858e-07,0.0058938,0,0.12622,0.12257,1,0.556
-4.1758e-07,0.0058938,0,0.12399,0.12257,1,0.557
-4.166e-07,0.0058938,0,0.12179,0.1174,1,0.558
-4.1565e-07,0.0058938,0,0.11966,0.1174,1,0.559
-4.1471e-07,0.0058938,0,0.11753,0.1174,1,0.56
-4.1377e-07,0.0058938,0,0.1154,0.1174,1,0.561
-4.1283e-07,0.0058938,0,0.11331,0.10991,1,0.562
-4.1191e-07,0.0058938,0,0.1117,0.10991,1,0.563
-4.1099e-07,0.0058938,0,0.11009,0.10991,1,0.564
-4.1008e-07,0.0058938,0,0.10847,0.10991,1,0.565
-4.0916e-07,0.0058938,0,0.10686,0.10991,1,0.566
-4.0821e-07,0.0058938,0,0.10529,0.10688,1,0.567
-4.0726e-07,0.0058938,0,0.10373,0.10688,1,0.568
-4.0631e-07,0.0058938,0,0.10247,0.10131,1,0.569
-4.0537e-07,0.0058938,0,0.10126,0.10131,1,0.57
-4.0449e-07,0.0058938,0,0.10012,0.096964,1,0.571
-4.0361e-07,0.0058939,0,0.098998,0.096964,1,0.572
-4.0273e-07,0.0058939,0,0.097874,0.096964,1,0.573
-4.0185e-07,0.0058939,0,0.096749,0.096964,1,0.574
-4.0097e-07,0.0058939,0,0.095624,0.096964,1,0.575
-4.0009e-07,0.0058939,0,0.094499,0.096964,1,0.576
-3.9917e-07,0.0058939,0,0.093496,0.092612,1,0.577
-3.9825e-07,0.0058939,0,0.092506,0.092612,1,0.578
-3.9733e-07,0.0058939,0,0.091516,0.092612,1,0.579
-3.9641e-07,0.0058939,0,0.090541,0.088391,1,0.58
-3.9553e-07,0.0058939,0,0.089735,0.088391,1,0.581
-3.9465e-07,0.0058939,0,0.088928,0.088391,1,0.582
-3.9377e-07,0.0058939,0,0.088122,0.088391,1,0.583
-3.9289e-07,0.0058939,0,0.087316,0.088391,1,0.584
-3.9201e-07,0.0058939,0,0.086509,0.088391,1,0.585
-3.9113e-07,0.0058939,0,0.085703,0.088391,1,0.586
-3.9027e-07,0.0058939,0,0.084904,0.08597,1,0.587
-3.8943e-07,0.0058939,0,0.084114,0.081952,1,0.588
-3.8857e-07,0.0058939,0,0.083442,0.081952,1,0.589
-3.877e-07,0.0058939,0,0.082764,0.080801,1,0.59
-3.8682e-07,0.0058939,0,0.08208,0.080801,1,0.591
-3.8595e-07,0.0058939,0,0.081397,0.080801,1,0.592
-3.8507e-07,0.0058939,0,0.080714,0.080801,1,0.593
-3.842e-07,0.0058939,0,0.08003,0.080801,1,0.594
-3.8332e-07,0.0058939,0,0.079347,0.080801,1,0.595
-3.8246e-07,0.0058939,0,0.078726,0.077408,1,0.596
-3.8159e-07,0.0058939,0,0.078137,0.077408,1,0.597
-3.8073e-07,0.0058939,0,0.077548,0.077408,1,0.598
-3.7986e-07,0.0058939,0,0.076958,0.077408,1,0.599
-3.79e-07,0.0058939,0,0.076369,0.077408,1,0.6
-3.7813e-07,0.0058939,0,0.07578,0.077408,1,0.601
-3.7727e-07,0.0058939,0,0.075191,0.077408,1,0.602
-3.7638e-07,0.005894,0,0.074626,0.075206,1,0.603
-3.7548e-07,0.005894,0,0.074074,0.075206,1,0.604
-3.7461e-07,0.005894,0,0.073605,0.072085,1,0.605
-3.7376e-07,0.005894,0,0.073166,0.072085,1,0.606
-3.729e-07,0.005894,0,0.072728,0.072085,1,0.607
-3.7205e-07,0.005894,0,0.072289,0.072085,1,0.608
-3.712e-07,0.005894,0,0.07185,0.072085,1,0.609
-3.7035e-07,0.005894,0,0.071412,0.072085,1,0.61
-3.6949e-07,0.005894,0,0.070973,0.072085,1,0.611
-3.6864e-07,0.005894,0,0.070535,0.072085,1,0.612
-3.6779e-07,0.005894,0,0.070096,0.072085,1,0.613
-3.6691e-07,0.005894,0,0.069726,0.070272,1,0.614
-3.6601e-07,0.005894,0,0.069397,0.068488,1,0.615
-3.6514e-07,0.005894,0,0.069206,0.068488,1,0.616
-3.6427e-07,0.005894,0,0.069014,0.068488,1,0.617
-3.634e-07,0.005894,0,0.068822,0.068488,1,0.618
-3.6253e-07,0.005894,0,0.068631,0.068488,1,0.619
-3.6166e-07,0.005894,0,0.068439,0.068488,1,0.62
-3.6079e-07,0.005894,0,0.068247,0.068488,1,0.621
-3.5993e-07,0.005894,0,0.068055,0.068488,1,0.622
-3.5906e-07,0.005894,0,0.067864,0.068488,1,0.623
-3.5819e-07,0.005894,0,0.067672,0.068488,1,0.624
-3.5732e-07,0.005894,0,0.06748,0.068488,1,0.625
-3.5644e-07,0.005894,0,0.067298,0.068222,1,0.626
-3.5554e-07,0.005894,0,0.067321,0.068074,1,0.627
-3.5464e-07,0.005894,0,0.067394,0.068074,1,0.628
-3.5374e-07,0.005894,0,0.067467,0.068074,1,0.629
-3.5284e-07,0.005894,0,0.067539,0.068074,1,0.63
-3.5194e-07,0.005894,0,0.067612,0.068074,1,0.631
-3.5103e-07,0.005894,0,0.067685,0.068074,1,0.632
-3.5013e-07,0.005894,0,0.067757,0.067274,1,0.633
-3.4924e-07,0.005894,0,0.067829,0.067274,1,0.634
-3.4834e-07,0.0058941,0,0.067901,0.067274,1,0.635
-3.4744e-07,0.0058941,0,0.067972,0.067274,1,0.636
-3.4654e-07,0.0058941,0,0.068044,0.067274,1,0.637
-3.4564e-07,0.0058941,0,0.068116,0.067274,1,0.638
-3.4475e-07,0.0058941,0,0.068188,0.067453,1,0.639
-3.4384e-07,0.0058941,0,0.068265,0.068478,1,0.64
-3.4291e-07,0.0058941,0,0.068336,0.068478,1,0.641
-3.4198e-07,0.0058941,0,0.068406,0.068478,1,0.642
-3.4105e-07,0.0058941,0,0.068477,0.068478,1,0.643
-3.4012e-07,0.0058941,0,0.068547,0.068478,1,0.644
-3.3919e-07,0.0058941,0,0.068617,0.068478,1,0.645
-3.3826e-07,0.0058941,0,0.068688,0.068478,1,0.646
-3.3733e-07,0.0058941,0,0.068758,0.068478,1,0.647
-3.364e-07,0.0058941,0,0.068828,0.068478,1,0.648
-3.3547e-07,0.0058941,0,0.068899,0.068478,1,0.649
-3.3454e-07,0.0058941,0,0.068969,0.068478,1,0.65
-3.3361e-07,0.0058941,0,0.06904,0.068478,1,0.651
-3.3269e-07,0.0058941,0,0.06911,0.068478,1,0.652
-3.3176e-07,0.0058941,0,0.069178,0.068424,1,0.653
-3.3083e-07,0.0058941,0,0.069243,0.068424,1,0.654
-3.299e-07,0.0058941,0,0.069309,0.068424,1,0.655
-3.2894e-07,0.0058941,0,0.069355,0.069174,1,0.656
-3.2796e-07,0.0058941,0,0.069399,0.069174,1,0.657
-3.2699e-07,0.0058941,0,0.069442,0.069174,1,0.658
-3.2602e-07,0.0058941,0,0.069486,0.069174,1,0.659
-3.2504e-07,0.0058941,0,0.06953,0.069174,1,0.66
-3.2407e-07,0.0058941,0,0.069574,0.069174,1,0.661
-3.231e-07,0.0058941,0,0.069617,0.069174,1,0.662
-3.2212e-07,0.0058941,0,0.069661,0.069174,1,0.663
-3.2115e-07,0.0058941,0,0.069705,0.069174,1,0.664
-3.2018e-07,0.0058941,0,0.069749,0.070175,1,0.665
-3.1921e-07,0.0058941,0,0.069792,0.070175,1,0.666
-3.1825e-07,0.0058941,0,0.069836,0.070175,1,0.667
-3.1728e-07,0.0058942,0,0.06988,0.070175,1,0.668
-3.1631e-07,0.0058942,0,0.069924,0.070175,1,0.669
-3.1535e-07,0.0058942,0,0.069967,0.070175,1,0.67
-3.1435e-07,0.0058942,0,0.069994,0.070645,1,0.671
-3.1335e-07,0.0058942,0,0.070014,0.070645,1,0.672
-3.1235e-07,0.0058942,0,0.070035,0.069961,1,0.673
-3.1137e-07,0.0058942,0,0.070062,0.069961,1,0.674
-3.1038e-07,0.0058942,0,0.070088,0.069961,1,0.675
-3.094e-07,0.0058942,0,0.070114,0.069961,1,0.676
-3.0841e-07,0.0058942,0,0.07014,0.069961,1,0.677
-3.0743e-07,0.0058942,0,0.070167,0.069961,1,0.678
-3.0644e-07,0.0058942,0,0.070193,0.069961,1,0.679
-3.0546e-07,0.0058942,0,0.070219,0.069961,1,0.68
-3.0447e-07,0.0058942,0,0.070246,0.069961,1,0.681
-3.0349e-07,0.0058942,0,0.070272,0.069961,1,0.682
-3.025e-07,0.0058942,0,0.070298,0.069853,1,0.683
-3.0146e-07,0.0058942,0,0.070319,0.069853,1,0.684
-3.0042e-07,0.0058942,0,0.070341,0.069853,1,0.685
-2.9938e-07,0.0058942,0,0.070363,0.069853,1,0.686
-2.9834e-07,0.0058942,0,0.070385,0.069853,1,0.687
-2.973e-07,0.0058942,0,0.070407,0.069853,1,0.688
-2.9626e-07,0.0058942,0,0.070429,0.069853,1,0.689
-2.9523e-07,0.0058942,0,0.070433,0.070433,1,0.69
-2.9421e-07,0.0058942,0,0.070425,0.070433,1,0.691
-2.9319e-07,0.0058942,0,0.070417,0.070433,1,0.692
-2.9217e-07,0.0058942,0,0.070409,0.070433,1,0.693
-2.9114e-07,0.0058942,0,0.070401,0.070433,1,0.694
-2.9012e-07,0.0058942,0,0.070393,0.070433,1,0.695
-2.891e-07,0.0058942,0,0.070385,0.070433,1,0.696
-2.8808e-07,0.0058942,0,0.070376,0.070433,1,0.697
-2.8705e-07,0.0058942,0,0.070368,0.070433,1,0.698
-2.8603e-07,0.0058942,0,0.07036,0.070433,1,0.699
-2.8501e-07,0.0058943,0,0.070352,0.070433,1,0.7
-2.8399e-07,0.0058943,0,0.070344,0.070433,1,0.701
-2.8293e-07,0.0058943,0,0.070329,0.070126,1,0.702
-2.8187e-07,0.0058943,0,0.070313,0.070126,1,0.703
-2.808e-07,0.0058943,0,0.070296,0.070126,1,0.704
-2.7973e-07,0.0058943,0,0.070279,0.070126,1,0.705
-2.7867e-07,0.0058943,0,0.070262,0.070126,1,0.706
-2.776e-07,0.0058943,0,0.070246,0.070126,1,0.707
-2.7653e-07,0.0058943,0,0.070229,0.070126,1,0.708
-2.7547e-07,0.0058943,0,0.070212,0.070126,1,0.709
-2.744e-07,0.0058943,0,0.070195,0.070126,1,0.71
-2.7333e-07,0.0058943,0,0.070179,0.070126,1,0.711
-2.7227e-07,0.0058943,0,0.070162,0.070126,1,0.712
-2.712e-07,0.0058943,0,0.070145,0.070126,1,0.713
-2.7013e-07,0.0058943,0,0.070128,0.070126,1,0.714
-2.6907e-07,0.0058943,0,0.070112,0.070126,1,0.715
-2.68e-07,0.0058943,0,0.070095,0.070126,1,0.716
-2.6693e-07,0.0058943,0,0.070078,0.070126,1,0.717
-2.6587e-07,0.0058943,0,0.070058,0.070544,1,0.718
-2.6482e-07,0.0058943,0,0.070019,0.070088,1,0.719
-2.6375e-07,0.0058943,0,0.069971,0.069485,1,0.72
-2.6268e-07,0.0058943,0,0.069927,0.069485,1,0.721
-2.6161e-07,0.0058943,0,0.069883,0.069485,1,0.722
-2.6053e-07,0.0058943,0,0.069839,0.069485,1,0.723
-2.5946e-07,0.0058943,0,0.069795,0.069485,1,0.724
-2.5839e-07,0.0058943,0,0.069751,0.069485,1,0.725
-2.5732e-07,0.0058943,0,0.069707,0.069485,1,0.726
-2.5624e-07,0.0058943,0,0.069663,0.069485,1,0.727
-2.5517e-07,0.0058943,0,0.069619,0.069485,1,0.728
-2.541e-07,0.0058943,0,0.069575,0.069485,1,0.729
-2.5302e-07,0.0058943,0,0.069531,0.069485,1,0.73
-2.5195e-07,0.0058943,0,0.069487,0.069485,1,0.731
-2.5088e-07,0.0058943,0,0.069443,0.069485,1,0.732
-2.4981e-07,0.0058944,0,0.0694,0.069485,1,0.733
-2.4873e-07,0.0058944,0,0.069356,0.069485,1,0.734
-2.4766e-07,0.0058944,0,0.069312,0.069485,1,0.735
-2.4659e-07,0.0058944,0,0.069268,0.069485,1,0.736
-2.4552e-07,0.0058944,0,0.069224,0.069485,1,0.737
-2.4444e-07,0.0058944,0,0.06918,0.069485,1,0.738
-2.4337e-07,0.0058944,0,0.069134,0.068771,1,0.739
-2.4231e-07,0.0058944,0,0.06906,0.068771,1,0.74
-2.4124e-07,0.0058944,0,0.068986,0.068771,1,0.741
-2.4017e-07,0.0058944,0,0.068913,0.068771,1,0.742
-2.3911e-07,0.0058944,0,0.068839,0.068771,1,0.743
-2.3804e-07,0.0058944,0,0.068765,0.068771,1,0.744
-2.3698e-07,0.0058944,0,0.068692,0.068771,1,0.745
-2.3591e-07,0.0058944,0,0.068618,0.068771,1,0.746
-2.3484e-07,0.0058944,0,0.068544,0.068771,1,0.747
-2.3378e-07,0.0058944,0,0.06847,0.068771,1,0.748
-2.3268e-07,0.0058944,0,0.06841,0.068249,1,0.749
-2.3157e-07,0.0058944,0,0.068356,0.068249,1,0.75
-2.3045e-07,0.0058944,0,0.068302,0.068249,1,0.751
-2.2934e-07,0.0058944,0,0.068248,0.068249,1,0.752
-2.2822e-07,0.0058944,0,0.068195,0.068249,1,0.753
-2.2711e-07,0.0058944,0,0.068141,0.068249,1,0.754
-2.2599e-07,0.0058944,0,0.068087,0.068249,1,0.755
-2.2488e-07,0.0058944,0,0.068033,0.068249,1,0.756
-2.2377e-07,0.0058944,0,0.06798,0.068249,1,0.757
-2.2265e-07,0.0058944,0,0.067926,0.068249,1,0.758
-2.2154e-07,0.0058944,0,0.067864,0.06711,1,0.759
-2.2046e-07,0.0058944,0,0.067774,0.06711,1,0.76
-2.1938e-07,0.0058944,0,0.067683,0.06711,1,0.761
-2.183e-07,0.0058944,0,0.067593,0.06711,1,0.762
-2.1721e-07,0.0058944,0,0.067503,0.06711,1,0.763
-2.1613e-07,0.0058944,0,0.067412,0.06711,1,0.764
-2.1505e-07,0.0058944,0,0.067322,0.06711,1,0.765
-2.1396e-07,0.0058944,0,0.067232,0.06711,1,0.766
-2.1288e-07,0.0058944,0,0.067141,0.06711,1,0.767
-2.118e-07,0.0058945,0,0.067051,0.06711,1,0.768
-2.1072e-07,0.0058945,0,0.066961,0.06711,1,0.769
-2.0963e-07,0.0058945,0,0.06687,0.06711,1,0.77
-2.0855e-07,0.0058945,0,0.06678,0.06711,1,0.771
-2.0747e-07,0.0058945,0,0.06669,0.06711,1,0.772
-2.0638e-07,0.0058945,0,0.066599,0.06711,1,0.773
-2.053e-07,0.0058945,0,0.066509,0.06711,1,0.774
-2.0422e-07,0.0058945,0,0.066418,0.06711,1,0.775
-2.0312e-07,0.0058945,0,0.066332,0.066579,1,0.776
-2.0197e-07,0.0058945,0,0.066263,0.066579,1,0.777
-2.0082e-07,0.0058945,0,0.066194,0.066579,1,0.778
-1.9967e-07,0.0058945,0,0.066125,0.066579,1,0.779
-1.9852e-07,0.0058945,0,0.066055,0.066579,1,0.78
-1.9737e-07,0.0058945,0,0.065986,0.066579,1,0.781
-1.9622e-07,0.0058945,0,0.065917,0.066579,1,0.782
-1.9507e-07,0.0058945,0,0.065848,0.066579,1,0.783
-1.9392e-07,0.0058945,0,0.065779,0.066579,1,0.784
-1.9279e-07,0.0058945,0,0.065692,0.064962,1,0.785
-1.9166e-07,0.0058945,0,0.065591,0.064962,1,0.786
-1.9053e-07,0.0058945,0,0.06549,0.064962,1,0.787
-1.8941e-07,0.0058945,0,0.065389,0.064962,1,0.788
-1.8828e-07,0.0058945,0,0.065287,0.064962,1,0.789
-1.8716e-07,0.0058945,0,0.065186,0.064962,1,0.79
-1.8603e-07,0.0058945,0,0.065085,0.064962,1,0.791
-1.8491e-07,0.0058945,0,0.064984,0.064962,1,0.792
-1.8378e-07,0.0058945,0,0.064883,0.064962,1,0.793
-1.8265e-07,0.0058945,0,0.064782,0.064962,1,0.794
-1.8153e-07,0.0058945,0,0.064681,0.064962,1,0.795
-1.804e-07,0.0058945,0,0.06458,0.064962,1,0.796
-1.7928e-07,0.0058945,0,0.064479,0.064962,1,0.797
-1.7815e-07,0.0058945,0,0.064378,0.064962,1,0.798
-1.7703e-07,0.0058945,0,0.064277,0.064962,1,0.799
-1.7592e-07,0.0058945,0,0.06417,0.063665,1,0.8
-1.7483e-07,0.0058945,0,0.064056,0.063665,1,0.801
-1.7374e-07,0.0058945,0,0.063942,0.063665,1,0.802
-1.7266e-07,0.0058946,0,0.063828,0.063665,1,0.803
-1.7157e-07,0.0058946,0,0.063713,0.063665,1,0.804
-1.7048e-07,0.0058946,0,0.063599,0.063665,1,0.805
-1.694e-07,0.0058946,0,0.063485,0.063665,1,0.806
-1.6831e-07,0.0058946,0,0.063371,0.063665,1,0.807
-1.6723e-07,0.0058946,0,0.063257,0.063665,1,0.808
-1.6614e-07,0.0058946,0,0.063142,0.063665,1,0.809
-1.6505e-07,0.0058946,0,0.063028,0.063665,1,0.81
-1.6397e-07,0.0058946,0,0.062914,0.063665,1,0.811
-1.6292e-07,0.0058946,0,0.062795,0.061166,1,0.812
-1.6199e-07,0.0058946,0,0.062665,0.061166,1,0.813
-1.6105e-07,0.0058946,0,0.062534,0.061166,1,0.814
-1.6011e-07,0.0058946,0,0.062404,0.061166,1,0.815
-1.5918e-07,0.0058946,0,0.062273,0.061166,1,0.816
-1.5824e-07,0.0058946,0,0.062143,0.061166,1,0.817
-1.5726e-07,0.0058946,0,0.062015,0.05936,1,0.818
-1.5623e-07,0.0058946,0,0.061892,0.05936,1,0.819
-1.5519e-07,0.0058946,0,0.061769,0.05936,1,0.82
-1.5415e-07,0.0058946,0,0.061645,0.05936,1,0.821
-1.5311e-07,0.0058946,0,0.061522,0.05936,1,0.822
-1.5207e-07,0.0058946,0,0.061398,0.05936,1,0.823
-1.5103e-07,0.0058946,0,0.061275,0.05936,1,0.824
-1.4999e-07,0.0058946,0,0.061151,0.05936,1,0.825
-1.4896e-07,0.0058946,0,0.061028,0.05936,1,0.826
-1.4792e-07,0.0058946,0,0.060905,0.05936,1,0.827
-1.4685e-07,0.0058946,0,0.060787,0.059812,1,0.828
-1.4576e-07,0.0058946,0,0.060672,0.059812,1,0.829
-1.4468e-07,0.0058946,0,0.060557,0.059812,1,0.83
-1.436e-07,0.0058946,0,0.060442,0.059812,1,0.831
-1.4251e-07,0.0058946,0,0.060327,0.059812,1,0.832
-1.4143e-07,0.0058946,0,0.060212,0.059812,1,0.833
-1.4035e-07,0.0058946,0,0.060097,0.059812,1,0.834
-1.3926e-07,0.0058946,0,0.059982,0.059812,1,0.835
-1.3818e-07,0.0058946,0,0.059868,0.059812,1,0.836
-1.371e-07,0.0058946,0,0.059753,0.059812,1,0.837
-1.3601e-07,0.0058946,0,0.059638,0.059812,1,0.838
-1.3493e-07,0.0058946,0,0.059523,0.059812,1,0.839
-1.3385e-07,0.0058946,0,0.059408,0.059812,1,0.84
-1.3276e-07,0.0058947,0,0.059293,0.059812,1,0.841
-1.3168e-07,0.0058947,0,0.059178,0.059812,1,0.842
-1.306e-07,0.0058947,0,0.059063,0.059812,1,0.843
-1.2951e-07,0.0058947,0,0.058948,0.059812,1,0.844
-1.2843e-07,0.0058947,0,0.058833,0.059812,1,0.845
-1.2735e-07,0.0058947,0,0.058718,0.059812,1,0.846
-1.2626e-07,0.0058947,0,0.058603,0.059812,1,0.847
-1.2518e-07,0.0058947,0,0.058488,0.059812,1,0.848
-1.241e-07,0.0058947,0,0.058373,0.059812,1,0.849
-1.2301e-07,0.0058947,0,0.058258,0.059812,1,0.85
-1.2195e-07,0.0058947,0,0.058141,0.056438,1,0.851
-1.21e-07,0.0058947,0,0.058004,0.056438,1,0.852
-1.2005e-07,0.0058947,0,0.057867,0.056438,1,0.853
-1.191e-07,0.0058947,0,0.05773,0.056438,1,0.854
-1.1816e-07,0.0058947,0,0.057593,0.056438,1,0.855
-1.1721e-07,0.0058947,0,0.057456,0.056438,1,0.856
-1.1626e-07,0.0058947,0,0.057319,0.056438,1,0.857
-1.1532e-07,0.0058947,0,0.057182,0.056438,1,0.858
-1.1437e-07,0.0058947,0,0.057045,0.056438,1,0.859
-1.1342e-07,0.0058947,0,0.056908,0.056438,1,0.86
-1.1248e-07,0.0058947,0,0.05677,0.056438,1,0.861
-1.1153e-07,0.0058947,0,0.056633,0.056438,1,0.862
-1.1058e-07,0.0058947,0,0.056496,0.056438,1,0.863
-1.0964e-07,0.0058947,0,0.056359,0.056438,1,0.864
-1.0869e-07,0.0058947,0,0.056222,0.056438,1,0.865
-1.0774e-07,0.0058947,0,0.056085,0.056438,1,0.866
-1.0672e-07,0.0058947,0,0.05595,0.055104,1,0.867
-1.0566e-07,0.0058947,0,0.055815,0.055104,1,0.868
-1.046e-07,0.0058947,0,0.05568,0.055104,1,0.869
-1.0354e-07,0.0058947,0,0.055545,0.055104,1,0.87
-1.0248e-07,0.0058947,0,0.05541,0.055104,1,0.871
-1.0142e-07,0.0058947,0,0.055275,0.055104,1,0.872
-1.0035e-07,0.0058947,0,0.05514,0.055104,1,0.873
-9.9294e-08,0.0058947,0,0.055005,0.055104,1,0.874
-9.8233e-08,0.0058947,0,0.05487,0.055104,1,0.875
-9.7173e-08,0.0058947,0,0.054735,0.055104,1,0.876
-9.6112e-08,0.0058947,0,0.0546,0.055104,1,0.877
-9.5051e-08,0.0058947,0,0.054465,0.055104,1,0.878
-9.399e-08,0.0058947,0,0.05433,0.055104,1,0.879
-9.293e-08,0.0058947,0,0.054195,0.055104,1,0.88
-9.1869e-08,0.0058948,0,0.05406,0.055104,1,0.881
-9.0808e-08,0.0058948,0,0.053925,0.055104,1,0.882
-8.9747e-08,0.0058948,0,0.05379,0.055104,1,0.883
-8.8687e-08,0.0058948,0,0.053655,0.055104,1,0.884
-8.7626e-08,0.0058948,0,0.05352,0.055104,1,0.885
-8.6565e-08,0.0058948,0,0.053385,0.055104,1,0.886
-8.5504e-08,0.0058948,0,0.05325,0.055104,1,0.887
-8.4444e-08,0.0058948,0,0.053115,0.055104,1,0.888
-8.3383e-08,0.0058948,0,0.05298,0.055104,1,0.889
-8.2463e-08,0.0058948,0,0.052837,0.050864,1,0.89
-8.1611e-08,0.0058948,0,0.05269,0.050864,1,0.891
-8.0759e-08,0.0058948,0,0.052543,0.050864,1,0.892
-7.9906e-08,0.0058948,0,0.052396,0.050864,1,0.893
-7.9054e-08,0.0058948,0,0.052249,0.050864,1,0.894
-7.8202e-08,0.0058948,0,0.052102,0.050864,1,0.895
-7.735e-08,0.0058948,0,0.051955,0.050864,1,0.896
-7.6497e-08,0.0058948,0,0.051808,0.050864,1,0.897
-7.5645e-08,0.0058948,0,0.051661,0.050864,1,0.898
-7.4793e-08,0.0058948,0,0.051514,0.050864,1,0.899
-7.394e-08,0.0058948,0,0.051366,0.050864,1,0.9
-7.3088e-08,0.0058948,0,0.051219,0.050864,1,0.901
-7.2236e-08,0.0058948,0,0.051072,0.050864,1,0.902
-7.1383e-08,0.0058948,0,0.050925,0.050864,1,0.903
-7.0531e-08,0.0058948,0,0.050778,0.050864,1,0.904
-6.9679e-08,0.0058948,0,0.050631,0.050864,1,0.905
-6.8827e-08,0.0058948,0,0.050484,0.050864,1,0.906
-6.7974e-08,0.0058948,0,0.050337,0.050864,1,0.907
-6.7122e-08,0.0058948,0,0.05019,0.050864,1,0.908
-6.627e-08,0.0058948,0,0.050043,0.050864,1,0.909
-6.5417e-08,0.0058948,0,0.049896,0.050864,1,0.91
-6.4565e-08,0.0058948,0,0.049749,0.050864,1,0.911
-6.3713e-08,0.0058948,0,0.049602,0.050864,1,0.912
-6.2861e-08,0.0058948,0,0.049455,0.050864,1,0.913
-6.2008e-08,0.0058948,0,0.049308,0.050864,1,0.914
-6.1156e-08,0.0058948,0,0.04916,0.050864,1,0.915
-6.0187e-08,0.0058948,0,0.049017,0.049995,1,0.916
-5.9167e-08,0.0058948,0,0.048875,0.049995,1,0.917
-5.8147e-08,0.0058948,0,0.048733,0.049995,1,0.918
-5.7127e-08,0.0058948,0,0.048591,0.049995,1,0.919
-5.6108e-08,0.0058948,0,0.048449,0.049995,1,0.92
-5.5088e-08,0.0058948,0,0.048307,0.049995,1,0.921
-5.4068e-08,0.0058948,0,0.048166,0.049995,1,0.922
-5.3049e-08,0.0058948,0,0.048024,0.049995,1,0.923
-5.2029e-08,0.0058948,0,0.047882,0.049995,1,0.924
-5.1009e-08,0.0058949,0,0.04774,0.049995,1,0.925
-4.999e-08,0.0058949,0,0.047598,0.049995,1,0.926
-4.9089e-08,0.0058949,0,0.047459,0.047147,1,0.927
-4.8249e-08,0.0058949,0,0.047321,0.047147,1,0.928
-4.7409e-08,0.0058949,0,0.047183,0.047147,1,0.929
-4.6569e-08,0.0058949,0,0.047045,0.047147,1,0.93
-4.5728e-08,0.0058949,0,0.046908,0.047147,1,0.931
-4.4888e-08,0.0058949,0,0.04677,0.047147,1,0.932
-4.4048e-08,0.0058949,0,0.046632,0.047147,1,0.933
-4.3208e-08,0.0058949,0,0.046494,0.047147,1,0.934
-4.2367e-08,0.0058949,0,0.046356,0.047147,1,0.935
-4.1527e-08,0.0058949,0,0.046219,0.047147,1,0.936
-4.07e-08,0.0058949,0,0.046082,0.043714,1,0.937
-4.0001e-08,0.0058949,0,0.045954,0.043714,1,0.938
-3.9303e-08,0.0058949,0,0.045827,0.043714,1,0.939
-3.8605e-08,0.0058949,0,0.045699,0.043714,1,0.94
-3.7906e-08,0.0058949,0,0.045572,0.043714,1,0.941
-3.7208e-08,0.0058949,0,0.045444,0.043714,1,0.942
-3.6509e-08,0.0058949,0,0.045316,0.043714,1,0.943
-3.5811e-08,0.0058949,0,0.045189,0.043714,1,0.944
-3.5113e-08,0.0058949,0,0.045061,0.043714,1,0.945
-3.4414e-08,0.0058949,0,0.044934,0.043714,1,0.946
-3.3716e-08,0.0058949,0,0.044806,0.043714,1,0.947
-3.3017e-08,0.0058949,0,0.044679,0.043714,1,0.948
-3.2319e-08,0.0058949,0,0.044551,0.043714,1,0.949
-3.162e-08,0.0058949,0,0.044423,0.043714,1,0.95
-3.0922e-08,0.0058949,0,0.044296,0.043714,1,0.951
-3.0224e-08,0.0058949,0,0.044168,0.043714,1,0.952
-2.9525e-08,0.0058949,0,0.044041,0.043714,1,0.953
-2.8827e-08,0.0058949,0,0.043913,0.043714,1,0.954
-2.8128e-08,0.0058949,0,0.043785,0.043714,1,0.955
-2.743e-08,0.0058949,0,0.043658,0.043714,1,0.956
-2.6732e-08,0.0058949,0,0.04353,0.043714,1,0.957
-2.6033e-08,0.0058949,0,0.043403,0.043714,1,0.958
-2.5335e-08,0.0058949,0,0.043275,0.043714,1,0.959
-2.4636e-08,0.0058949,0,0.043148,0.043714,1,0.96
-2.3938e-08,0.0058949,0,0.04302,0.043714,1,0.961
-2.3239e-08,0.0058949,0,0.042892,0.043714,1,0.962
-2.2541e-08,0.0058949,0,0.042765,0.043714,1,0.963
-2.1843e-08,0.0058949,0,0.042637,0.043714,1,0.964
-2.1144e-08,0.0058949,0,0.04251,0.043714,1,0.965
-2.0446e-08,0.0058949,0,0.042382,0.043714,1,0.966
-1.9747e-08,0.0058949,0,0.042255,0.043714,1,0.967
-1.914e-08,0.0058949,0,0.042214,0.041844,1,0.968
-1.8542e-08,0.0058949,0,0.042182,0.041844,1,0.969
-1.7944e-08,0.0058949,0,0.042151,0.041844,1,0.97
-1.7346e-08,0.0058949,0,0.042119,0.041844,1,0.971
-1.6748e-08,0.0058949,0,0.042087,0.041844,1,0.972
-1.6149e-08,0.0058949,0,0.042055,0.041844,1,0.973
-1.5551e-08,0.005895,0,0.042024,0.041844,1,0.974
-1.4953e-08,0.005895,0,0.041992,0.041844,1,0.975
-1.4355e-08,0.005895,0,0.04196,0.041844,1,0.976
-1.3757e-08,0.005895,0,0.041928,0.041844,1,0.977
-1.3159e-08,0.005895,0,0.041897,0.041844,1,0.978
-1.2561e-08,0.005895,0,0.041865,0.041844,1,0.979
-1.1963e-08,0.005895,0,0.041833,0.041844,1,0.98
-1.1364e-08,0.005895,0,0.041801,0.041844,1,0.981
-1.0766e-08,0.005895,0,0.04177,0.041844,1,0.982
-1.0168e-08,0.005895,0,0.041738,0.041844,1,0.983
-9.57e-09,0.005895,0,0.041706,0.041844,1,0.984
-8.9719e-09,0.005895,0,0.041674,0.041844,1,0.985
-8.3738e-09,0.005895,0,0.041643,0.041844,1,0.986
-7.7757e-09,0.005895,0,0.041611,0.041844,1,0.987
-7.1775e-09,0.005895,0,0.041579,0.041844,1,0.988
-6.5794e-09,0.005895,0,0.041548,0.041844,1,0.989
-5.9813e-09,0.005895,0,0.041516,0.041844,1,0.99
-5.3831e-09,0.005895,0,0.041484,0.041844,1,0.991
-4.785e-09,0.005895,0,0.041452,0.041844,1,0.992
-4.1869e-09,0.005895,0,0.041421,0.041844,1,0.993
-3.5888e-09,0.005895,0,0.041389,0.041844,1,0.994
-2.9906e-09,0.005895,0,0.041357,0.041844,1,0.995
-2.3925e-09,0.005895,0,0.041325,0.041844,1,0.996
-1.7944e-09,0.005895,0,0.041294,0.041844,1,0.997
-1.1963e-09,0.005895,0,0.041262,0.041844,1,0.998
-5.9812e-10,0.005895,0,0.04123,0.041844,1,0.999
0,0.005895,0,0.041198,0.044178,1,1


==> Data/SENT/profile_175.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.042462,0.04552,1,0
-8.8943e-10,2.0114e-09,0,0.042495,0.043143,1,0.00099999
-1.7789e-09,4.0229e-09,0,0.042528,0.043143,1,0.002
-2.6683e-09,6.0343e-09,0,0.042562,0.043143,1,0.003
-3.5578e-09,8.0458e-09,0,0.042595,0.043143,1,0.004
-4.4472e-09,1.0057e-08,0,0.042628,0.043143,1,0.005
-5.3367e-09,1.2069e-08,0,0.042662,0.043143,1,0.006
-6.2261e-09,1.408e-08,0,0.042695,0.043143,1,0.007
-7.1155e-09,1.6092e-08,0,0.042729,0.043143,1,0.008
-8.005e-09,1.8103e-08,0,0.042762,0.043143,1,0.009
-8.8944e-09,2.0115e-08,0,0.042795,0.043143,1,0.01
-9.7839e-09,2.2126e-08,0,0.042829,0.043143,1,0.011
-1.0673e-08,2.4137e-08,0,0.042862,0.043143,1,0.012
-1.1563e-08,2.6149e-08,0,0.042895,0.043143,1,0.013
-1.2452e-08,2.816e-08,0,0.042929,0.043143,1,0.014
-1.3342e-08,3.0172e-08,0,0.042962,0.043143,1,0.015
-1.4231e-08,3.2183e-08,0,0.042995,0.043143,1,0.016
-1.512e-08,3.4195e-08,0,0.043029,0.043143,1,0.017
-1.601e-08,3.6206e-08,0,0.043062,0.043143,1,0.018
-1.6899e-08,3.8218e-08,0,0.043096,0.043143,1,0.019
-1.7789e-08,4.0229e-08,0,0.043129,0.043143,1,0.02
-1.8678e-08,4.2241e-08,0,0.043162,0.043143,1,0.021
-1.9568e-08,4.4252e-08,0,0.043196,0.043143,1,0.022
-2.0457e-08,4.6263e-08,0,0.043229,0.043143,1,0.023
-2.1347e-08,4.8275e-08,0,0.043262,0.043143,1,0.024
-2.2236e-08,5.0286e-08,0,0.043296,0.043143,1,0.025
-2.3125e-08,5.2298e-08,0,0.043329,0.043143,1,0.026
-2.4015e-08,5.4309e-08,0,0.043362,0.043143,1,0.027
-2.4904e-08,5.6321e-08,0,0.043396,0.043143,1,0.028
-2.5794e-08,5.8332e-08,0,0.043429,0.043143,1,0.029
-2.6683e-08,6.0344e-08,0,0.043463,0.043143,1,0.03
-2.7573e-08,6.2355e-08,0,0.043496,0.043143,1,0.031
-2.8462e-08,6.4366e-08,0,0.043529,0.043143,1,0.032
-2.9361e-08,6.6394e-08,0,0.043571,0.045059,1,0.033
-3.035e-08,6.8583e-08,0,0.043701,0.045059,1,0.034
-3.1339e-08,7.0771e-08,0,0.043831,0.045059,1,0.035
-3.2329e-08,7.296e-08,0,0.043961,0.045059,1,0.036
-3.3318e-08,7.5148e-08,0,0.044091,0.045059,1,0.037
-3.4307e-08,7.7337e-08,0,0.044221,0.045059,1,0.038
-3.5297e-08,7.9525e-08,0,0.044351,0.045059,1,0.039
-3.6286e-08,8.1714e-08,0,0.044481,0.045059,1,0.04
-3.7275e-08,8.3902e-08,0,0.044611,0.045059,1,0.041
-3.8265e-08,8.6091e-08,0,0.044741,0.045059,1,0.042
-3.9254e-08,8.8279e-08,0,0.044871,0.045059,1,0.043
-4.0243e-08,9.0468e-08,0,0.045001,0.045059,1,0.044
-4.1233e-08,9.2656e-08,0,0.04513,0.045059,1,0.045
-4.2222e-08,9.4845e-08,0,0.04526,0.045059,1,0.046
-4.3212e-08,9.7033e-08,0,0.04539,0.045059,1,0.047
-4.4201e-08,9.9222e-08,0,0.04552,0.045059,1,0.048
-4.519e-08,1.0141e-07,0,0.04565,0.045059,1,0.049
-4.618e-08,1.036e-07,0,0.04578,0.045059,1,0.05
-4.7169e-08,1.0579e-07,0,0.04591,0.045059,1,0.051
-4.8158e-08,1.0798e-07,0,0.04604,0.045059,1,0.052
-4.9148e-08,1.1016e-07,0,0.04617,0.045059,1,0.053
-5.0137e-08,1.1235e-07,0,0.0463,0.045059,1,0.054
-5.1126e-08,1.1454e-07,0,0.04643,0.045059,1,0.055
-5.2116e-08,1.1673e-07,0,0.04656,0.045059,1,0.056
-5.3105e-08,1.1892e-07,0,0.046689,0.045059,1,0.057
-5.4094e-08,1.2111e-07,0,0.046819,0.045059,1,0.058
-5.5084e-08,1.233e-07,0,0.046949,0.045059,1,0.059
-5.6073e-08,1.2548e-07,0,0.047079,0.045059,1,0.06
-5.7062e-08,1.2767e-07,0,0.047209,0.045059,1,0.061
-5.8052e-08,1.2986e-07,0,0.047339,0.045059,1,0.062
-5.9041e-08,1.3205e-07,0,0.047469,0.045059,1,0.063
-6.0164e-08,1.3429e-07,0,0.04761,0.048576,1,0.064
-6.1301e-08,1.3653e-07,0,0.047753,0.048576,1,0.065
-6.2438e-08,1.3877e-07,0,0.047895,0.048576,1,0.066
-6.3575e-08,1.4102e-07,0,0.048037,0.048576,1,0.067
-6.4711e-08,1.4326e-07,0,0.04818,0.048576,1,0.068
-6.5848e-08,1.455e-07,0,0.048322,0.048576,1,0.069
-6.6985e-08,1.4775e-07,0,0.048464,0.048576,1,0.07
-6.8122e-08,1.4999e-07,0,0.048607,0.048576,1,0.071
-6.9259e-08,1.5223e-07,0,0.048749,0.048576,1,0.072
-7.0395e-08,1.5448e-07,0,0.048892,0.048576,1,0.073
-7.1594e-08,1.5678e-07,0,0.049035,0.0515,1,0.074
-7.2917e-08,1.5918e-07,0,0.049181,0.0515,1,0.075
-7.424e-08,1.6159e-07,0,0.049328,0.0515,1,0.076
-7.5563e-08,1.6399e-07,0,0.049474,0.0515,1,0.077
-7.6886e-08,1.664e-07,0,0.04962,0.0515,1,0.078
-7.8209e-08,1.6881e-07,0,0.049766,0.0515,1,0.079
-7.9532e-08,1.7121e-07,0,0.049912,0.0515,1,0.08
-8.0855e-08,1.7362e-07,0,0.050058,0.0515,1,0.081
-8.2178e-08,1.7602e-07,0,0.050205,0.0515,1,0.082
-8.3501e-08,1.7843e-07,0,0.050351,0.0515,1,0.083
-8.4824e-08,1.8084e-07,0,0.050497,0.0515,1,0.084
-8.6092e-08,1.8325e-07,0,0.050645,0.052388,1,0.085
-8.7235e-08,1.8567e-07,0,0.050796,0.052388,1,0.086
-8.8378e-08,1.8809e-07,0,0.050947,0.052388,1,0.087
-8.9521e-08,1.9051e-07,0,0.051098,0.052388,1,0.088
-9.0664e-08,1.9293e-07,0,0.051249,0.052388,1,0.089
-9.1806e-08,1.9535e-07,0,0.0514,0.052388,1,0.09
-9.2949e-08,1.9777e-07,0,0.051551,0.052388,1,0.091
-9.4092e-08,2.0019e-07,0,0.051702,0.052388,1,0.092
-9.5235e-08,2.0261e-07,0,0.051853,0.052388,1,0.093
-9.6378e-08,2.0503e-07,0,0.052004,0.052388,1,0.094
-9.752e-08,2.0745e-07,0,0.052155,0.052388,1,0.095
-9.8663e-08,2.0987e-07,0,0.052306,0.052388,1,0.096
-9.9806e-08,2.1229e-07,0,0.052457,0.052388,1,0.097
-1.0095e-07,2.1471e-07,0,0.052608,0.052388,1,0.098
-1.0209e-07,2.1713e-07,0,0.052759,0.052388,1,0.099
-1.0323e-07,2.1955e-07,0,0.05291,0.052388,1,0.1
-1.0438e-07,2.2197e-07,0,0.053061,0.052388,1,0.101
-1.0552e-07,2.2439e-07,0,0.053212,0.052388,1,0.102
-1.0666e-07,2.2681e-07,0,0.053363,0.052388,1,0.103
-1.0781e-07,2.2924e-07,0,0.053514,0.052388,1,0.104
-1.0895e-07,2.3166e-07,0,0.053665,0.052388,1,0.105
-1.1009e-07,2.3408e-07,0,0.053816,0.052388,1,0.106
-1.1123e-07,2.365e-07,0,0.053967,0.052388,1,0.107
-1.1238e-07,2.3892e-07,0,0.054118,0.052388,1,0.108
-1.1352e-07,2.4134e-07,0,0.054269,0.052388,1,0.109
-1.1466e-07,2.4376e-07,0,0.05442,0.052388,1,0.11
-1.1587e-07,2.4624e-07,0,0.054567,0.056752,1,0.111
-1.1723e-07,2.4886e-07,0,0.054705,0.056752,1,0.112
-1.1859e-07,2.5148e-07,0,0.054843,0.056752,1,0.113
-1.1994e-07,2.541e-07,0,0.054982,0.056752,1,0.114
-1.213e-07,2.5672e-07,0,0.05512,0.056752,1,0.115
-1.2266e-07,2.5934e-07,0,0.055259,0.056752,1,0.116
-1.2402e-07,2.6195e-07,0,0.055397,0.056752,1,0.117
-1.2537e-07,2.6457e-07,0,0.055536,0.056752,1,0.118
-1.2673e-07,2.6719e-07,0,0.055674,0.056752,1,0.119
-1.2809e-07,2.6981e-07,0,0.055813,0.056752,1,0.12
-1.2944e-07,2.7243e-07,0,0.055951,0.056752,1,0.121
-1.308e-07,2.7505e-07,0,0.05609,0.056752,1,0.122
-1.3216e-07,2.7767e-07,0,0.056228,0.056752,1,0.123
-1.3351e-07,2.8029e-07,0,0.056366,0.056752,1,0.124
-1.3487e-07,2.829e-07,0,0.056505,0.056752,1,0.125
-1.3623e-07,2.8552e-07,0,0.056643,0.056752,1,0.126
-1.3758e-07,2.8814e-07,0,0.056782,0.056752,1,0.127
-1.3894e-07,2.9076e-07,0,0.05692,0.056752,1,0.128
-1.403e-07,2.9338e-07,0,0.057059,0.056752,1,0.129
-1.4165e-07,2.96e-07,0,0.057197,0.056752,1,0.13
-1.4301e-07,2.9862e-07,0,0.057336,0.056752,1,0.131
-1.4437e-07,3.0123e-07,0,0.057474,0.056752,1,0.132
-1.4573e-07,3.0385e-07,0,0.057613,0.056752,1,0.133
-1.4704e-07,3.0647e-07,0,0.057752,0.058131,1,0.134
-1.4828e-07,3.0909e-07,0,0.057895,0.058131,1,0.135
-1.4952e-07,3.1171e-07,0,0.058037,0.058131,1,0.136
-1.5075e-07,3.1433e-07,0,0.05818,0.058131,1,0.137
-1.5199e-07,3.1695e-07,0,0.058322,0.058131,1,0.138
-1.5323e-07,3.1957e-07,0,0.058465,0.058131,1,0.139
-1.5447e-07,3.2219e-07,0,0.058607,0.058131,1,0.14
-1.557e-07,3.2481e-07,0,0.05875,0.058131,1,0.141
-1.5694e-07,3.2743e-07,0,0.058892,0.058131,1,0.142
-1.5818e-07,3.3005e-07,0,0.059035,0.058131,1,0.143
-1.5941e-07,3.3267e-07,0,0.059177,0.058131,1,0.144
-1.6065e-07,3.3529e-07,0,0.05932,0.058131,1,0.145
-1.6189e-07,3.3791e-07,0,0.059462,0.058131,1,0.146
-1.6313e-07,3.4053e-07,0,0.059604,0.058131,1,0.147
-1.6436e-07,3.4316e-07,0,0.059747,0.058131,1,0.148
-1.656e-07,3.4578e-07,0,0.059889,0.058131,1,0.149
-1.6696e-07,3.4854e-07,0,0.06001,0.061595,1,0.15
-1.6833e-07,3.5132e-07,0,0.060127,0.061595,1,0.151
-1.697e-07,3.5411e-07,0,0.060245,0.061595,1,0.152
-1.7107e-07,3.5689e-07,0,0.060363,0.061595,1,0.153
-1.7244e-07,3.5967e-07,0,0.06048,0.061595,1,0.154
-1.7381e-07,3.6245e-07,0,0.060598,0.061595,1,0.155
-1.7519e-07,3.6524e-07,0,0.060716,0.061595,1,0.156
-1.7656e-07,3.6802e-07,0,0.060833,0.061595,1,0.157
-1.7793e-07,3.708e-07,0,0.060951,0.061595,1,0.158
-1.793e-07,3.7359e-07,0,0.061069,0.061595,1,0.159
-1.8067e-07,3.7637e-07,0,0.061186,0.061595,1,0.16
-1.8204e-07,3.7915e-07,0,0.061304,0.061595,1,0.161
-1.8341e-07,3.8193e-07,0,0.061422,0.061595,1,0.162
-1.8479e-07,3.8472e-07,0,0.061539,0.061595,1,0.163
-1.8616e-07,3.875e-07,0,0.061657,0.061595,1,0.164
-1.8753e-07,3.9028e-07,0,0.061775,0.061595,1,0.165
-1.889e-07,3.9307e-07,0,0.061892,0.061595,1,0.166
-1.9027e-07,3.9585e-07,0,0.06201,0.061595,1,0.167
-1.9164e-07,3.9863e-07,0,0.062127,0.061595,1,0.168
-1.9301e-07,4.0141e-07,0,0.062245,0.061595,1,0.169
-1.9439e-07,4.042e-07,0,0.062363,0.061595,1,0.17
-1.9576e-07,4.0698e-07,0,0.06248,0.061595,1,0.171
-1.9713e-07,4.0976e-07,0,0.062598,0.061595,1,0.172
-1.9849e-07,4.1253e-07,0,0.062718,0.06114,1,0.173
-1.9981e-07,4.1525e-07,0,0.062844,0.06114,1,0.174
-2.0114e-07,4.1798e-07,0,0.06297,0.06114,1,0.175
-2.0246e-07,4.207e-07,0,0.063095,0.06114,1,0.176
-2.0379e-07,4.2342e-07,0,0.063221,0.06114,1,0.177
-2.0511e-07,4.2615e-07,0,0.063347,0.06114,1,0.178
-2.0644e-07,4.2887e-07,0,0.063473,0.06114,1,0.179
-2.0776e-07,4.316e-07,0,0.063599,0.06114,1,0.18
-2.0908e-07,4.3432e-07,0,0.063724,0.06114,1,0.181
-2.1041e-07,4.3705e-07,0,0.06385,0.06114,1,0.182
-2.1167e-07,4.3983e-07,0,0.063981,0.06299,1,0.183
-2.129e-07,4.4265e-07,0,0.064116,0.06299,1,0.184
-2.1412e-07,4.4547e-07,0,0.06425,0.06299,1,0.185
-2.1534e-07,4.483e-07,0,0.064384,0.06299,1,0.186
-2.1656e-07,4.5112e-07,0,0.064519,0.06299,1,0.187
-2.1778e-07,4.5394e-07,0,0.064653,0.06299,1,0.188
-2.1911e-07,4.5684e-07,0,0.064775,0.065541,1,0.189
-2.2047e-07,4.5976e-07,0,0.064891,0.065541,1,0.19
-2.2184e-07,4.6268e-07,0,0.065007,0.065541,1,0.191
-2.2321e-07,4.656e-07,0,0.065124,0.065541,1,0.192
-2.2457e-07,4.6852e-07,0,0.06524,0.065541,1,0.193
-2.2594e-07,4.7144e-07,0,0.065356,0.065541,1,0.194
-2.2731e-07,4.7436e-07,0,0.065473,0.065541,1,0.195
-2.2867e-07,4.7728e-07,0,0.065589,0.065541,1,0.196
-2.3004e-07,4.802e-07,0,0.065705,0.065541,1,0.197
-2.3141e-07,4.8312e-07,0,0.065822,0.065541,1,0.198
-2.3277e-07,4.8604e-07,0,0.065938,0.065541,1,0.199
-2.3414e-07,4.8896e-07,0,0.066054,0.065541,1,0.2
-2.3553e-07,4.9188e-07,0,0.066164,0.066878,1,0.201
-2.3693e-07,4.9479e-07,0,0.066268,0.066878,1,0.202
-2.3833e-07,4.9771e-07,0,0.066372,0.066878,1,0.203
-2.3973e-07,5.0062e-07,0,0.066475,0.066878,1,0.204
-2.4113e-07,5.0354e-07,0,0.066579,0.066878,1,0.205
-2.4253e-07,5.0646e-07,0,0.066683,0.066878,1,0.206
-2.4394e-07,5.0937e-07,0,0.066787,0.066878,1,0.207
-2.4534e-07,5.1229e-07,0,0.066891,0.066878,1,0.208
-2.4674e-07,5.1521e-07,0,0.066995,0.066878,1,0.209
-2.4814e-07,5.1812e-07,0,0.067099,0.066878,1,0.21
-2.4954e-07,5.2104e-07,0,0.067203,0.066878,1,0.211
-2.5094e-07,5.2396e-07,0,0.067307,0.066878,1,0.212
-2.5234e-07,5.2687e-07,0,0.067411,0.066878,1,0.213
-2.5375e-07,5.2979e-07,0,0.067515,0.066878,1,0.214
-2.5515e-07,5.3271e-07,0,0.067618,0.066878,1,0.215
-2.5655e-07,5.3567e-07,0,0.067708,0.068543,1,0.216
-2.5796e-07,5.3868e-07,0,0.067779,0.068543,1,0.217
-2.5937e-07,5.417e-07,0,0.06785,0.068543,1,0.218
-2.6078e-07,5.4472e-07,0,0.067921,0.068543,1,0.219
-2.6219e-07,5.4773e-07,0,0.067993,0.068543,1,0.22
-2.6361e-07,5.5075e-07,0,0.068064,0.068543,1,0.221
-2.6502e-07,5.5377e-07,0,0.068135,0.068543,1,0.222
-2.6643e-07,5.5679e-07,0,0.068206,0.068543,1,0.223
-2.6784e-07,5.598e-07,0,0.068278,0.068543,1,0.224
-2.692e-07,5.6281e-07,0,0.068368,0.069094,1,0.225
-2.7054e-07,5.6582e-07,0,0.068463,0.069094,1,0.226
-2.7189e-07,5.6882e-07,0,0.068558,0.069094,1,0.227
-2.7323e-07,5.7183e-07,0,0.068653,0.069094,1,0.228
-2.7458e-07,5.7484e-07,0,0.068748,0.069094,1,0.229
-2.7593e-07,5.7785e-07,0,0.068844,0.069094,1,0.23
-2.7727e-07,5.8085e-07,0,0.068939,0.069094,1,0.231
-2.7862e-07,5.8386e-07,0,0.069034,0.069094,1,0.232
-2.7996e-07,5.8687e-07,0,0.069129,0.069094,1,0.233
-2.8131e-07,5.8987e-07,0,0.069224,0.069094,1,0.234
-2.8266e-07,5.9288e-07,0,0.069319,0.069094,1,0.235
-2.84e-07,5.9589e-07,0,0.069414,0.069094,1,0.236
-2.8535e-07,5.989e-07,0,0.06951,0.069094,1,0.237
-2.867e-07,6.019e-07,0,0.069605,0.069094,1,0.238
-2.8804e-07,6.0491e-07,0,0.0697,0.069094,1,0.239
-2.8939e-07,6.0792e-07,0,0.069795,0.069094,1,0.24
-2.9073e-07,6.1092e-07,0,0.06989,0.069094,1,0.241
-2.9209e-07,6.1399e-07,0,0.069954,0.070275,1,0.242
-2.9345e-07,6.1707e-07,0,0.070009,0.070275,1,0.243
-2.9481e-07,6.2015e-07,0,0.070064,0.070275,1,0.244
-2.9617e-07,6.2323e-07,0,0.070118,0.070275,1,0.245
-2.9753e-07,6.2631e-07,0,0.070173,0.070275,1,0.246
-2.9889e-07,6.2939e-07,0,0.070228,0.070275,1,0.247
-3.0025e-07,6.3247e-07,0,0.070283,0.070275,1,0.248
-3.0161e-07,6.3556e-07,0,0.070338,0.070275,1,0.249
-3.0297e-07,6.3864e-07,0,0.070392,0.070275,1,0.25
-3.0433e-07,6.4172e-07,0,0.070447,0.070275,1,0.251
-3.0567e-07,6.4479e-07,0,0.070509,0.070814,1,0.252
-3.0699e-07,6.4784e-07,0,0.070583,0.070814,1,0.253
-3.0831e-07,6.5088e-07,0,0.070658,0.070814,1,0.254
-3.0964e-07,6.5393e-07,0,0.070732,0.070814,1,0.255
-3.1096e-07,6.5698e-07,0,0.070806,0.070814,1,0.256
-3.1228e-07,6.6003e-07,0,0.070881,0.070814,1,0.257
-3.136e-07,6.6308e-07,0,0.070955,0.070814,1,0.258
-3.1492e-07,6.6613e-07,0,0.07103,0.070814,1,0.259
-3.1624e-07,6.6917e-07,0,0.071104,0.070814,1,0.26
-3.1756e-07,6.7222e-07,0,0.071178,0.070814,1,0.261
-3.1887e-07,6.7535e-07,0,0.071225,0.071531,1,0.262
-3.2017e-07,6.7848e-07,0,0.071269,0.071531,1,0.263
-3.2148e-07,6.8162e-07,0,0.071313,0.071531,1,0.264
-3.2278e-07,6.8476e-07,0,0.071357,0.071531,1,0.265
-3.2408e-07,6.8789e-07,0,0.071401,0.071531,1,0.266
-3.2539e-07,6.9103e-07,0,0.071445,0.071531,1,0.267
-3.2669e-07,6.9416e-07,0,0.071489,0.071531,1,0.268
-3.2799e-07,6.973e-07,0,0.071533,0.071531,1,0.269
-3.293e-07,7.0043e-07,0,0.071577,0.071531,1,0.27
-3.306e-07,7.0357e-07,0,0.071621,0.071531,1,0.271
-3.3191e-07,7.067e-07,0,0.071665,0.071531,1,0.272
-3.3321e-07,7.0984e-07,0,0.071709,0.071531,1,0.273
-3.3451e-07,7.1297e-07,0,0.071753,0.071531,1,0.274
-3.3582e-07,7.1611e-07,0,0.071798,0.071531,1,0.275
-3.3712e-07,7.1924e-07,0,0.071842,0.071531,1,0.276
-3.3842e-07,7.2238e-07,0,0.071886,0.071531,1,0.277
-3.3973e-07,7.2551e-07,0,0.07193,0.071531,1,0.278
-3.4103e-07,7.2865e-07,0,0.071974,0.071531,1,0.279
-3.4233e-07,7.3178e-07,0,0.072018,0.071531,1,0.28
-3.4364e-07,7.349e-07,0,0.072066,0.07214,1,0.281
-3.4491e-07,7.3805e-07,0,0.072106,0.072599,1,0.282
-3.4617e-07,7.4119e-07,0,0.072127,0.07218,1,0.283
-3.4744e-07,7.4433e-07,0,0.072144,0.07218,1,0.284
-3.4871e-07,7.4747e-07,0,0.072162,0.07218,1,0.285
-3.4998e-07,7.5061e-07,0,0.072179,0.07218,1,0.286
-3.5125e-07,7.5375e-07,0,0.072197,0.07218,1,0.287
-3.5251e-07,7.5689e-07,0,0.072214,0.07218,1,0.288
-3.5378e-07,7.6004e-07,0,0.072232,0.07218,1,0.289
-3.5505e-07,7.6318e-07,0,0.072249,0.07218,1,0.29
-3.5632e-07,7.6632e-07,0,0.072267,0.07218,1,0.291
-3.5758e-07,7.6946e-07,0,0.072284,0.07218,1,0.292
-3.5885e-07,7.726e-07,0,0.072302,0.07218,1,0.293
-3.6012e-07,7.7574e-07,0,0.072319,0.07218,1,0.294
-3.6139e-07,7.7888e-07,0,0.072337,0.07218,1,0.295
-3.6266e-07,7.8202e-07,0,0.072354,0.07218,1,0.296
-3.6392e-07,7.8516e-07,0,0.072371,0.07218,1,0.297
-3.6519e-07,7.883e-07,0,0.072389,0.07218,1,0.298
-3.6644e-07,7.9145e-07,0,0.072404,0.072495,1,0.299
-3.6765e-07,7.9462e-07,0,0.072413,0.072495,1,0.3
-3.6886e-07,7.9779e-07,0,0.072422,0.072495,1,0.301
-3.7007e-07,8.0097e-07,0,0.072431,0.072495,1,0.302
-3.7128e-07,8.0414e-07,0,0.07244,0.072495,1,0.303
-3.7249e-07,8.0731e-07,0,0.072449,0.072495,1,0.304
-3.737e-07,8.1049e-07,0,0.072458,0.072495,1,0.305
-3.7491e-07,8.1366e-07,0,0.072466,0.072495,1,0.306
-3.7612e-07,8.1683e-07,0,0.072475,0.072495,1,0.307
-3.7733e-07,8.2e-07,0,0.072484,0.072495,1,0.308
-3.7854e-07,8.2318e-07,0,0.072493,0.072495,1,0.309
-3.7975e-07,8.2635e-07,0,0.072502,0.072495,1,0.31
-3.8095e-07,8.2953e-07,0,0.072497,0.071909,1,0.311
-3.8215e-07,8.3271e-07,0,0.072475,0.071909,1,0.312
-3.8334e-07,8.3589e-07,0,0.072453,0.071909,1,0.313
-3.8454e-07,8.3908e-07,0,0.072431,0.071909,1,0.314
-3.8573e-07,8.4226e-07,0,0.072409,0.071909,1,0.315
-3.8693e-07,8.4544e-07,0,0.072386,0.071909,1,0.316
-3.8812e-07,8.4862e-07,0,0.072364,0.071909,1,0.317
-3.8926e-07,8.5182e-07,0,0.072339,0.072024,1,0.318
-3.9039e-07,8.5503e-07,0,0.072313,0.072024,1,0.319
-3.9151e-07,8.5823e-07,0,0.072287,0.072024,1,0.32
-3.9264e-07,8.6143e-07,0,0.072262,0.072024,1,0.321
-3.9377e-07,8.6463e-07,0,0.072236,0.072024,1,0.322
-3.9489e-07,8.6784e-07,0,0.07221,0.072024,1,0.323
-3.9602e-07,8.7104e-07,0,0.072184,0.072024,1,0.324
-3.9715e-07,8.7424e-07,0,0.072159,0.072024,1,0.325
-3.9827e-07,8.7745e-07,0,0.072133,0.072024,1,0.326
-3.994e-07,8.8065e-07,0,0.072107,0.072024,1,0.327
-4.0055e-07,8.8382e-07,0,0.072086,0.072723,1,0.328
-4.017e-07,8.8699e-07,0,0.072065,0.072723,1,0.329
-4.0284e-07,8.9016e-07,0,0.072039,0.072247,1,0.33
-4.0392e-07,8.9335e-07,0,0.071993,0.072247,1,0.331
-4.05e-07,8.9655e-07,0,0.071948,0.072247,1,0.332
-4.0608e-07,8.9974e-07,0,0.071902,0.072247,1,0.333
-4.0715e-07,9.0294e-07,0,0.071857,0.072247,1,0.334
-4.0823e-07,9.0613e-07,0,0.071812,0.072247,1,0.335
-4.0932e-07,9.0931e-07,0,0.071766,0.071225,1,0.336
-4.104e-07,9.1249e-07,0,0.071721,0.071225,1,0.337
-4.1149e-07,9.1567e-07,0,0.071676,0.071225,1,0.338
-4.1258e-07,9.1886e-07,0,0.07163,0.071225,1,0.339
-4.1366e-07,9.2204e-07,0,0.071585,0.071225,1,0.34
-4.1475e-07,9.2522e-07,0,0.07154,0.071225,1,0.341
-4.1583e-07,9.284e-07,0,0.071494,0.071225,1,0.342
-4.1692e-07,9.3158e-07,0,0.071449,0.071225,1,0.343
-4.1801e-07,9.3476e-07,0,0.071404,0.071225,1,0.344
-4.1908e-07,9.3794e-07,0,0.071356,0.070463,1,0.345
-4.2007e-07,9.4114e-07,0,0.071289,0.070463,1,0.346
-4.2106e-07,9.4433e-07,0,0.071222,0.070463,1,0.347
-4.2205e-07,9.4752e-07,0,0.071156,0.07052,1,0.348
-4.2304e-07,9.5068e-07,0,0.071091,0.07052,1,0.349
-4.2404e-07,9.5385e-07,0,0.071025,0.07052,1,0.35
-4.2503e-07,9.5701e-07,0,0.07096,0.07052,1,0.351
-4.2602e-07,9.6018e-07,0,0.070895,0.07052,1,0.352
-4.2701e-07,9.6334e-07,0,0.07083,0.07052,1,0.353
-4.28e-07,9.6651e-07,0,0.070764,0.07052,1,0.354
-4.2899e-07,9.6967e-07,0,0.070699,0.07052,1,0.355
-4.2999e-07,9.7283e-07,0,0.070634,0.07052,1,0.356
-4.3098e-07,9.76e-07,0,0.070569,0.07052,1,0.357
-4.3197e-07,9.7916e-07,0,0.070504,0.07052,1,0.358
-4.3296e-07,9.8233e-07,0,0.070438,0.07052,1,0.359
-4.3395e-07,9.8549e-07,0,0.070373,0.07052,1,0.36
-4.349e-07,9.8867e-07,0,0.070297,0.069476,1,0.361
-4.3581e-07,9.9181e-07,0,0.0702,0.069293,1,0.362
-4.3672e-07,9.9495e-07,0,0.070102,0.069293,1,0.363
-4.3763e-07,9.9809e-07,0,0.070004,0.069293,1,0.364
-4.3854e-07,1.0012e-06,0,0.069906,0.069293,1,0.365
-4.3945e-07,1.0044e-06,0,0.069808,0.069293,1,0.366
-4.4036e-07,1.0075e-06,0,0.06971,0.069293,1,0.367
-4.4128e-07,1.0106e-06,0,0.069613,0.070111,1,0.368
-4.4219e-07,1.0138e-06,0,0.069515,0.070111,1,0.369
-4.4311e-07,1.0169e-06,0,0.069418,0.070111,1,0.37
-4.4402e-07,1.0201e-06,0,0.069321,0.070111,1,0.371
-4.4494e-07,1.0232e-06,0,0.069223,0.070111,1,0.372
-4.4585e-07,1.0263e-06,0,0.069126,0.070111,1,0.373
-4.4676e-07,1.0294e-06,0,0.069043,0.069863,1,0.374
-4.476e-07,1.0325e-06,0,0.069105,0.069499,1,0.375
-4.4842e-07,1.0357e-06,0,0.069175,0.069499,1,0.376
-4.4925e-07,1.0388e-06,0,0.069246,0.069499,1,0.377
-4.5008e-07,1.0419e-06,0,0.069316,0.069499,1,0.378
-4.5091e-07,1.045e-06,0,0.069386,0.069499,1,0.379
-4.5174e-07,1.0481e-06,0,0.069457,0.069499,1,0.38
-4.5256e-07,1.0512e-06,0,0.069527,0.069499,1,0.381
-4.5339e-07,1.0543e-06,0,0.069598,0.069499,1,0.382
-4.5422e-07,1.0574e-06,0,0.069668,0.069499,1,0.383
-4.5505e-07,1.0605e-06,0,0.069739,0.069499,1,0.384
-4.5588e-07,1.0636e-06,0,0.069809,0.069499,1,0.385
-4.5671e-07,1.0667e-06,0,0.070048,0.0707,1,0.386
-4.5753e-07,1.0698e-06,0,0.070344,0.072111,1,0.387
-4.5828e-07,1.0729e-06,0,0.070735,0.072111,1,0.388
-4.5904e-07,1.076e-06,0,0.071126,0.072111,1,0.389
-4.598e-07,1.0791e-06,0,0.071517,0.072111,1,0.39
-4.6056e-07,1.0822e-06,0,0.071908,0.072111,1,0.391
-4.6132e-07,1.0853e-06,0,0.072299,0.072111,1,0.392
-4.6208e-07,1.0884e-06,0,0.07269,0.072111,1,0.393
-4.6284e-07,1.0915e-06,0,0.07308,0.072111,1,0.394
-4.636e-07,1.0946e-06,0,0.073471,0.072111,1,0.395
-4.6437e-07,1.0977e-06,0,0.073898,0.075023,1,0.396
-4.6516e-07,1.1007e-06,0,0.074422,0.075023,1,0.397
-4.6593e-07,1.1038e-06,0,0.074962,0.077125,1,0.398
-4.6667e-07,1.1069e-06,0,0.075536,0.077125,1,0.399
-4.674e-07,1.1099e-06,0,0.07611,0.077125,1,0.4
-4.6814e-07,1.113e-06,0,0.076685,0.077125,1,0.401
-4.6887e-07,1.1161e-06,0,0.077259,0.077125,1,0.402
-4.6961e-07,1.1192e-06,0,0.077833,0.077125,1,0.403
-4.7034e-07,1.1223e-06,0,0.078407,0.077125,1,0.404
-4.7107e-07,1.1254e-06,0,0.079017,0.08047,1,0.405
-4.7177e-07,1.1285e-06,0,0.079697,0.08047,1,0.406
-4.7248e-07,1.1315e-06,0,0.080377,0.08047,1,0.407
-4.7318e-07,1.1346e-06,0,0.081058,0.08047,1,0.408
-4.7389e-07,1.1377e-06,0,0.081738,0.08047,1,0.409
-4.7459e-07,1.1408e-06,0,0.082418,0.08047,1,0.41
-4.7529e-07,1.1439e-06,0,0.083094,0.081619,1,0.411
-4.7599e-07,1.147e-06,0,0.083764,0.081619,1,0.412
-4.7661e-07,1.1501e-06,0,0.084548,0.08562,1,0.413
-4.7725e-07,1.1532e-06,0,0.085342,0.088023,1,0.414
-4.7792e-07,1.1563e-06,0,0.086144,0.088023,1,0.415
-4.7859e-07,1.1593e-06,0,0.086946,0.088023,1,0.416
-4.7926e-07,1.1624e-06,0,0.087748,0.088023,1,0.417
-4.7993e-07,1.1655e-06,0,0.08855,0.088023,1,0.418
-4.806e-07,1.1685e-06,0,0.089352,0.088023,1,0.419
-4.8127e-07,1.1716e-06,0,0.090154,0.088023,1,0.42
-4.8195e-07,1.1747e-06,0,0.091111,0.092189,1,0.421
-4.8263e-07,1.1778e-06,0,0.092083,0.092189,1,0.422
-4.8331e-07,1.1808e-06,0,0.093054,0.092189,1,0.423
-4.8398e-07,1.1839e-06,0,0.094036,0.096379,1,0.424
-4.846e-07,1.187e-06,0,0.095108,0.096379,1,0.425
-4.8522e-07,1.1901e-06,0,0.096181,0.096379,1,0.426
-4.8584e-07,1.1932e-06,0,0.097253,0.096379,1,0.427
-4.8646e-07,1.1963e-06,0,0.098326,0.096379,1,0.428
-4.8708e-07,1.1994e-06,0,0.099398,0.096379,1,0.429
-4.877e-07,1.2025e-06,0,0.10048,0.1006,1,0.43
-4.8837e-07,1.2056e-06,0,0.10164,0.1006,1,0.431
-4.8904e-07,1.2087e-06,0,0.10284,0.10587,1,0.432
-4.8969e-07,1.2117e-06,0,0.10431,0.10587,1,0.433
-4.9033e-07,1.2148e-06,0,0.10578,0.10864,1,0.434
-4.9096e-07,1.218e-06,0,0.10728,0.10864,1,0.435
-4.9159e-07,1.2211e-06,0,0.10878,0.10864,1,0.436
-4.9222e-07,1.2242e-06,0,0.11028,0.10864,1,0.437
-4.9285e-07,1.2273e-06,0,0.11178,0.10864,1,0.438
-4.9347e-07,1.2305e-06,0,0.1137,0.11572,1,0.439
-4.9409e-07,1.2336e-06,0,0.11567,0.11572,1,0.44
-4.9471e-07,1.2368e-06,0,0.11764,0.11572,1,0.441
-4.9533e-07,1.24e-06,0,0.1196,0.11572,1,0.442
-4.9597e-07,1.2431e-06,0,0.12162,0.12065,1,0.443
-4.9662e-07,1.2463e-06,0,0.12368,0.12065,1,0.444
-4.9727e-07,1.2495e-06,0,0.12627,0.12981,1,0.445
-4.9792e-07,1.2527e-06,0,0.12906,0.13452,1,0.446
-4.9856e-07,1.2559e-06,0,0.13186,0.13452,1,0.447
-4.992e-07,1.2591e-06,0,0.13466,0.13452,1,0.448
-4.9984e-07,1.2624e-06,0,0.13746,0.13452,1,0.449
-5.0047e-07,1.2656e-06,0,0.14025,0.13452,1,0.45
-5.0112e-07,1.2689e-06,0,0.14401,0.14515,1,0.451
-5.0177e-07,1.2723e-06,0,0.14779,0.14515,1,0.452
-5.0241e-07,1.2756e-06,0,0.15158,0.14515,1,0.453
-5.0306e-07,1.2789e-06,0,0.15541,0.15114,1,0.454
-5.0371e-07,1.2823e-06,0,0.16009,0.16041,1,0.455
-5.0436e-07,1.2858e-06,0,0.1649,0.16595,1,0.456
-5.0501e-07,1.2892e-06,0,0.16972,0.16595,1,0.457
-5.0567e-07,1.2928e-06,0,0.17531,0.17687,1,0.458
-5.0633e-07,1.2963e-06,0,0.18103,0.17687,1,0.459
-5.0698e-07,1.2999e-06,0,0.187,0.18673,1,0.46
-5.0763e-07,1.3036e-06,0,0.1935,0.20005,1,0.461
-5.0829e-07,1.3074e-06,0,0.20076,0.20005,1,0.462
-5.0894e-07,1.3112e-06,0,0.20802,0.20005,1,0.463
-5.0959e-07,1.315e-06,0,0.21575,0.21598,1,0.464
-5.1024e-07,1.319e-06,0,0.22415,0.22932,1,0.465
-5.1091e-07,1.3231e-06,0,0.23273,0.22932,1,0.466
-5.1157e-07,1.3272e-06,0,0.24203,0.24893,1,0.467
-5.1222e-07,1.3316e-06,0,0.25243,0.24893,1,0.468
-5.1287e-07,1.336e-06,0,0.26284,0.24893,1,0.469
-5.1352e-07,1.3404e-06,0,0.27324,0.29349,1,0.47
-5.1415e-07,1.3452e-06,0,0.28559,0.29349,1,0.471
-5.1479e-07,1.35e-06,0,0.29794,0.29349,1,0.472
-5.1542e-07,1.355e-06,0,0.31112,0.31567,1,0.473
-5.1605e-07,1.3604e-06,0,0.32519,0.31567,1,0.474
-5.1668e-07,1.3657e-06,0,0.33918,0.34952,1,0.475
-5.1721e-07,1.3718e-06,0,0.35554,0.37601,1,0.476
-5.1777e-07,1.378e-06,0,0.37217,0.37601,1,0.477
-5.1833e-07,1.3842e-06,0,0.3888,0.37601,1,0.478
-5.1874e-07,1.391e-06,0,0.40672,0.41719,1,0.479
-5.19e-07,1.3982e-06,0,0.42594,0.41719,1,0.48
-5.1959e-07,1.4062e-06,0,0.44604,0.44813,1,0.481
-5.2033e-07,1.4145e-06,0,0.46655,0.44813,1,0.482
-5.2055e-07,1.4247e-06,0,0.48943,0.49357,1,0.483
-5.2063e-07,1.4355e-06,0,0.5129,0.49357,1,0.484
-5.2076e-07,1.446e-06,0,0.53633,0.5139,1,0.485
-5.1996e-07,1.4589e-06,0,0.5618,0.55953,1,0.486
-5.194e-07,1.4759e-06,0,0.58873,0.59435,1,0.487
-5.189e-07,1.4931e-06,0,0.61574,0.59435,1,0.488
-5.1794e-07,1.5112e-06,0,0.64363,0.63707,1,0.489
-5.1667e-07,1.5382e-06,0,0.67353,0.68592,1,0.49
-5.1541e-07,1.5675e-06,0,0.70382,0.68592,1,0.491
-5.1415e-07,1.597e-06,0,0.73417,0.71865,1,0.492
-5.1035e-07,1.6478e-06,0,0.76586,0.81718,1,0.493
-5.154e-07,1.7298e-06,0,0.79764,0.81718,1,0.494
-5.2045e-07,1.8117e-06,0,0.82941,0.81718,1,0.495
-5.182e-07,1.9097e-06,0,0.86111,0.86974,1,0.496
-5.1542e-07,2.3037e-06,0,0.89223,0.91869,1,0.497
-5.9287e-07,3.0065e-06,0,0.9233,0.91869,1,0.498
-5.534e-07,3.818e-06,0,0.95405,0.95257,1,0.499
-1.4957e-07,4.9681e-06,0,0.98379,0.95257,1,0.5
-1.9057e-07,0.0012377,0,0.97624,0.99787,1,0.501
-2.5932e-07,0.0025473,0,0.96636,0.99787,1,0.502
-3.2807e-07,0.0038569,0,0.95648,0.99787,1,0.503
-3.9681e-07,0.0051665,0,0.9466,0.99787,1,0.504
-4.4585e-07,0.0058928,0,0.92368,0.82373,1,0.505
-4.4775e-07,0.0058929,0,0.88463,0.82373,1,0.506
-4.4965e-07,0.0058931,0,0.84558,0.82373,1,0.507
-4.5156e-07,0.0058932,0,0.80653,0.82373,1,0.508
-4.5346e-07,0.0058934,0,0.76747,0.82373,1,0.509
-4.5042e-07,0.0058934,0,0.73479,0.74226,1,0.51
-4.5157e-07,0.0058935,0,0.70255,0.69831,1,0.511
-4.561e-07,0.0058935,0,0.67142,0.64538,1,0.512
-4.556e-07,0.0058935,0,0.64128,0.64538,1,0.513
-4.5525e-07,0.0058935,0,0.61173,0.58805,1,0.514
-4.5555e-07,0.0058935,0,0.58456,0.58805,1,0.515
-4.5539e-07,0.0058936,0,0.55788,0.54831,1,0.516
-4.5503e-07,0.0058936,0,0.53139,0.54831,1,0.517
-4.5415e-07,0.0058936,0,0.50736,0.50148,1,0.518
-4.5302e-07,0.0058936,0,0.48445,0.50148,1,0.519
-4.5214e-07,0.0058936,0,0.46236,0.46482,1,0.52
-4.5136e-07,0.0058936,0,0.4413,0.42772,1,0.521
-4.5056e-07,0.0058936,0,0.42089,0.42772,1,0.522
-4.4968e-07,0.0058936,0,0.40192,0.39456,1,0.523
-4.4875e-07,0.0058936,0,0.38413,0.39456,1,0.524
-4.4782e-07,0.0058936,0,0.36639,0.37576,1,0.525
-4.4679e-07,0.0058936,0,0.35042,0.33836,1,0.526
-4.4573e-07,0.0058936,0,0.3348,0.33836,1,0.527
-4.4468e-07,0.0058937,0,0.32009,0.31492,1,0.528
-4.4365e-07,0.0058937,0,0.3063,0.31492,1,0.529
-4.4262e-07,0.0058937,0,0.29252,0.31492,1,0.53
-4.4159e-07,0.0058937,0,0.2809,0.26516,1,0.531
-4.4057e-07,0.0058937,0,0.26929,0.26516,1,0.532
-4.3954e-07,0.0058937,0,0.25767,0.26516,1,0.533
-4.3852e-07,0.0058937,0,0.2472,0.24321,1,0.534
-4.3751e-07,0.0058937,0,0.23755,0.24321,1,0.535
-4.365e-07,0.0058937,0,0.22811,0.22914,1,0.536
-4.3549e-07,0.0058937,0,0.21963,0.21089,1,0.537
-4.3449e-07,0.0058937,0,0.21174,0.21089,1,0.538
-4.3349e-07,0.0058937,0,0.20385,0.21089,1,0.539
-4.3249e-07,0.0058937,0,0.19609,0.19693,1,0.54
-4.3151e-07,0.0058937,0,0.18975,0.18476,1,0.541
-4.3053e-07,0.0058937,0,0.18345,0.18476,1,0.542
-4.2955e-07,0.0058937,0,0.17716,0.18476,1,0.543
-4.2857e-07,0.0058937,0,0.17163,0.16535,1,0.544
-4.276e-07,0.0058937,0,0.16645,0.16535,1,0.545
-4.2663e-07,0.0058937,0,0.16127,0.16535,1,0.546
-4.2566e-07,0.0058937,0,0.15703,0.15468,1,0.547
-4.2468e-07,0.0058937,0,0.15295,0.15468,1,0.548
-4.2375e-07,0.0058937,0,0.14898,0.1477,1,0.549
-4.2281e-07,0.0058937,0,0.14501,0.1477,1,0.55
-4.2189e-07,0.0058937,0,0.1414,0.1367,1,0.551
-4.2098e-07,0.0058938,0,0.13845,0.1367,1,0.552
-4.2007e-07,0.0058938,0,0.1355,0.1367,1,0.553
-4.1916e-07,0.0058938,0,0.13255,0.13273,1,0.554
-4.1822e-07,0.0058938,0,0.12956,0.13273,1,0.555
-4.1728e-07,0.0058938,0,0.12668,0.12312,1,0.556
-4.1635e-07,0.0058938,0,0.12446,0.12312,1,0.557
-4.1543e-07,0.0058938,0,0.12228,0.11795,1,0.558
-4.1456e-07,0.0058938,0,0.12017,0.11795,1,0.559
-4.1368e-07,0.0058938,0,0.11806,0.11795,1,0.56
-4.128e-07,0.0058938,0,0.11595,0.11795,1,0.561
-4.1192e-07,0.0058938,0,0.11388,0.11052,1,0.562
-4.1107e-07,0.0058938,0,0.11228,0.11052,1,0.563
-4.1022e-07,0.0058938,0,0.11068,0.11052,1,0.564
-4.0937e-07,0.0058938,0,0.10909,0.11052,1,0.565
-4.0852e-07,0.0058938,0,0.10749,0.11052,1,0.566
-4.0763e-07,0.0058938,0,0.10593,0.10754,1,0.567
-4.0674e-07,0.0058938,0,0.10437,0.10754,1,0.568
-4.0586e-07,0.0058938,0,0.10311,0.10198,1,0.569
-4.0498e-07,0.0058938,0,0.1019,0.10198,1,0.57
-4.0415e-07,0.0058938,0,0.10076,0.097606,1,0.571
-4.0334e-07,0.0058938,0,0.099638,0.097606,1,0.572
-4.0253e-07,0.0058938,0,0.098512,0.097606,1,0.573
-4.0171e-07,0.0058938,0,0.097387,0.097606,1,0.574
-4.009e-07,0.0058938,0,0.096262,0.097606,1,0.575
-4.0008e-07,0.0058938,0,0.095136,0.097606,1,0.576
-3.9923e-07,0.0058938,0,0.094119,0.093212,1,0.577
-3.9836e-07,0.0058938,0,0.093113,0.093212,1,0.578
-3.975e-07,0.0058938,0,0.092108,0.093212,1,0.579
-3.9665e-07,0.0058938,0,0.091118,0.088922,1,0.58
-3.9583e-07,0.0058938,0,0.090294,0.088922,1,0.581
-3.9501e-07,0.0058939,0,0.08947,0.088922,1,0.582
-3.9419e-07,0.0058939,0,0.088646,0.088922,1,0.583
-3.9337e-07,0.0058939,0,0.087821,0.088922,1,0.584
-3.9255e-07,0.0058939,0,0.086997,0.088922,1,0.585
-3.9173e-07,0.0058939,0,0.086173,0.088922,1,0.586
-3.9094e-07,0.0058939,0,0.085356,0.086475,1,0.587
-3.9016e-07,0.0058939,0,0.084549,0.08236,1,0.588
-3.8936e-07,0.0058939,0,0.08386,0.08236,1,0.589
-3.8855e-07,0.0058939,0,0.083167,0.081162,1,0.59
-3.8773e-07,0.0058939,0,0.082468,0.081162,1,0.591
-3.8692e-07,0.0058939,0,0.08177,0.081162,1,0.592
-3.861e-07,0.0058939,0,0.081072,0.081162,1,0.593
-3.8528e-07,0.0058939,0,0.080374,0.081162,1,0.594
-3.8447e-07,0.0058939,0,0.079676,0.081162,1,0.595
-3.8366e-07,0.0058939,0,0.079048,0.077719,1,0.596
-3.8285e-07,0.0058939,0,0.078456,0.077719,1,0.597
-3.8204e-07,0.0058939,0,0.077863,0.077719,1,0.598
-3.8123e-07,0.0058939,0,0.07727,0.077719,1,0.599
-3.8043e-07,0.0058939,0,0.076678,0.077719,1,0.6
-3.7962e-07,0.0058939,0,0.076085,0.077719,1,0.601
-3.7881e-07,0.0058939,0,0.075492,0.077719,1,0.602
-3.7797e-07,0.0058939,0,0.074932,0.075535,1,0.603
-3.7712e-07,0.0058939,0,0.074388,0.075535,1,0.604
-3.7631e-07,0.0058939,0,0.07394,0.072497,1,0.605
-3.7551e-07,0.0058939,0,0.073527,0.072497,1,0.606
-3.7471e-07,0.0058939,0,0.073114,0.072497,1,0.607
-3.7391e-07,0.0058939,0,0.072701,0.072497,1,0.608
-3.7311e-07,0.0058939,0,0.072288,0.072497,1,0.609
-3.7232e-07,0.0058939,0,0.071875,0.072497,1,0.61
-3.7152e-07,0.0058939,0,0.071462,0.072497,1,0.611
-3.7072e-07,0.0058939,0,0.071049,0.072497,1,0.612
-3.6992e-07,0.005894,0,0.070636,0.072497,1,0.613
-3.6908e-07,0.005894,0,0.07031,0.070923,1,0.614
-3.6824e-07,0.005894,0,0.070038,0.069579,1,0.615
-3.6742e-07,0.005894,0,0.069945,0.069579,1,0.616
-3.6659e-07,0.005894,0,0.069852,0.069579,1,0.617
-3.6577e-07,0.005894,0,0.069758,0.069579,1,0.618
-3.6495e-07,0.005894,0,0.069665,0.069579,1,0.619
-3.6413e-07,0.005894,0,0.069571,0.069579,1,0.62
-3.633e-07,0.005894,0,0.069478,0.069579,1,0.621
-3.6248e-07,0.005894,0,0.069384,0.069579,1,0.622
-3.6166e-07,0.005894,0,0.069291,0.069579,1,0.623
-3.6083e-07,0.005894,0,0.069197,0.069579,1,0.624
-3.6001e-07,0.005894,0,0.069104,0.069579,1,0.625
-3.5919e-07,0.005894,0,0.06902,0.069817,1,0.626
-3.5832e-07,0.005894,0,0.0691,0.07007,1,0.627
-3.5746e-07,0.005894,0,0.069197,0.07007,1,0.628
-3.5659e-07,0.005894,0,0.069294,0.07007,1,0.629
-3.5573e-07,0.005894,0,0.069391,0.07007,1,0.63
-3.5487e-07,0.005894,0,0.069488,0.07007,1,0.631
-3.5401e-07,0.005894,0,0.069585,0.07007,1,0.632
-3.5315e-07,0.005894,0,0.069682,0.069249,1,0.633
-3.5229e-07,0.005894,0,0.069779,0.069249,1,0.634
-3.5143e-07,0.005894,0,0.069876,0.069249,1,0.635
-3.5057e-07,0.005894,0,0.069973,0.069249,1,0.636
-3.4971e-07,0.005894,0,0.07007,0.069249,1,0.637
-3.4885e-07,0.005894,0,0.070168,0.069249,1,0.638
-3.4799e-07,0.005894,0,0.070264,0.069437,1,0.639
-3.4712e-07,0.005894,0,0.070341,0.07049,1,0.64
-3.4622e-07,0.005894,0,0.070407,0.07049,1,0.641
-3.4532e-07,0.005894,0,0.070473,0.07049,1,0.642
-3.4442e-07,0.005894,0,0.070539,0.07049,1,0.643
-3.4353e-07,0.0058941,0,0.070605,0.07049,1,0.644
-3.4263e-07,0.0058941,0,0.070671,0.07049,1,0.645
-3.4173e-07,0.0058941,0,0.070737,0.07049,1,0.646
-3.4083e-07,0.0058941,0,0.070803,0.07049,1,0.647
-3.3994e-07,0.0058941,0,0.070869,0.07049,1,0.648
-3.3904e-07,0.0058941,0,0.070934,0.07049,1,0.649
-3.3814e-07,0.0058941,0,0.071,0.07049,1,0.65
-3.3724e-07,0.0058941,0,0.071066,0.07049,1,0.651
-3.3635e-07,0.0058941,0,0.071132,0.07049,1,0.652
-3.3545e-07,0.0058941,0,0.071199,0.070438,1,0.653
-3.3455e-07,0.0058941,0,0.071266,0.070438,1,0.654
-3.3366e-07,0.0058941,0,0.071333,0.070438,1,0.655
-3.3272e-07,0.0058941,0,0.071382,0.071209,1,0.656
-3.3177e-07,0.0058941,0,0.071429,0.071209,1,0.657
-3.3082e-07,0.0058941,0,0.071475,0.071209,1,0.658
-3.2987e-07,0.0058941,0,0.071522,0.071209,1,0.659
-3.2892e-07,0.0058941,0,0.071568,0.071209,1,0.66
-3.2797e-07,0.0058941,0,0.071615,0.071209,1,0.661
-3.2702e-07,0.0058941,0,0.071662,0.071209,1,0.662
-3.2608e-07,0.0058941,0,0.071708,0.071209,1,0.663
-3.2513e-07,0.0058941,0,0.071755,0.071209,1,0.664
-3.2418e-07,0.0058941,0,0.071801,0.072239,1,0.665
-3.2324e-07,0.0058941,0,0.071848,0.072239,1,0.666
-3.223e-07,0.0058941,0,0.071895,0.072239,1,0.667
-3.2136e-07,0.0058941,0,0.071942,0.072239,1,0.668
-3.2041e-07,0.0058941,0,0.071988,0.072239,1,0.669
-3.1947e-07,0.0058941,0,0.072035,0.072239,1,0.67
-3.185e-07,0.0058941,0,0.072063,0.072727,1,0.671
-3.1752e-07,0.0058941,0,0.072084,0.072727,1,0.672
-3.1654e-07,0.0058941,0,0.072106,0.072026,1,0.673
-3.1557e-07,0.0058941,0,0.072133,0.072026,1,0.674
-3.1461e-07,0.0058941,0,0.072159,0.072026,1,0.675
-3.1364e-07,0.0058942,0,0.072186,0.072026,1,0.676
-3.1268e-07,0.0058942,0,0.072213,0.072026,1,0.677
-3.1171e-07,0.0058942,0,0.072239,0.072026,1,0.678
-3.1075e-07,0.0058942,0,0.072266,0.072026,1,0.679
-3.0978e-07,0.0058942,0,0.072293,0.072026,1,0.68
-3.0882e-07,0.0058942,0,0.072319,0.072026,1,0.681
-3.0785e-07,0.0058942,0,0.072346,0.072026,1,0.682
-3.0688e-07,0.0058942,0,0.072372,0.071918,1,0.683
-3.0585e-07,0.0058942,0,0.072395,0.071918,1,0.684
-3.0483e-07,0.0058942,0,0.072419,0.071918,1,0.685
-3.0381e-07,0.0058942,0,0.072442,0.071918,1,0.686
-3.0278e-07,0.0058942,0,0.072465,0.071918,1,0.687
-3.0176e-07,0.0058942,0,0.072488,0.071918,1,0.688
-3.0074e-07,0.0058942,0,0.072511,0.071918,1,0.689
-2.9972e-07,0.0058942,0,0.072517,0.072516,1,0.69
-2.9871e-07,0.0058942,0,0.072509,0.072516,1,0.691
-2.977e-07,0.0058942,0,0.072501,0.072516,1,0.692
-2.9669e-07,0.0058942,0,0.072493,0.072516,1,0.693
-2.9568e-07,0.0058942,0,0.072485,0.072516,1,0.694
-2.9467e-07,0.0058942,0,0.072478,0.072516,1,0.695
-2.9366e-07,0.0058942,0,0.07247,0.072516,1,0.696
-2.9265e-07,0.0058942,0,0.072462,0.072516,1,0.697
-2.9164e-07,0.0058942,0,0.072454,0.072516,1,0.698
-2.9063e-07,0.0058942,0,0.072446,0.072516,1,0.699
-2.8962e-07,0.0058942,0,0.072438,0.072516,1,0.7
-2.8861e-07,0.0058942,0,0.072431,0.072516,1,0.701
-2.8757e-07,0.0058942,0,0.072416,0.072209,1,0.702
-2.8651e-07,0.0058942,0,0.072399,0.072209,1,0.703
-2.8545e-07,0.0058942,0,0.072383,0.072209,1,0.704
-2.8439e-07,0.0058942,0,0.072366,0.072209,1,0.705
-2.8334e-07,0.0058942,0,0.072349,0.072209,1,0.706
-2.8228e-07,0.0058943,0,0.072332,0.072209,1,0.707
-2.8122e-07,0.0058943,0,0.072315,0.072209,1,0.708
-2.8016e-07,0.0058943,0,0.072299,0.072209,1,0.709
-2.791e-07,0.0058943,0,0.072282,0.072209,1,0.71
-2.7805e-07,0.0058943,0,0.072265,0.072209,1,0.711
-2.7699e-07,0.0058943,0,0.072248,0.072209,1,0.712
-2.7593e-07,0.0058943,0,0.072231,0.072209,1,0.713
-2.7487e-07,0.0058943,0,0.072215,0.072209,1,0.714
-2.7381e-07,0.0058943,0,0.072198,0.072209,1,0.715
-2.7275e-07,0.0058943,0,0.072181,0.072209,1,0.716
-2.717e-07,0.0058943,0,0.072164,0.072209,1,0.717
-2.7064e-07,0.0058943,0,0.072144,0.07264,1,0.718
-2.696e-07,0.0058943,0,0.072105,0.072189,1,0.719
-2.6853e-07,0.0058943,0,0.072057,0.071579,1,0.72
-2.6746e-07,0.0058943,0,0.072014,0.071579,1,0.721
-2.6639e-07,0.0058943,0,0.07197,0.071579,1,0.722
-2.6532e-07,0.0058943,0,0.071927,0.071579,1,0.723
-2.6425e-07,0.0058943,0,0.071883,0.071579,1,0.724
-2.6318e-07,0.0058943,0,0.07184,0.071579,1,0.725
-2.6211e-07,0.0058943,0,0.071797,0.071579,1,0.726
-2.6104e-07,0.0058943,0,0.071753,0.071579,1,0.727
-2.5997e-07,0.0058943,0,0.07171,0.071579,1,0.728
-2.589e-07,0.0058943,0,0.071666,0.071579,1,0.729
-2.5783e-07,0.0058943,0,0.071623,0.071579,1,0.73
-2.5676e-07,0.0058943,0,0.07158,0.071579,1,0.731
-2.5569e-07,0.0058943,0,0.071536,0.071579,1,0.732
-2.5462e-07,0.0058943,0,0.071493,0.071579,1,0.733
-2.5355e-07,0.0058943,0,0.071449,0.071579,1,0.734
-2.5248e-07,0.0058943,0,0.071406,0.071579,1,0.735
-2.5141e-07,0.0058943,0,0.071363,0.071579,1,0.736
-2.5034e-07,0.0058943,0,0.071319,0.071579,1,0.737
-2.4927e-07,0.0058943,0,0.071276,0.071579,1,0.738
-2.482e-07,0.0058943,0,0.07123,0.07087,1,0.739
-2.4713e-07,0.0058944,0,0.071156,0.07087,1,0.74
-2.4606e-07,0.0058944,0,0.071082,0.07087,1,0.741
-2.45e-07,0.0058944,0,0.071008,0.07087,1,0.742
-2.4393e-07,0.0058944,0,0.070933,0.07087,1,0.743
-2.4286e-07,0.0058944,0,0.070859,0.07087,1,0.744
-2.4179e-07,0.0058944,0,0.070785,0.07087,1,0.745
-2.4072e-07,0.0058944,0,0.070711,0.07087,1,0.746
-2.3966e-07,0.0058944,0,0.070637,0.07087,1,0.747
-2.3859e-07,0.0058944,0,0.070563,0.07087,1,0.748
-2.3749e-07,0.0058944,0,0.070501,0.07033,1,0.749
-2.3637e-07,0.0058944,0,0.070447,0.07033,1,0.75
-2.3525e-07,0.0058944,0,0.070393,0.07033,1,0.751
-2.3414e-07,0.0058944,0,0.070338,0.07033,1,0.752
-2.3302e-07,0.0058944,0,0.070284,0.07033,1,0.753
-2.319e-07,0.0058944,0,0.07023,0.07033,1,0.754
-2.3078e-07,0.0058944,0,0.070176,0.07033,1,0.755
-2.2967e-07,0.0058944,0,0.070121,0.07033,1,0.756
-2.2855e-07,0.0058944,0,0.070067,0.07033,1,0.757
-2.2743e-07,0.0058944,0,0.070013,0.07033,1,0.758
-2.2632e-07,0.0058944,0,0.069949,0.069157,1,0.759
-2.2523e-07,0.0058944,0,0.069855,0.069157,1,0.76
-2.2414e-07,0.0058944,0,0.06976,0.069157,1,0.761
-2.2306e-07,0.0058944,0,0.069665,0.069157,1,0.762
-2.2197e-07,0.0058944,0,0.069571,0.069157,1,0.763
-2.2088e-07,0.0058944,0,0.069476,0.069157,1,0.764
-2.1979e-07,0.0058944,0,0.069381,0.069157,1,0.765
-2.1871e-07,0.0058944,0,0.069287,0.069157,1,0.766
-2.1762e-07,0.0058944,0,0.069192,0.069157,1,0.767
-2.1653e-07,0.0058944,0,0.069097,0.069157,1,0.768
-2.1544e-07,0.0058944,0,0.069003,0.069157,1,0.769
-2.1435e-07,0.0058944,0,0.068908,0.069157,1,0.77
-2.1327e-07,0.0058944,0,0.068813,0.069157,1,0.771
-2.1218e-07,0.0058944,0,0.068719,0.069157,1,0.772
-2.1109e-07,0.0058945,0,0.068624,0.069157,1,0.773
-2.1e-07,0.0058945,0,0.068529,0.069157,1,0.774
-2.0891e-07,0.0058945,0,0.068435,0.069157,1,0.775
-2.0781e-07,0.0058945,0,0.068345,0.068609,1,0.776
-2.0665e-07,0.0058945,0,0.068274,0.068609,1,0.777
-2.055e-07,0.0058945,0,0.068203,0.068609,1,0.778
-2.0434e-07,0.0058945,0,0.068132,0.068609,1,0.779
-2.0318e-07,0.0058945,0,0.068062,0.068609,1,0.78
-2.0202e-07,0.0058945,0,0.067991,0.068609,1,0.781
-2.0086e-07,0.0058945,0,0.06792,0.068609,1,0.782
-1.997e-07,0.0058945,0,0.067849,0.068609,1,0.783
-1.9854e-07,0.0058945,0,0.067778,0.068609,1,0.784
-1.974e-07,0.0058945,0,0.06769,0.066951,1,0.785
-1.9626e-07,0.0058945,0,0.067586,0.066951,1,0.786
-1.9512e-07,0.0058945,0,0.067482,0.066951,1,0.787
-1.9398e-07,0.0058945,0,0.067379,0.066951,1,0.788
-1.9285e-07,0.0058945,0,0.067275,0.066951,1,0.789
-1.9171e-07,0.0058945,0,0.067172,0.066951,1,0.79
-1.9057e-07,0.0058945,0,0.067068,0.066951,1,0.791
-1.8943e-07,0.0058945,0,0.066965,0.066951,1,0.792
-1.883e-07,0.0058945,0,0.066861,0.066951,1,0.793
-1.8716e-07,0.0058945,0,0.066757,0.066951,1,0.794
-1.8602e-07,0.0058945,0,0.066654,0.066951,1,0.795
-1.8488e-07,0.0058945,0,0.06655,0.066951,1,0.796
-1.8374e-07,0.0058945,0,0.066447,0.066951,1,0.797
-1.8261e-07,0.0058945,0,0.066343,0.066951,1,0.798
-1.8147e-07,0.0058945,0,0.06624,0.066951,1,0.799
-1.8035e-07,0.0058945,0,0.066131,0.065617,1,0.8
-1.7925e-07,0.0058945,0,0.066015,0.065617,1,0.801
-1.7815e-07,0.0058945,0,0.065899,0.065617,1,0.802
-1.7705e-07,0.0058945,0,0.065782,0.065617,1,0.803
-1.7596e-07,0.0058945,0,0.065666,0.065617,1,0.804
-1.7486e-07,0.0058945,0,0.06555,0.065617,1,0.805
-1.7376e-07,0.0058945,0,0.065434,0.065617,1,0.806
-1.7266e-07,0.0058945,0,0.065318,0.065617,1,0.807
-1.7156e-07,0.0058946,0,0.065202,0.065617,1,0.808
-1.7047e-07,0.0058946,0,0.065086,0.065617,1,0.809
-1.6937e-07,0.0058946,0,0.06497,0.065617,1,0.81
-1.6827e-07,0.0058946,0,0.064854,0.065617,1,0.811
-1.6721e-07,0.0058946,0,0.064733,0.063073,1,0.812
-1.6627e-07,0.0058946,0,0.064599,0.063073,1,0.813
-1.6533e-07,0.0058946,0,0.064465,0.063073,1,0.814
-1.6438e-07,0.0058946,0,0.064331,0.063073,1,0.815
-1.6344e-07,0.0058946,0,0.064197,0.063073,1,0.816
-1.6249e-07,0.0058946,0,0.064063,0.063073,1,0.817
-1.615e-07,0.0058946,0,0.063933,0.061229,1,0.818
-1.6045e-07,0.0058946,0,0.063808,0.061229,1,0.819
-1.594e-07,0.0058946,0,0.063682,0.061229,1,0.82
-1.5834e-07,0.0058946,0,0.063557,0.061229,1,0.821
-1.5729e-07,0.0058946,0,0.063431,0.061229,1,0.822
-1.5623e-07,0.0058946,0,0.063306,0.061229,1,0.823
-1.5518e-07,0.0058946,0,0.06318,0.061229,1,0.824
-1.5413e-07,0.0058946,0,0.063055,0.061229,1,0.825
-1.5307e-07,0.0058946,0,0.062929,0.061229,1,0.826
-1.5202e-07,0.0058946,0,0.062804,0.061229,1,0.827
-1.5093e-07,0.0058946,0,0.062684,0.061683,1,0.828
-1.4983e-07,0.0058946,0,0.062567,0.061683,1,0.829
-1.4873e-07,0.0058946,0,0.06245,0.061683,1,0.83
-1.4763e-07,0.0058946,0,0.062332,0.061683,1,0.831
-1.4653e-07,0.0058946,0,0.062215,0.061683,1,0.832
-1.4543e-07,0.0058946,0,0.062097,0.061683,1,0.833
-1.4433e-07,0.0058946,0,0.06198,0.061683,1,0.834
-1.4323e-07,0.0058946,0,0.061863,0.061683,1,0.835
-1.4213e-07,0.0058946,0,0.061745,0.061683,1,0.836
-1.4104e-07,0.0058946,0,0.061628,0.061683,1,0.837
-1.3994e-07,0.0058946,0,0.061511,0.061683,1,0.838
-1.3884e-07,0.0058946,0,0.061393,0.061683,1,0.839
-1.3774e-07,0.0058946,0,0.061276,0.061683,1,0.84
-1.3664e-07,0.0058946,0,0.061159,0.061683,1,0.841
-1.3554e-07,0.0058946,0,0.061041,0.061683,1,0.842
-1.3444e-07,0.0058946,0,0.060924,0.061683,1,0.843
-1.3334e-07,0.0058946,0,0.060806,0.061683,1,0.844
-1.3224e-07,0.0058947,0,0.060689,0.061683,1,0.845
-1.3114e-07,0.0058947,0,0.060572,0.061683,1,0.846
-1.3004e-07,0.0058947,0,0.060454,0.061683,1,0.847
-1.2894e-07,0.0058947,0,0.060337,0.061683,1,0.848
-1.2784e-07,0.0058947,0,0.06022,0.061683,1,0.849
-1.2674e-07,0.0058947,0,0.060102,0.061683,1,0.85
-1.2565e-07,0.0058947,0,0.059982,0.058224,1,0.851
-1.2469e-07,0.0058947,0,0.05984,0.058224,1,0.852
-1.2372e-07,0.0058947,0,0.059697,0.058224,1,0.853
-1.2276e-07,0.0058947,0,0.059555,0.058224,1,0.854
-1.218e-07,0.0058947,0,0.059412,0.058224,1,0.855
-1.2083e-07,0.0058947,0,0.05927,0.058224,1,0.856
-1.1987e-07,0.0058947,0,0.059127,0.058224,1,0.857
-1.189e-07,0.0058947,0,0.058984,0.058224,1,0.858
-1.1794e-07,0.0058947,0,0.058842,0.058224,1,0.859
-1.1697e-07,0.0058947,0,0.058699,0.058224,1,0.86
-1.1601e-07,0.0058947,0,0.058557,0.058224,1,0.861
-1.1505e-07,0.0058947,0,0.058414,0.058224,1,0.862
-1.1408e-07,0.0058947,0,0.058272,0.058224,1,0.863
-1.1312e-07,0.0058947,0,0.058129,0.058224,1,0.864
-1.1215e-07,0.0058947,0,0.057987,0.058224,1,0.865
-1.1119e-07,0.0058947,0,0.057844,0.058224,1,0.866
-1.1015e-07,0.0058947,0,0.057704,0.05684,1,0.867
-1.0906e-07,0.0058947,0,0.057566,0.05684,1,0.868
-1.0798e-07,0.0058947,0,0.057427,0.05684,1,0.869
-1.0689e-07,0.0058947,0,0.057288,0.05684,1,0.87
-1.0581e-07,0.0058947,0,0.05715,0.05684,1,0.871
-1.0473e-07,0.0058947,0,0.057011,0.05684,1,0.872
-1.0364e-07,0.0058947,0,0.056872,0.05684,1,0.873
-1.0256e-07,0.0058947,0,0.056734,0.05684,1,0.874
-1.0147e-07,0.0058947,0,0.056595,0.05684,1,0.875
-1.0039e-07,0.0058947,0,0.056456,0.05684,1,0.876
-9.9306e-08,0.0058947,0,0.056318,0.05684,1,0.877
-9.8222e-08,0.0058947,0,0.056179,0.05684,1,0.878
-9.7138e-08,0.0058947,0,0.05604,0.05684,1,0.879
-9.6054e-08,0.0058947,0,0.055902,0.05684,1,0.88
-9.497e-08,0.0058947,0,0.055763,0.05684,1,0.881
-9.3886e-08,0.0058947,0,0.055624,0.05684,1,0.882
-9.2802e-08,0.0058947,0,0.055486,0.05684,1,0.883
-9.1718e-08,0.0058948,0,0.055347,0.05684,1,0.884
-9.0634e-08,0.0058948,0,0.055208,0.05684,1,0.885
-8.955e-08,0.0058948,0,0.05507,0.05684,1,0.886
-8.8467e-08,0.0058948,0,0.054931,0.05684,1,0.887
-8.7383e-08,0.0058948,0,0.054792,0.05684,1,0.888
-8.6299e-08,0.0058948,0,0.054654,0.05684,1,0.889
-8.5358e-08,0.0058948,0,0.054506,0.052467,1,0.89
-8.4485e-08,0.0058948,0,0.054355,0.052467,1,0.891
-8.3613e-08,0.0058948,0,0.054203,0.052467,1,0.892
-8.274e-08,0.0058948,0,0.054051,0.052467,1,0.893
-8.1868e-08,0.0058948,0,0.053899,0.052467,1,0.894
-8.0996e-08,0.0058948,0,0.053748,0.052467,1,0.895
-8.0123e-08,0.0058948,0,0.053596,0.052467,1,0.896
-7.9251e-08,0.0058948,0,0.053444,0.052467,1,0.897
-7.8378e-08,0.0058948,0,0.053292,0.052467,1,0.898
-7.7506e-08,0.0058948,0,0.053141,0.052467,1,0.899
-7.6633e-08,0.0058948,0,0.052989,0.052467,1,0.9
-7.5761e-08,0.0058948,0,0.052837,0.052467,1,0.901
-7.4888e-08,0.0058948,0,0.052685,0.052467,1,0.902
-7.4016e-08,0.0058948,0,0.052534,0.052467,1,0.903
-7.3144e-08,0.0058948,0,0.052382,0.052467,1,0.904
-7.2271e-08,0.0058948,0,0.05223,0.052467,1,0.905
-7.1399e-08,0.0058948,0,0.052078,0.052467,1,0.906
-7.0526e-08,0.0058948,0,0.051927,0.052467,1,0.907
-6.9654e-08,0.0058948,0,0.051775,0.052467,1,0.908
-6.8781e-08,0.0058948,0,0.051623,0.052467,1,0.909
-6.7909e-08,0.0058948,0,0.051471,0.052467,1,0.91
-6.7036e-08,0.0058948,0,0.05132,0.052467,1,0.911
-6.6164e-08,0.0058948,0,0.051168,0.052467,1,0.912
-6.5292e-08,0.0058948,0,0.051016,0.052467,1,0.913
-6.4419e-08,0.0058948,0,0.050864,0.052467,1,0.914
-6.3547e-08,0.0058948,0,0.050713,0.052467,1,0.915
-6.2551e-08,0.0058948,0,0.050564,0.051566,1,0.916
-6.1502e-08,0.0058948,0,0.050418,0.051566,1,0.917
-6.0452e-08,0.0058948,0,0.050271,0.051566,1,0.918
-5.9403e-08,0.0058948,0,0.050124,0.051566,1,0.919
-5.8354e-08,0.0058948,0,0.049977,0.051566,1,0.92
-5.7305e-08,0.0058948,0,0.049831,0.051566,1,0.921
-5.6256e-08,0.0058948,0,0.049684,0.051566,1,0.922
-5.5207e-08,0.0058948,0,0.049537,0.051566,1,0.923
-5.4158e-08,0.0058948,0,0.04939,0.051566,1,0.924
-5.3109e-08,0.0058948,0,0.049243,0.051566,1,0.925
-5.2059e-08,0.0058948,0,0.049097,0.051566,1,0.926
-5.113e-08,0.0058949,0,0.048953,0.048631,1,0.927
-5.026e-08,0.0058949,0,0.04881,0.048631,1,0.928
-4.939e-08,0.0058949,0,0.048667,0.048631,1,0.929
-4.852e-08,0.0058949,0,0.048524,0.048631,1,0.93
-4.765e-08,0.0058949,0,0.048381,0.048631,1,0.931
-4.6779e-08,0.0058949,0,0.048239,0.048631,1,0.932
-4.5909e-08,0.0058949,0,0.048096,0.048631,1,0.933
-4.5039e-08,0.0058949,0,0.047953,0.048631,1,0.934
-4.4169e-08,0.0058949,0,0.04781,0.048631,1,0.935
-4.3299e-08,0.0058949,0,0.047668,0.048631,1,0.936
-4.2443e-08,0.0058949,0,0.047526,0.045105,1,0.937
-4.1719e-08,0.0058949,0,0.047395,0.045105,1,0.938
-4.0996e-08,0.0058949,0,0.047265,0.045105,1,0.939
-4.0272e-08,0.0058949,0,0.047134,0.045105,1,0.94
-3.9549e-08,0.0058949,0,0.047004,0.045105,1,0.941
-3.8825e-08,0.0058949,0,0.046873,0.045105,1,0.942
-3.8102e-08,0.0058949,0,0.046743,0.045105,1,0.943
-3.7379e-08,0.0058949,0,0.046612,0.045105,1,0.944
-3.6655e-08,0.0058949,0,0.046482,0.045105,1,0.945
-3.5932e-08,0.0058949,0,0.046351,0.045105,1,0.946
-3.5208e-08,0.0058949,0,0.046221,0.045105,1,0.947
-3.4485e-08,0.0058949,0,0.04609,0.045105,1,0.948
-3.3761e-08,0.0058949,0,0.04596,0.045105,1,0.949
-3.3038e-08,0.0058949,0,0.045829,0.045105,1,0.95
-3.2314e-08,0.0058949,0,0.045699,0.045105,1,0.951
-3.1591e-08,0.0058949,0,0.045568,0.045105,1,0.952
-3.0867e-08,0.0058949,0,0.045438,0.045105,1,0.953
-3.0144e-08,0.0058949,0,0.045307,0.045105,1,0.954
-2.942e-08,0.0058949,0,0.045177,0.045105,1,0.955
-2.8697e-08,0.0058949,0,0.045046,0.045105,1,0.956
-2.7974e-08,0.0058949,0,0.044916,0.045105,1,0.957
-2.725e-08,0.0058949,0,0.044785,0.045105,1,0.958
-2.6527e-08,0.0058949,0,0.044655,0.045105,1,0.959
-2.5803e-08,0.0058949,0,0.044524,0.045105,1,0.96
-2.508e-08,0.0058949,0,0.044394,0.045105,1,0.961
-2.4356e-08,0.0058949,0,0.044263,0.045105,1,0.962
-2.3633e-08,0.0058949,0,0.044133,0.045105,1,0.963
-2.2909e-08,0.0058949,0,0.044002,0.045105,1,0.964
-2.2186e-08,0.0058949,0,0.043872,0.045105,1,0.965
-2.1462e-08,0.0058949,0,0.043741,0.045105,1,0.966
-2.0739e-08,0.0058949,0,0.043611,0.045105,1,0.967
-2.0102e-08,0.0058949,0,0.043568,0.04318,1,0.968
-1.9474e-08,0.0058949,0,0.043535,0.04318,1,0.969
-1.8846e-08,0.0058949,0,0.043501,0.04318,1,0.97
-1.8217e-08,0.0058949,0,0.043468,0.04318,1,0.971
-1.7589e-08,0.0058949,0,0.043434,0.04318,1,0.972
-1.6961e-08,0.0058949,0,0.043401,0.04318,1,0.973
-1.6333e-08,0.0058949,0,0.043367,0.04318,1,0.974
-1.5705e-08,0.005895,0,0.043334,0.04318,1,0.975
-1.5077e-08,0.005895,0,0.0433,0.04318,1,0.976
-1.4448e-08,0.005895,0,0.043267,0.04318,1,0.977
-1.382e-08,0.005895,0,0.043233,0.04318,1,0.978
-1.3192e-08,0.005895,0,0.043199,0.04318,1,0.979
-1.2564e-08,0.005895,0,0.043166,0.04318,1,0.98
-1.1936e-08,0.005895,0,0.043132,0.04318,1,0.981
-1.1307e-08,0.005895,0,0.043099,0.04318,1,0.982
-1.0679e-08,0.005895,0,0.043065,0.04318,1,0.983
-1.0051e-08,0.005895,0,0.043032,0.04318,1,0.984
-9.4228e-09,0.005895,0,0.042998,0.04318,1,0.985
-8.7946e-09,0.005895,0,0.042965,0.04318,1,0.986
-8.1665e-09,0.005895,0,0.042931,0.04318,1,0.987
-7.5383e-09,0.005895,0,0.042898,0.04318,1,0.988
-6.9101e-09,0.005895,0,0.042864,0.04318,1,0.989
-6.2819e-09,0.005895,0,0.042831,0.04318,1,0.99
-5.6537e-09,0.005895,0,0.042797,0.04318,1,0.991
-5.0255e-09,0.005895,0,0.042763,0.04318,1,0.992
-4.3973e-09,0.005895,0,0.04273,0.04318,1,0.993
-3.7691e-09,0.005895,0,0.042696,0.04318,1,0.994
-3.1409e-09,0.005895,0,0.042663,0.04318,1,0.995
-2.5128e-09,0.005895,0,0.042629,0.04318,1,0.996
-1.8846e-09,0.005895,0,0.042596,0.04318,1,0.997
-1.2564e-09,0.005895,0,0.042562,0.04318,1,0.998
-6.2818e-10,0.005895,0,0.042529,0.04318,1,0.999
0,0.005895,0,0.042495,0.045562,1,1


==> Data/SENT/profile_200.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.04355,0.046651,1,0
-9.5163e-10,2.0392e-09,0,0.043584,0.044238,1,0.00099999
-1.9033e-09,4.0784e-09,0,0.043617,0.044238,1,0.002
-2.8549e-09,6.1176e-09,0,0.04365,0.044238,1,0.003
-3.8066e-09,8.1569e-09,0,0.043684,0.044238,1,0.004
-4.7582e-09,1.0196e-08,0,0.043717,0.044238,1,0.005
-5.7099e-09,1.2235e-08,0,0.04375,0.044238,1,0.006
-6.6615e-09,1.4274e-08,0,0.043784,0.044238,1,0.007
-7.6131e-09,1.6314e-08,0,0.043817,0.044238,1,0.008
-8.5648e-09,1.8353e-08,0,0.043851,0.044238,1,0.009
-9.5164e-09,2.0392e-08,0,0.043884,0.044238,1,0.01
-1.0468e-08,2.2431e-08,0,0.043917,0.044238,1,0.011
-1.142e-08,2.4471e-08,0,0.043951,0.044238,1,0.012
-1.2371e-08,2.651e-08,0,0.043984,0.044238,1,0.013
-1.3323e-08,2.8549e-08,0,0.044017,0.044238,1,0.014
-1.4275e-08,3.0588e-08,0,0.044051,0.044238,1,0.015
-1.5226e-08,3.2627e-08,0,0.044084,0.044238,1,0.016
-1.6178e-08,3.4667e-08,0,0.044118,0.044238,1,0.017
-1.713e-08,3.6706e-08,0,0.044151,0.044238,1,0.018
-1.8081e-08,3.8745e-08,0,0.044184,0.044238,1,0.019
-1.9033e-08,4.0784e-08,0,0.044218,0.044238,1,0.02
-1.9984e-08,4.2823e-08,0,0.044251,0.044238,1,0.021
-2.0936e-08,4.4863e-08,0,0.044284,0.044238,1,0.022
-2.1888e-08,4.6902e-08,0,0.044318,0.044238,1,0.023
-2.2839e-08,4.8941e-08,0,0.044351,0.044238,1,0.024
-2.3791e-08,5.098e-08,0,0.044385,0.044238,1,0.025
-2.4743e-08,5.3019e-08,0,0.044418,0.044238,1,0.026
-2.5694e-08,5.5059e-08,0,0.044451,0.044238,1,0.027
-2.6646e-08,5.7098e-08,0,0.044485,0.044238,1,0.028
-2.7598e-08,5.9137e-08,0,0.044518,0.044238,1,0.029
-2.8549e-08,6.1176e-08,0,0.044552,0.044238,1,0.03
-2.9501e-08,6.3216e-08,0,0.044585,0.044238,1,0.031
-3.0452e-08,6.5255e-08,0,0.044618,0.044238,1,0.032
-3.1413e-08,6.7311e-08,0,0.044661,0.0462,1,0.033
-3.2456e-08,6.9532e-08,0,0.044795,0.0462,1,0.034
-3.35e-08,7.1753e-08,0,0.044929,0.0462,1,0.035
-3.4543e-08,7.3975e-08,0,0.045063,0.0462,1,0.036
-3.5587e-08,7.6196e-08,0,0.045197,0.0462,1,0.037
-3.6631e-08,7.8418e-08,0,0.045331,0.0462,1,0.038
-3.7674e-08,8.0639e-08,0,0.045465,0.0462,1,0.039
-3.8718e-08,8.286e-08,0,0.045599,0.0462,1,0.04
-3.9761e-08,8.5082e-08,0,0.045733,0.0462,1,0.041
-4.0805e-08,8.7303e-08,0,0.045867,0.0462,1,0.042
-4.1849e-08,8.9525e-08,0,0.046001,0.0462,1,0.043
-4.2892e-08,9.1746e-08,0,0.046135,0.0462,1,0.044
-4.3936e-08,9.3967e-08,0,0.04627,0.0462,1,0.045
-4.4979e-08,9.6189e-08,0,0.046404,0.0462,1,0.046
-4.6023e-08,9.841e-08,0,0.046538,0.0462,1,0.047
-4.7066e-08,1.0063e-07,0,0.046672,0.0462,1,0.048
-4.811e-08,1.0285e-07,0,0.046806,0.0462,1,0.049
-4.9154e-08,1.0507e-07,0,0.04694,0.0462,1,0.05
-5.0197e-08,1.073e-07,0,0.047074,0.0462,1,0.051
-5.1241e-08,1.0952e-07,0,0.047208,0.0462,1,0.052
-5.2284e-08,1.1174e-07,0,0.047342,0.0462,1,0.053
-5.3328e-08,1.1396e-07,0,0.047476,0.0462,1,0.054
-5.4372e-08,1.1618e-07,0,0.04761,0.0462,1,0.055
-5.5415e-08,1.184e-07,0,0.047744,0.0462,1,0.056
-5.6459e-08,1.2062e-07,0,0.047878,0.0462,1,0.057
-5.7502e-08,1.2285e-07,0,0.048012,0.0462,1,0.058
-5.8546e-08,1.2507e-07,0,0.048146,0.0462,1,0.059
-5.959e-08,1.2729e-07,0,0.04828,0.0462,1,0.06
-6.0633e-08,1.2951e-07,0,0.048414,0.0462,1,0.061
-6.1677e-08,1.3173e-07,0,0.048548,0.0462,1,0.062
-6.272e-08,1.3395e-07,0,0.048682,0.0462,1,0.063
-6.39e-08,1.3622e-07,0,0.048827,0.049786,1,0.064
-6.5093e-08,1.3849e-07,0,0.048972,0.049786,1,0.065
-6.6286e-08,1.4076e-07,0,0.049117,0.049786,1,0.066
-6.7479e-08,1.4303e-07,0,0.049263,0.049786,1,0.067
-6.8672e-08,1.453e-07,0,0.049408,0.049786,1,0.068
-6.9865e-08,1.4757e-07,0,0.049553,0.049786,1,0.069
-7.1059e-08,1.4984e-07,0,0.049699,0.049786,1,0.07
-7.2252e-08,1.5211e-07,0,0.049844,0.049786,1,0.071
-7.3445e-08,1.5438e-07,0,0.049989,0.049786,1,0.072
-7.4638e-08,1.5665e-07,0,0.050135,0.049786,1,0.073
-7.5892e-08,1.5898e-07,0,0.050281,0.052771,1,0.074
-7.7268e-08,1.6141e-07,0,0.050429,0.052771,1,0.075
-7.8643e-08,1.6385e-07,0,0.050577,0.052771,1,0.076
-8.0019e-08,1.6629e-07,0,0.050726,0.052771,1,0.077
-8.1395e-08,1.6872e-07,0,0.050874,0.052771,1,0.078
-8.277e-08,1.7116e-07,0,0.051022,0.052771,1,0.079
-8.4146e-08,1.736e-07,0,0.05117,0.052771,1,0.08
-8.5521e-08,1.7603e-07,0,0.051318,0.052771,1,0.081
-8.6897e-08,1.7847e-07,0,0.051466,0.052771,1,0.082
-8.8273e-08,1.8091e-07,0,0.051615,0.052771,1,0.083
-8.9648e-08,1.8334e-07,0,0.051763,0.052771,1,0.084
-9.0968e-08,1.8579e-07,0,0.051913,0.053702,1,0.085
-9.2156e-08,1.8824e-07,0,0.052067,0.053702,1,0.086
-9.3344e-08,1.907e-07,0,0.052221,0.053702,1,0.087
-9.4532e-08,1.9316e-07,0,0.052375,0.053702,1,0.088
-9.5721e-08,1.9562e-07,0,0.05253,0.053702,1,0.089
-9.6909e-08,1.9808e-07,0,0.052684,0.053702,1,0.09
-9.8097e-08,2.0054e-07,0,0.052838,0.053702,1,0.091
-9.9286e-08,2.03e-07,0,0.052992,0.053702,1,0.092
-1.0047e-07,2.0546e-07,0,0.053146,0.053702,1,0.093
-1.0166e-07,2.0792e-07,0,0.053301,0.053702,1,0.094
-1.0285e-07,2.1038e-07,0,0.053455,0.053702,1,0.095
-1.0404e-07,2.1284e-07,0,0.053609,0.053702,1,0.096
-1.0523e-07,2.153e-07,0,0.053763,0.053702,1,0.097
-1.0642e-07,2.1776e-07,0,0.053917,0.053702,1,0.098
-1.076e-07,2.2022e-07,0,0.054072,0.053702,1,0.099
-1.0879e-07,2.2267e-07,0,0.054226,0.053702,1,0.1
-1.0998e-07,2.2513e-07,0,0.05438,0.053702,1,0.101
-1.1117e-07,2.2759e-07,0,0.054534,0.053702,1,0.102
-1.1236e-07,2.3005e-07,0,0.054688,0.053702,1,0.103
-1.1355e-07,2.3251e-07,0,0.054843,0.053702,1,0.104
-1.1473e-07,2.3497e-07,0,0.054997,0.053702,1,0.105
-1.1592e-07,2.3743e-07,0,0.055151,0.053702,1,0.106
-1.1711e-07,2.3989e-07,0,0.055305,0.053702,1,0.107
-1.183e-07,2.4235e-07,0,0.055459,0.053702,1,0.108
-1.1949e-07,2.4481e-07,0,0.055614,0.053702,1,0.109
-1.2068e-07,2.4727e-07,0,0.055768,0.053702,1,0.11
-1.2193e-07,2.4979e-07,0,0.055918,0.058151,1,0.111
-1.2333e-07,2.5244e-07,0,0.056061,0.058151,1,0.112
-1.2474e-07,2.551e-07,0,0.056204,0.058151,1,0.113
-1.2614e-07,2.5775e-07,0,0.056347,0.058151,1,0.114
-1.2754e-07,2.6041e-07,0,0.05649,0.058151,1,0.115
-1.2894e-07,2.6306e-07,0,0.056633,0.058151,1,0.116
-1.3034e-07,2.6571e-07,0,0.056776,0.058151,1,0.117
-1.3174e-07,2.6837e-07,0,0.056919,0.058151,1,0.118
-1.3314e-07,2.7102e-07,0,0.057062,0.058151,1,0.119
-1.3455e-07,2.7368e-07,0,0.057205,0.058151,1,0.12
-1.3595e-07,2.7633e-07,0,0.057348,0.058151,1,0.121
-1.3735e-07,2.7898e-07,0,0.057491,0.058151,1,0.122
-1.3875e-07,2.8164e-07,0,0.057634,0.058151,1,0.123
-1.4015e-07,2.8429e-07,0,0.057777,0.058151,1,0.124
-1.4155e-07,2.8695e-07,0,0.057919,0.058151,1,0.125
-1.4295e-07,2.896e-07,0,0.058062,0.058151,1,0.126
-1.4436e-07,2.9226e-07,0,0.058205,0.058151,1,0.127
-1.4576e-07,2.9491e-07,0,0.058348,0.058151,1,0.128
-1.4716e-07,2.9756e-07,0,0.058491,0.058151,1,0.129
-1.4856e-07,3.0022e-07,0,0.058634,0.058151,1,0.13
-1.4996e-07,3.0287e-07,0,0.058777,0.058151,1,0.131
-1.5136e-07,3.0553e-07,0,0.05892,0.058151,1,0.132
-1.5276e-07,3.0818e-07,0,0.059063,0.058151,1,0.133
-1.5412e-07,3.1084e-07,0,0.059206,0.059566,1,0.134
-1.554e-07,3.135e-07,0,0.059349,0.059566,1,0.135
-1.5668e-07,3.1616e-07,0,0.059492,0.059566,1,0.136
-1.5796e-07,3.1883e-07,0,0.059636,0.059566,1,0.137
-1.5924e-07,3.2149e-07,0,0.059779,0.059566,1,0.138
-1.6051e-07,3.2416e-07,0,0.059922,0.059566,1,0.139
-1.6179e-07,3.2682e-07,0,0.060065,0.059566,1,0.14
-1.6307e-07,3.2948e-07,0,0.060209,0.059566,1,0.141
-1.6435e-07,3.3215e-07,0,0.060352,0.059566,1,0.142
-1.6562e-07,3.3481e-07,0,0.060495,0.059566,1,0.143
-1.669e-07,3.3747e-07,0,0.060638,0.059566,1,0.144
-1.6818e-07,3.4014e-07,0,0.060782,0.059566,1,0.145
-1.6946e-07,3.428e-07,0,0.060925,0.059566,1,0.146
-1.7074e-07,3.4546e-07,0,0.061068,0.059566,1,0.147
-1.7201e-07,3.4813e-07,0,0.061211,0.059566,1,0.148
-1.7329e-07,3.5079e-07,0,0.061354,0.059566,1,0.149
-1.7469e-07,3.536e-07,0,0.061478,0.063111,1,0.15
-1.7609e-07,3.5642e-07,0,0.061598,0.063111,1,0.151
-1.775e-07,3.5924e-07,0,0.061719,0.063111,1,0.152
-1.7891e-07,3.6207e-07,0,0.06184,0.063111,1,0.153
-1.8032e-07,3.6489e-07,0,0.061961,0.063111,1,0.154
-1.8173e-07,3.6771e-07,0,0.062082,0.063111,1,0.155
-1.8314e-07,3.7054e-07,0,0.062202,0.063111,1,0.156
-1.8454e-07,3.7336e-07,0,0.062323,0.063111,1,0.157
-1.8595e-07,3.7618e-07,0,0.062444,0.063111,1,0.158
-1.8736e-07,3.7901e-07,0,0.062565,0.063111,1,0.159
-1.8877e-07,3.8183e-07,0,0.062685,0.063111,1,0.16
-1.9018e-07,3.8465e-07,0,0.062806,0.063111,1,0.161
-1.9159e-07,3.8748e-07,0,0.062927,0.063111,1,0.162
-1.9299e-07,3.903e-07,0,0.063048,0.063111,1,0.163
-1.944e-07,3.9312e-07,0,0.063168,0.063111,1,0.164
-1.9581e-07,3.9595e-07,0,0.063289,0.063111,1,0.165
-1.9722e-07,3.9877e-07,0,0.06341,0.063111,1,0.166
-1.9863e-07,4.0159e-07,0,0.063531,0.063111,1,0.167
-2.0004e-07,4.0442e-07,0,0.063652,0.063111,1,0.168
-2.0145e-07,4.0724e-07,0,0.063772,0.063111,1,0.169
-2.0285e-07,4.1007e-07,0,0.063893,0.063111,1,0.17
-2.0426e-07,4.1289e-07,0,0.064014,0.063111,1,0.171
-2.0567e-07,4.1571e-07,0,0.064135,0.063111,1,0.172
-2.0706e-07,4.1852e-07,0,0.064258,0.062646,1,0.173
-2.0843e-07,4.2129e-07,0,0.064389,0.062646,1,0.174
-2.0979e-07,4.2406e-07,0,0.06452,0.062646,1,0.175
-2.1115e-07,4.2682e-07,0,0.06465,0.062646,1,0.176
-2.1251e-07,4.2959e-07,0,0.064781,0.062646,1,0.177
-2.1387e-07,4.3236e-07,0,0.064912,0.062646,1,0.178
-2.1523e-07,4.3513e-07,0,0.065042,0.062646,1,0.179
-2.1659e-07,4.379e-07,0,0.065173,0.062646,1,0.18
-2.1795e-07,4.4067e-07,0,0.065304,0.062646,1,0.181
-2.1931e-07,4.4343e-07,0,0.065435,0.062646,1,0.182
-2.2061e-07,4.4626e-07,0,0.065569,0.06455,1,0.183
-2.2186e-07,4.4913e-07,0,0.065707,0.06455,1,0.184
-2.2312e-07,4.5201e-07,0,0.065845,0.06455,1,0.185
-2.2437e-07,4.5488e-07,0,0.065983,0.06455,1,0.186
-2.2563e-07,4.5775e-07,0,0.066121,0.06455,1,0.187
-2.2688e-07,4.6063e-07,0,0.066259,0.06455,1,0.188
-2.2824e-07,4.6357e-07,0,0.066382,0.06715,1,0.189
-2.2964e-07,4.6653e-07,0,0.0665,0.06715,1,0.19
-2.3104e-07,4.695e-07,0,0.066617,0.06715,1,0.191
-2.3244e-07,4.7247e-07,0,0.066735,0.06715,1,0.192
-2.3384e-07,4.7543e-07,0,0.066852,0.06715,1,0.193
-2.3524e-07,4.784e-07,0,0.06697,0.06715,1,0.194
-2.3664e-07,4.8137e-07,0,0.067087,0.06715,1,0.195
-2.3804e-07,4.8433e-07,0,0.067205,0.06715,1,0.196
-2.3944e-07,4.873e-07,0,0.067323,0.06715,1,0.197
-2.4083e-07,4.9027e-07,0,0.06744,0.06715,1,0.198
-2.4223e-07,4.9323e-07,0,0.067558,0.06715,1,0.199
-2.4363e-07,4.962e-07,0,0.067675,0.06715,1,0.2
-2.4505e-07,4.9916e-07,0,0.067785,0.068492,1,0.201
-2.4648e-07,5.0212e-07,0,0.06789,0.068492,1,0.202
-2.4791e-07,5.0508e-07,0,0.067994,0.068492,1,0.203
-2.4935e-07,5.0803e-07,0,0.068098,0.068492,1,0.204
-2.5078e-07,5.1099e-07,0,0.068202,0.068492,1,0.205
-2.5221e-07,5.1395e-07,0,0.068307,0.068492,1,0.206
-2.5364e-07,5.1691e-07,0,0.068411,0.068492,1,0.207
-2.5507e-07,5.1987e-07,0,0.068515,0.068492,1,0.208
-2.565e-07,5.2282e-07,0,0.068619,0.068492,1,0.209
-2.5794e-07,5.2578e-07,0,0.068724,0.068492,1,0.21
-2.5937e-07,5.2874e-07,0,0.068828,0.068492,1,0.211
-2.608e-07,5.317e-07,0,0.068932,0.068492,1,0.212
-2.6223e-07,5.3465e-07,0,0.069036,0.068492,1,0.213
-2.6366e-07,5.3761e-07,0,0.069141,0.068492,1,0.214
-2.651e-07,5.4057e-07,0,0.069245,0.068492,1,0.215
-2.6653e-07,5.4357e-07,0,0.069336,0.070181,1,0.216
-2.6796e-07,5.4662e-07,0,0.069409,0.070181,1,0.217
-2.694e-07,5.4968e-07,0,0.069483,0.070181,1,0.218
-2.7084e-07,5.5273e-07,0,0.069556,0.070181,1,0.219
-2.7227e-07,5.5578e-07,0,0.06963,0.070181,1,0.22
-2.7371e-07,5.5884e-07,0,0.069704,0.070181,1,0.221
-2.7514e-07,5.6189e-07,0,0.069777,0.070181,1,0.222
-2.7658e-07,5.6494e-07,0,0.069851,0.070181,1,0.223
-2.7801e-07,5.68e-07,0,0.069925,0.070181,1,0.224
-2.794e-07,5.7105e-07,0,0.070016,0.070746,1,0.225
-2.8077e-07,5.7411e-07,0,0.070112,0.070746,1,0.226
-2.8214e-07,5.7716e-07,0,0.070207,0.070746,1,0.227
-2.8351e-07,5.8021e-07,0,0.070303,0.070746,1,0.228
-2.8488e-07,5.8327e-07,0,0.070399,0.070746,1,0.229
-2.8625e-07,5.8632e-07,0,0.070494,0.070746,1,0.23
-2.8761e-07,5.8937e-07,0,0.07059,0.070746,1,0.231
-2.8898e-07,5.9243e-07,0,0.070686,0.070746,1,0.232
-2.9035e-07,5.9548e-07,0,0.070782,0.070746,1,0.233
-2.9172e-07,5.9854e-07,0,0.070877,0.070746,1,0.234
-2.9309e-07,6.0159e-07,0,0.070973,0.070746,1,0.235
-2.9446e-07,6.0464e-07,0,0.071069,0.070746,1,0.236
-2.9583e-07,6.077e-07,0,0.071164,0.070746,1,0.237
-2.972e-07,6.1075e-07,0,0.07126,0.070746,1,0.238
-2.9857e-07,6.138e-07,0,0.071356,0.070746,1,0.239
-2.9994e-07,6.1686e-07,0,0.071451,0.070746,1,0.24
-3.0131e-07,6.1991e-07,0,0.071547,0.070746,1,0.241
-3.0269e-07,6.2302e-07,0,0.071613,0.071955,1,0.242
-3.0407e-07,6.2614e-07,0,0.07167,0.071955,1,0.243
-3.0545e-07,6.2926e-07,0,0.071727,0.071955,1,0.244
-3.0683e-07,6.3237e-07,0,0.071784,0.071955,1,0.245
-3.082e-07,6.3549e-07,0,0.071841,0.071955,1,0.246
-3.0958e-07,6.3861e-07,0,0.071898,0.071955,1,0.247
-3.1096e-07,6.4173e-07,0,0.071955,0.071955,1,0.248
-3.1234e-07,6.4485e-07,0,0.072012,0.071955,1,0.249
-3.1372e-07,6.4797e-07,0,0.072069,0.071955,1,0.25
-3.151e-07,6.5109e-07,0,0.072126,0.071955,1,0.251
-3.1647e-07,6.542e-07,0,0.072191,0.072507,1,0.252
-3.1781e-07,6.5729e-07,0,0.072268,0.072507,1,0.253
-3.1915e-07,6.6039e-07,0,0.072346,0.072507,1,0.254
-3.205e-07,6.6348e-07,0,0.072424,0.072507,1,0.255
-3.2184e-07,6.6658e-07,0,0.072501,0.072507,1,0.256
-3.2318e-07,6.6967e-07,0,0.072579,0.072507,1,0.257
-3.2453e-07,6.7277e-07,0,0.072656,0.072507,1,0.258
-3.2587e-07,6.7586e-07,0,0.072734,0.072507,1,0.259
-3.2721e-07,6.7895e-07,0,0.072812,0.072507,1,0.26
-3.2855e-07,6.8205e-07,0,0.072889,0.072507,1,0.261
-3.2988e-07,6.8522e-07,0,0.072936,0.073242,1,0.262
-3.312e-07,6.8839e-07,0,0.07298,0.073242,1,0.263
-3.3251e-07,6.9156e-07,0,0.073024,0.073242,1,0.264
-3.3383e-07,6.9474e-07,0,0.073068,0.073242,1,0.265
-3.3515e-07,6.9791e-07,0,0.073113,0.073242,1,0.266
-3.3647e-07,7.0108e-07,0,0.073157,0.073242,1,0.267
-3.3779e-07,7.0426e-07,0,0.073201,0.073242,1,0.268
-3.3911e-07,7.0743e-07,0,0.073245,0.073242,1,0.269
-3.4043e-07,7.106e-07,0,0.073289,0.073242,1,0.27
-3.4175e-07,7.1378e-07,0,0.073333,0.073242,1,0.271
-3.4307e-07,7.1695e-07,0,0.073378,0.073242,1,0.272
-3.4439e-07,7.2012e-07,0,0.073422,0.073242,1,0.273
-3.4571e-07,7.233e-07,0,0.073466,0.073242,1,0.274
-3.4702e-07,7.2647e-07,0,0.07351,0.073242,1,0.275
-3.4834e-07,7.2964e-07,0,0.073554,0.073242,1,0.276
-3.4966e-07,7.3282e-07,0,0.073598,0.073242,1,0.277
-3.5098e-07,7.3599e-07,0,0.073643,0.073242,1,0.278
-3.523e-07,7.3917e-07,0,0.073687,0.073242,1,0.279
-3.5362e-07,7.4234e-07,0,0.073731,0.073242,1,0.28
-3.5494e-07,7.455e-07,0,0.07378,0.073863,1,0.281
-3.5622e-07,7.4869e-07,0,0.07382,0.074327,1,0.282
-3.5749e-07,7.5187e-07,0,0.07384,0.073888,1,0.283
-3.5877e-07,7.5505e-07,0,0.073858,0.073888,1,0.284
-3.6004e-07,7.5822e-07,0,0.073875,0.073888,1,0.285
-3.6131e-07,7.614e-07,0,0.073892,0.073888,1,0.286
-3.6259e-07,7.6458e-07,0,0.073909,0.073888,1,0.287
-3.6386e-07,7.6775e-07,0,0.073927,0.073888,1,0.288
-3.6513e-07,7.7093e-07,0,0.073944,0.073888,1,0.289
-3.664e-07,7.741e-07,0,0.073961,0.073888,1,0.29
-3.6768e-07,7.7728e-07,0,0.073978,0.073888,1,0.291
-3.6895e-07,7.8046e-07,0,0.073996,0.073888,1,0.292
-3.7022e-07,7.8363e-07,0,0.074013,0.073888,1,0.293
-3.715e-07,7.8681e-07,0,0.07403,0.073888,1,0.294
-3.7277e-07,7.8998e-07,0,0.074047,0.073888,1,0.295
-3.7404e-07,7.9316e-07,0,0.074065,0.073888,1,0.296
-3.7532e-07,7.9634e-07,0,0.074082,0.073888,1,0.297
-3.7659e-07,7.9951e-07,0,0.074099,0.073888,1,0.298
-3.7785e-07,8.027e-07,0,0.074114,0.074194,1,0.299
-3.7906e-07,8.0591e-07,0,0.074121,0.074194,1,0.3
-3.8028e-07,8.0912e-07,0,0.074128,0.074194,1,0.301
-3.8149e-07,8.1233e-07,0,0.074135,0.074194,1,0.302
-3.827e-07,8.1554e-07,0,0.074143,0.074194,1,0.303
-3.8392e-07,8.1875e-07,0,0.07415,0.074194,1,0.304
-3.8513e-07,8.2196e-07,0,0.074157,0.074194,1,0.305
-3.8635e-07,8.2517e-07,0,0.074164,0.074194,1,0.306
-3.8756e-07,8.2838e-07,0,0.074171,0.074194,1,0.307
-3.8878e-07,8.3159e-07,0,0.074179,0.074194,1,0.308
-3.8999e-07,8.3479e-07,0,0.074186,0.074194,1,0.309
-3.912e-07,8.38e-07,0,0.074193,0.074194,1,0.31
-3.9241e-07,8.4121e-07,0,0.074187,0.073587,1,0.311
-3.9359e-07,8.4442e-07,0,0.074162,0.073587,1,0.312
-3.9478e-07,8.4762e-07,0,0.074138,0.073587,1,0.313
-3.9597e-07,8.5083e-07,0,0.074114,0.073587,1,0.314
-3.9716e-07,8.5404e-07,0,0.074089,0.073587,1,0.315
-3.9834e-07,8.5724e-07,0,0.074065,0.073587,1,0.316
-3.9953e-07,8.6045e-07,0,0.07404,0.073587,1,0.317
-4.0066e-07,8.6367e-07,0,0.074014,0.07369,1,0.318
-4.0178e-07,8.669e-07,0,0.073987,0.07369,1,0.319
-4.029e-07,8.7013e-07,0,0.07396,0.07369,1,0.32
-4.0402e-07,8.7336e-07,0,0.073933,0.07369,1,0.321
-4.0514e-07,8.7658e-07,0,0.073906,0.07369,1,0.322
-4.0626e-07,8.7981e-07,0,0.073879,0.07369,1,0.323
-4.0738e-07,8.8304e-07,0,0.073852,0.07369,1,0.324
-4.085e-07,8.8627e-07,0,0.073825,0.07369,1,0.325
-4.0962e-07,8.8949e-07,0,0.073797,0.07369,1,0.326
-4.1074e-07,8.9272e-07,0,0.07377,0.07369,1,0.327
-4.1188e-07,8.9592e-07,0,0.073748,0.074404,1,0.328
-4.1303e-07,8.9912e-07,0,0.073727,0.074404,1,0.329
-4.1416e-07,9.0232e-07,0,0.0737,0.073915,1,0.33
-4.1523e-07,9.0553e-07,0,0.073654,0.073915,1,0.331
-4.1629e-07,9.0875e-07,0,0.073608,0.073915,1,0.332
-4.1735e-07,9.1196e-07,0,0.073562,0.073915,1,0.333
-4.1842e-07,9.1517e-07,0,0.073517,0.073915,1,0.334
-4.1948e-07,9.1839e-07,0,0.073471,0.073915,1,0.335
-4.2055e-07,9.2159e-07,0,0.073425,0.072869,1,0.336
-4.2162e-07,9.2479e-07,0,0.07338,0.072869,1,0.337
-4.2269e-07,9.2799e-07,0,0.073334,0.072869,1,0.338
-4.2376e-07,9.312e-07,0,0.073288,0.072869,1,0.339
-4.2484e-07,9.344e-07,0,0.073242,0.072869,1,0.34
-4.2591e-07,9.376e-07,0,0.073197,0.072869,1,0.341
-4.2698e-07,9.408e-07,0,0.073151,0.072869,1,0.342
-4.2805e-07,9.44e-07,0,0.073105,0.072869,1,0.343
-4.2912e-07,9.472e-07,0,0.07306,0.072869,1,0.344
-4.3018e-07,9.504e-07,0,0.073011,0.07209,1,0.345
-4.3114e-07,9.5361e-07,0,0.072942,0.07209,1,0.346
-4.321e-07,9.5681e-07,0,0.072872,0.07209,1,0.347
-4.3307e-07,9.6001e-07,0,0.072802,0.072146,1,0.348
-4.3403e-07,9.6318e-07,0,0.072733,0.072146,1,0.349
-4.35e-07,9.6636e-07,0,0.072663,0.072146,1,0.35
-4.3597e-07,9.6954e-07,0,0.072594,0.072146,1,0.351
-4.3693e-07,9.7272e-07,0,0.072525,0.072146,1,0.352
-4.379e-07,9.7589e-07,0,0.072455,0.072146,1,0.353
-4.3886e-07,9.7907e-07,0,0.072386,0.072146,1,0.354
-4.3983e-07,9.8225e-07,0,0.072317,0.072146,1,0.355
-4.4079e-07,9.8543e-07,0,0.072247,0.072146,1,0.356
-4.4176e-07,9.886e-07,0,0.072178,0.072146,1,0.357
-4.4273e-07,9.9178e-07,0,0.072109,0.072146,1,0.358
-4.4369e-07,9.9496e-07,0,0.072039,0.072146,1,0.359
-4.4466e-07,9.9814e-07,0,0.07197,0.072146,1,0.36
-4.4558e-07,1.0013e-06,0,0.071892,0.071078,1,0.361
-4.4645e-07,1.0045e-06,0,0.071795,0.070889,1,0.362
-4.4732e-07,1.0076e-06,0,0.071696,0.070889,1,0.363
-4.4819e-07,1.0108e-06,0,0.071597,0.070889,1,0.364
-4.4906e-07,1.0139e-06,0,0.071498,0.070889,1,0.365
-4.4993e-07,1.017e-06,0,0.071399,0.070889,1,0.366
-4.508e-07,1.0202e-06,0,0.0713,0.070889,1,0.367
-4.5168e-07,1.0233e-06,0,0.071203,0.071726,1,0.368
-4.5255e-07,1.0265e-06,0,0.071105,0.071726,1,0.369
-4.5343e-07,1.0296e-06,0,0.071008,0.071726,1,0.37
-4.5431e-07,1.0327e-06,0,0.070911,0.071726,1,0.371
-4.5518e-07,1.0359e-06,0,0.070813,0.071726,1,0.372
-4.5606e-07,1.039e-06,0,0.070716,0.071726,1,0.373
-4.5693e-07,1.0421e-06,0,0.07062,0.071471,1,0.374
-4.5771e-07,1.0452e-06,0,0.070621,0.070768,1,0.375
-4.5849e-07,1.0483e-06,0,0.070628,0.070768,1,0.376
-4.5927e-07,1.0515e-06,0,0.070635,0.070768,1,0.377
-4.6004e-07,1.0546e-06,0,0.070642,0.070768,1,0.378
-4.6082e-07,1.0577e-06,0,0.070649,0.070768,1,0.379
-4.616e-07,1.0608e-06,0,0.070656,0.070768,1,0.38
-4.6237e-07,1.0639e-06,0,0.070662,0.070768,1,0.381
-4.6315e-07,1.067e-06,0,0.070669,0.070768,1,0.382
-4.6393e-07,1.0701e-06,0,0.070676,0.070768,1,0.383
-4.647e-07,1.0732e-06,0,0.070683,0.070768,1,0.384
-4.6548e-07,1.0763e-06,0,0.07069,0.070768,1,0.385
-4.6626e-07,1.0793e-06,0,0.070854,0.071607,1,0.386
-4.6702e-07,1.0824e-06,0,0.071085,0.072678,1,0.387
-4.6772e-07,1.0855e-06,0,0.071436,0.072678,1,0.388
-4.6841e-07,1.0886e-06,0,0.071787,0.072678,1,0.389
-4.6911e-07,1.0916e-06,0,0.072138,0.072678,1,0.39
-4.698e-07,1.0947e-06,0,0.072489,0.072678,1,0.391
-4.705e-07,1.0978e-06,0,0.07284,0.072678,1,0.392
-4.7119e-07,1.1009e-06,0,0.073192,0.072678,1,0.393
-4.7189e-07,1.104e-06,0,0.073543,0.072678,1,0.394
-4.7258e-07,1.107e-06,0,0.073894,0.072678,1,0.395
-4.7329e-07,1.1101e-06,0,0.074286,0.075414,1,0.396
-4.7402e-07,1.1131e-06,0,0.074788,0.075414,1,0.397
-4.7472e-07,1.1162e-06,0,0.075311,0.077452,1,0.398
-4.7538e-07,1.1192e-06,0,0.075878,0.077452,1,0.399
-4.7604e-07,1.1223e-06,0,0.076444,0.077452,1,0.4
-4.7671e-07,1.1254e-06,0,0.07701,0.077452,1,0.401
-4.7737e-07,1.1284e-06,0,0.077576,0.077452,1,0.402
-4.7803e-07,1.1315e-06,0,0.078142,0.077452,1,0.403
-4.7869e-07,1.1345e-06,0,0.078709,0.077452,1,0.404
-4.7934e-07,1.1376e-06,0,0.079313,0.080762,1,0.405
-4.7996e-07,1.1406e-06,0,0.079996,0.080762,1,0.406
-4.8059e-07,1.1437e-06,0,0.080678,0.080762,1,0.407
-4.8121e-07,1.1468e-06,0,0.08136,0.080762,1,0.408
-4.8184e-07,1.1498e-06,0,0.082042,0.080762,1,0.409
-4.8247e-07,1.1529e-06,0,0.082725,0.080762,1,0.41
-4.8309e-07,1.1559e-06,0,0.083403,0.081942,1,0.411
-4.8371e-07,1.159e-06,0,0.084076,0.081942,1,0.412
-4.8423e-07,1.162e-06,0,0.084876,0.085999,1,0.413
-4.8478e-07,1.1651e-06,0,0.085687,0.088428,1,0.414
-4.8536e-07,1.1681e-06,0,0.086506,0.088428,1,0.415
-4.8594e-07,1.1712e-06,0,0.087325,0.088428,1,0.416
-4.8652e-07,1.1742e-06,0,0.088143,0.088428,1,0.417
-4.871e-07,1.1772e-06,0,0.088962,0.088428,1,0.418
-4.8768e-07,1.1803e-06,0,0.089781,0.088428,1,0.419
-4.8826e-07,1.1833e-06,0,0.090599,0.088428,1,0.42
-4.8884e-07,1.1863e-06,0,0.09157,0.092651,1,0.421
-4.8943e-07,1.1893e-06,0,0.092553,0.092651,1,0.422
-4.9001e-07,1.1924e-06,0,0.093537,0.092651,1,0.423
-4.9059e-07,1.1954e-06,0,0.094531,0.096916,1,0.424
-4.9111e-07,1.1985e-06,0,0.095617,0.096916,1,0.425
-4.9163e-07,1.2015e-06,0,0.096703,0.096916,1,0.426
-4.9215e-07,1.2046e-06,0,0.097788,0.096916,1,0.427
-4.9266e-07,1.2076e-06,0,0.098874,0.096916,1,0.428
-4.9318e-07,1.2107e-06,0,0.099959,0.096916,1,0.429
-4.9371e-07,1.2137e-06,0,0.10106,0.10117,1,0.43
-4.9427e-07,1.2167e-06,0,0.10223,0.10117,1,0.431
-4.9484e-07,1.2198e-06,0,0.10344,0.10648,1,0.432
-4.9537e-07,1.2228e-06,0,0.10491,0.10648,1,0.433
-4.9591e-07,1.2258e-06,0,0.10639,0.10927,1,0.434
-4.9643e-07,1.2289e-06,0,0.10789,0.10927,1,0.435
-4.9695e-07,1.232e-06,0,0.1094,0.10927,1,0.436
-4.9747e-07,1.235e-06,0,0.1109,0.10927,1,0.437
-4.9798e-07,1.2381e-06,0,0.11241,0.10927,1,0.438
-4.9849e-07,1.2412e-06,0,0.11433,0.11636,1,0.439
-4.99e-07,1.2443e-06,0,0.1163,0.11636,1,0.44
-4.995e-07,1.2474e-06,0,0.11826,0.11636,1,0.441
-5.0001e-07,1.2505e-06,0,0.12023,0.11636,1,0.442
-5.0053e-07,1.2536e-06,0,0.12224,0.1213,1,0.443
-5.0107e-07,1.2567e-06,0,0.1243,0.1213,1,0.444
-5.016e-07,1.2598e-06,0,0.1269,0.13046,1,0.445
-5.0212e-07,1.263e-06,0,0.12969,0.13518,1,0.446
-5.0264e-07,1.2661e-06,0,0.13249,0.13518,1,0.447
-5.0316e-07,1.2693e-06,0,0.13529,0.13518,1,0.448
-5.0368e-07,1.2725e-06,0,0.13809,0.13518,1,0.449
-5.0419e-07,1.2757e-06,0,0.14089,0.13518,1,0.45
-5.0471e-07,1.2789e-06,0,0.14466,0.14584,1,0.451
-5.0523e-07,1.2822e-06,0,0.14846,0.14584,1,0.452
-5.0575e-07,1.2854e-06,0,0.15226,0.14584,1,0.453
-5.0627e-07,1.2887e-06,0,0.15611,0.15187,1,0.454
-5.0679e-07,1.292e-06,0,0.16083,0.16119,1,0.455
-5.0732e-07,1.2954e-06,0,0.16567,0.16677,1,0.456
-5.0784e-07,1.2988e-06,0,0.17052,0.16677,1,0.457
-5.0837e-07,1.3022e-06,0,0.17616,0.17779,1,0.458
-5.089e-07,1.3057e-06,0,0.18194,0.17779,1,0.459
-5.0942e-07,1.3092e-06,0,0.18796,0.18775,1,0.46
-5.0994e-07,1.3128e-06,0,0.19453,0.20121,1,0.461
-5.1046e-07,1.3166e-06,0,0.20187,0.20121,1,0.462
-5.1099e-07,1.3203e-06,0,0.20921,0.20121,1,0.463
-5.115e-07,1.3241e-06,0,0.21703,0.21734,1,0.464
-5.1202e-07,1.328e-06,0,0.22554,0.23086,1,0.465
-5.1255e-07,1.3319e-06,0,0.23422,0.23086,1,0.466
-5.1308e-07,1.336e-06,0,0.24364,0.25073,1,0.467
-5.1359e-07,1.3403e-06,0,0.25418,0.25073,1,0.468
-5.1411e-07,1.3446e-06,0,0.26471,0.25073,1,0.469
-5.1462e-07,1.3489e-06,0,0.27525,0.29587,1,0.47
-5.1512e-07,1.3536e-06,0,0.28775,0.29587,1,0.471
-5.1562e-07,1.3583e-06,0,0.30025,0.29587,1,0.472
-5.1612e-07,1.3633e-06,0,0.3136,0.31833,1,0.473
-5.1661e-07,1.3686e-06,0,0.32784,0.31833,1,0.474
-5.171e-07,1.3738e-06,0,0.342,0.35258,1,0.475
-5.175e-07,1.3798e-06,0,0.35854,0.37937,1,0.476
-5.1793e-07,1.386e-06,0,0.37535,0.37937,1,0.477
-5.1836e-07,1.3921e-06,0,0.39217,0.37937,1,0.478
-5.1863e-07,1.3987e-06,0,0.41027,0.421,1,0.479
-5.1876e-07,1.4059e-06,0,0.42969,0.421,1,0.48
-5.1922e-07,1.4139e-06,0,0.44999,0.45229,1,0.481
-5.1983e-07,1.4221e-06,0,0.47071,0.45229,1,0.482
-5.1993e-07,1.4323e-06,0,0.49378,0.49817,1,0.483
-5.1989e-07,1.4429e-06,0,0.51745,0.49817,1,0.484
-5.1989e-07,1.4534e-06,0,0.54106,0.51862,1,0.485
-5.1895e-07,1.4664e-06,0,0.56666,0.56453,1,0.486
-5.1826e-07,1.4834e-06,0,0.5937,0.59941,1,0.487
-5.1764e-07,1.5007e-06,0,0.62081,0.59941,1,0.488
-5.1654e-07,1.5189e-06,0,0.64882,0.64253,1,0.489
-5.1519e-07,1.5463e-06,0,0.67881,0.69132,1,0.49
-5.1386e-07,1.5761e-06,0,0.70918,0.69132,1,0.491
-5.1252e-07,1.606e-06,0,0.7396,0.7241,1,0.492
-5.0872e-07,1.6583e-06,0,0.7713,0.82278,1,0.493
-5.145e-07,1.7434e-06,0,0.803,0.82278,1,0.494
-5.2027e-07,1.8286e-06,0,0.8347,0.82278,1,0.495
-5.1836e-07,1.9311e-06,0,0.8663,0.87484,1,0.496
-5.1896e-07,2.3637e-06,0,0.89708,0.9233,1,0.497
-6.0914e-07,3.1453e-06,0,0.92773,0.9233,1,0.498
-5.7142e-07,4.0508e-06,0,0.95805,0.95712,1,0.499
-1.351e-07,5.3425e-06,0,0.98731,0.95712,1,0.5
-1.7423e-07,0.0012485,0,0.97975,0.99791,1,0.501
-2.43e-07,0.0025691,0,0.9699,0.99791,1,0.502
-3.1178e-07,0.0038897,0,0.96004,0.99791,1,0.503
-3.8056e-07,0.0052104,0,0.95018,0.99791,1,0.504
-4.3063e-07,0.0059427,0,0.92733,0.82783,1,0.505
-4.3265e-07,0.0059429,0,0.88843,0.82783,1,0.506
-4.3468e-07,0.0059431,0,0.84953,0.82783,1,0.507
-4.367e-07,0.0059432,0,0.81062,0.82783,1,0.508
-4.3873e-07,0.0059434,0,0.77172,0.82783,1,0.509
-4.3576e-07,0.0059434,0,0.73913,0.74678,1,0.51
-4.371e-07,0.0059435,0,0.70696,0.7029,1,0.511
-4.4193e-07,0.0059435,0,0.67586,0.65011,1,0.512
-4.416e-07,0.0059435,0,0.64568,0.65011,1,0.513
-4.4144e-07,0.0059435,0,0.61607,0.59247,1,0.514
-4.4193e-07,0.0059435,0,0.58878,0.59247,1,0.515
-4.4194e-07,0.0059436,0,0.56198,0.55259,1,0.516
-4.4175e-07,0.0059436,0,0.53537,0.55259,1,0.517
-4.4103e-07,0.0059436,0,0.51121,0.50551,1,0.518
-4.4007e-07,0.0059436,0,0.48817,0.50551,1,0.519
-4.3937e-07,0.0059436,0,0.46594,0.4686,1,0.52
-4.3876e-07,0.0059436,0,0.44473,0.43125,1,0.521
-4.3812e-07,0.0059436,0,0.42417,0.43125,1,0.522
-4.3741e-07,0.0059436,0,0.40503,0.39775,1,0.523
-4.3665e-07,0.0059436,0,0.38708,0.39775,1,0.524
-4.3588e-07,0.0059436,0,0.36916,0.37874,1,0.525
-4.3502e-07,0.0059436,0,0.35302,0.34101,1,0.526
-4.3412e-07,0.0059436,0,0.33724,0.34101,1,0.527
-4.3324e-07,0.0059437,0,0.32237,0.31729,1,0.528
-4.3238e-07,0.0059437,0,0.30844,0.31729,1,0.529
-4.3151e-07,0.0059437,0,0.2945,0.31729,1,0.53
-4.3064e-07,0.0059437,0,0.28274,0.26693,1,0.531
-4.2978e-07,0.0059437,0,0.27099,0.26693,1,0.532
-4.2892e-07,0.0059437,0,0.25924,0.26693,1,0.533
-4.2806e-07,0.0059437,0,0.24863,0.2447,1,0.534
-4.272e-07,0.0059437,0,0.23887,0.2447,1,0.535
-4.2635e-07,0.0059437,0,0.22932,0.23044,1,0.536
-4.255e-07,0.0059437,0,0.22074,0.21198,1,0.537
-4.2465e-07,0.0059437,0,0.21276,0.21198,1,0.538
-4.2381e-07,0.0059437,0,0.20479,0.21198,1,0.539
-4.2296e-07,0.0059437,0,0.19696,0.19788,1,0.54
-4.2213e-07,0.0059437,0,0.19056,0.18559,1,0.541
-4.213e-07,0.0059437,0,0.18422,0.18559,1,0.542
-4.2047e-07,0.0059437,0,0.17787,0.18559,1,0.543
-4.1964e-07,0.0059437,0,0.1723,0.16603,1,0.544
-4.1882e-07,0.0059437,0,0.16709,0.16603,1,0.545
-4.18e-07,0.0059437,0,0.16188,0.16603,1,0.546
-4.1717e-07,0.0059437,0,0.15762,0.15531,1,0.547
-4.1634e-07,0.0059437,0,0.15353,0.15531,1,0.548
-4.1554e-07,0.0059437,0,0.14954,0.1483,1,0.549
-4.1475e-07,0.0059437,0,0.14557,0.1483,1,0.55
-4.1396e-07,0.0059437,0,0.14194,0.13727,1,0.551
-4.1319e-07,0.0059437,0,0.13899,0.13727,1,0.552
-4.1242e-07,0.0059437,0,0.13604,0.13727,1,0.553
-4.1164e-07,0.0059438,0,0.1331,0.1333,1,0.554
-4.1084e-07,0.0059438,0,0.13011,0.1333,1,0.555
-4.1004e-07,0.0059438,0,0.12722,0.1237,1,0.556
-4.0924e-07,0.0059438,0,0.12501,0.1237,1,0.557
-4.0845e-07,0.0059438,0,0.12282,0.11852,1,0.558
-4.0771e-07,0.0059438,0,0.12072,0.11852,1,0.559
-4.0696e-07,0.0059438,0,0.11861,0.11852,1,0.56
-4.0621e-07,0.0059438,0,0.11651,0.11852,1,0.561
-4.0546e-07,0.0059438,0,0.11444,0.11109,1,0.562
-4.0473e-07,0.0059438,0,0.11284,0.11109,1,0.563
-4.04e-07,0.0059438,0,0.11124,0.11109,1,0.564
-4.0327e-07,0.0059438,0,0.10964,0.11109,1,0.565
-4.0254e-07,0.0059438,0,0.10804,0.11109,1,0.566
-4.0178e-07,0.0059438,0,0.10647,0.10809,1,0.567
-4.0101e-07,0.0059438,0,0.10491,0.10809,1,0.568
-4.0025e-07,0.0059438,0,0.10364,0.10251,1,0.569
-3.9948e-07,0.0059438,0,0.10242,0.10251,1,0.57
-3.9877e-07,0.0059438,0,0.10128,0.098105,1,0.571
-3.9807e-07,0.0059438,0,0.10014,0.098105,1,0.572
-3.9737e-07,0.0059438,0,0.099006,0.098105,1,0.573
-3.9667e-07,0.0059438,0,0.097871,0.098105,1,0.574
-3.9597e-07,0.0059438,0,0.096736,0.098105,1,0.575
-3.9527e-07,0.0059438,0,0.095601,0.098105,1,0.576
-3.9452e-07,0.0059438,0,0.094572,0.093642,1,0.577
-3.9377e-07,0.0059438,0,0.093555,0.093642,1,0.578
-3.9301e-07,0.0059438,0,0.092538,0.093642,1,0.579
-3.9226e-07,0.0059438,0,0.091536,0.089298,1,0.58
-3.9155e-07,0.0059438,0,0.090696,0.089298,1,0.581
-3.9083e-07,0.0059438,0,0.089855,0.089298,1,0.582
-3.9012e-07,0.0059438,0,0.089015,0.089298,1,0.583
-3.894e-07,0.0059438,0,0.088175,0.089298,1,0.584
-3.8869e-07,0.0059439,0,0.087334,0.089298,1,0.585
-3.8797e-07,0.0059439,0,0.086494,0.089298,1,0.586
-3.8728e-07,0.0059439,0,0.085661,0.086837,1,0.587
-3.8661e-07,0.0059439,0,0.084839,0.082671,1,0.588
-3.859e-07,0.0059439,0,0.084149,0.082671,1,0.589
-3.8519e-07,0.0059439,0,0.083454,0.081438,1,0.59
-3.8447e-07,0.0059439,0,0.082756,0.081438,1,0.591
-3.8374e-07,0.0059439,0,0.082057,0.081438,1,0.592
-3.8302e-07,0.0059439,0,0.081358,0.081438,1,0.593
-3.823e-07,0.0059439,0,0.080659,0.081438,1,0.594
-3.8157e-07,0.0059439,0,0.07996,0.081438,1,0.595
-3.8085e-07,0.0059439,0,0.079339,0.078038,1,0.596
-3.8013e-07,0.0059439,0,0.078756,0.078038,1,0.597
-3.7941e-07,0.0059439,0,0.078173,0.078038,1,0.598
-3.7869e-07,0.0059439,0,0.07759,0.078038,1,0.599
-3.7798e-07,0.0059439,0,0.077007,0.078038,1,0.6
-3.7726e-07,0.0059439,0,0.076424,0.078038,1,0.601
-3.7654e-07,0.0059439,0,0.075841,0.078038,1,0.602
-3.7579e-07,0.0059439,0,0.0753,0.07591,1,0.603
-3.7502e-07,0.0059439,0,0.074778,0.07591,1,0.604
-3.7429e-07,0.0059439,0,0.074365,0.073064,1,0.605
-3.7357e-07,0.0059439,0,0.073991,0.073064,1,0.606
-3.7285e-07,0.0059439,0,0.073618,0.073064,1,0.607
-3.7213e-07,0.0059439,0,0.073244,0.073064,1,0.608
-3.7141e-07,0.0059439,0,0.072871,0.073064,1,0.609
-3.7069e-07,0.0059439,0,0.072498,0.073064,1,0.61
-3.6997e-07,0.0059439,0,0.072124,0.073064,1,0.611
-3.6925e-07,0.0059439,0,0.071751,0.073064,1,0.612
-3.6853e-07,0.0059439,0,0.071377,0.073064,1,0.613
-3.6777e-07,0.0059439,0,0.071119,0.071833,1,0.614
-3.67e-07,0.0059439,0,0.070925,0.07085,1,0.615
-3.6624e-07,0.005944,0,0.070892,0.07085,1,0.616
-3.6549e-07,0.005944,0,0.070858,0.07085,1,0.617
-3.6474e-07,0.005944,0,0.070825,0.07085,1,0.618
-3.6398e-07,0.005944,0,0.070792,0.07085,1,0.619
-3.6323e-07,0.005944,0,0.070759,0.07085,1,0.62
-3.6247e-07,0.005944,0,0.070726,0.07085,1,0.621
-3.6172e-07,0.005944,0,0.070693,0.07085,1,0.622
-3.6097e-07,0.005944,0,0.07066,0.07085,1,0.623
-3.6021e-07,0.005944,0,0.070626,0.07085,1,0.624
-3.5946e-07,0.005944,0,0.070593,0.07085,1,0.625
-3.587e-07,0.005944,0,0.070568,0.071426,1,0.626
-3.579e-07,0.005944,0,0.070661,0.071686,1,0.627
-3.5709e-07,0.005944,0,0.070762,0.071686,1,0.628
-3.5629e-07,0.005944,0,0.070862,0.071686,1,0.629
-3.5548e-07,0.005944,0,0.070962,0.071686,1,0.63
-3.5468e-07,0.005944,0,0.071062,0.071686,1,0.631
-3.5387e-07,0.005944,0,0.071163,0.071686,1,0.632
-3.5307e-07,0.005944,0,0.071263,0.070847,1,0.633
-3.5227e-07,0.005944,0,0.071365,0.070847,1,0.634
-3.5147e-07,0.005944,0,0.071466,0.070847,1,0.635
-3.5067e-07,0.005944,0,0.071568,0.070847,1,0.636
-3.4986e-07,0.005944,0,0.07167,0.070847,1,0.637
-3.4906e-07,0.005944,0,0.071771,0.070847,1,0.638
-3.4826e-07,0.005944,0,0.071871,0.07104,1,0.639
-3.4744e-07,0.005944,0,0.07195,0.072117,1,0.64
-3.4659e-07,0.005944,0,0.072019,0.072117,1,0.641
-3.4574e-07,0.005944,0,0.072088,0.072117,1,0.642
-3.4489e-07,0.005944,0,0.072157,0.072117,1,0.643
-3.4404e-07,0.005944,0,0.072226,0.072117,1,0.644
-3.4319e-07,0.005944,0,0.072295,0.072117,1,0.645
-3.4234e-07,0.005944,0,0.072363,0.072117,1,0.646
-3.4149e-07,0.0059441,0,0.072432,0.072117,1,0.647
-3.4064e-07,0.0059441,0,0.072501,0.072117,1,0.648
-3.3979e-07,0.0059441,0,0.07257,0.072117,1,0.649
-3.3894e-07,0.0059441,0,0.072639,0.072117,1,0.65
-3.3809e-07,0.0059441,0,0.072708,0.072117,1,0.651
-3.3724e-07,0.0059441,0,0.072777,0.072117,1,0.652
-3.3639e-07,0.0059441,0,0.072847,0.072065,1,0.653
-3.3554e-07,0.0059441,0,0.072917,0.072065,1,0.654
-3.3469e-07,0.0059441,0,0.072988,0.072065,1,0.655
-3.3379e-07,0.0059441,0,0.073037,0.072854,1,0.656
-3.3288e-07,0.0059441,0,0.073084,0.072854,1,0.657
-3.3197e-07,0.0059441,0,0.073131,0.072854,1,0.658
-3.3106e-07,0.0059441,0,0.073178,0.072854,1,0.659
-3.3015e-07,0.0059441,0,0.073225,0.072854,1,0.66
-3.2924e-07,0.0059441,0,0.073272,0.072854,1,0.661
-3.2832e-07,0.0059441,0,0.073319,0.072854,1,0.662
-3.2741e-07,0.0059441,0,0.073366,0.072854,1,0.663
-3.265e-07,0.0059441,0,0.073413,0.072854,1,0.664
-3.256e-07,0.0059441,0,0.07346,0.073908,1,0.665
-3.2469e-07,0.0059441,0,0.073507,0.073908,1,0.666
-3.2379e-07,0.0059441,0,0.073554,0.073908,1,0.667
-3.2288e-07,0.0059441,0,0.073601,0.073908,1,0.668
-3.2198e-07,0.0059441,0,0.073648,0.073908,1,0.669
-3.2107e-07,0.0059441,0,0.073696,0.073908,1,0.67
-3.2013e-07,0.0059441,0,0.073724,0.074409,1,0.671
-3.1918e-07,0.0059441,0,0.073746,0.074409,1,0.672
-3.1823e-07,0.0059441,0,0.073769,0.073691,1,0.673
-3.173e-07,0.0059441,0,0.073797,0.073691,1,0.674
-3.1637e-07,0.0059441,0,0.073825,0.073691,1,0.675
-3.1543e-07,0.0059441,0,0.073853,0.073691,1,0.676
-3.145e-07,0.0059441,0,0.073881,0.073691,1,0.677
-3.1356e-07,0.0059442,0,0.073909,0.073691,1,0.678
-3.1263e-07,0.0059442,0,0.073937,0.073691,1,0.679
-3.117e-07,0.0059442,0,0.073965,0.073691,1,0.68
-3.1076e-07,0.0059442,0,0.073993,0.073691,1,0.681
-3.0983e-07,0.0059442,0,0.074021,0.073691,1,0.682
-3.0889e-07,0.0059442,0,0.074049,0.073595,1,0.683
-3.0789e-07,0.0059442,0,0.074074,0.073595,1,0.684
-3.069e-07,0.0059442,0,0.074099,0.073595,1,0.685
-3.0591e-07,0.0059442,0,0.074124,0.073595,1,0.686
-3.0492e-07,0.0059442,0,0.07415,0.073595,1,0.687
-3.0393e-07,0.0059442,0,0.074175,0.073595,1,0.688
-3.0294e-07,0.0059442,0,0.0742,0.073595,1,0.689
-3.0195e-07,0.0059442,0,0.074207,0.074214,1,0.69
-3.0096e-07,0.0059442,0,0.074201,0.074214,1,0.691
-2.9997e-07,0.0059442,0,0.074195,0.074214,1,0.692
-2.9898e-07,0.0059442,0,0.074188,0.074214,1,0.693
-2.98e-07,0.0059442,0,0.074182,0.074214,1,0.694
-2.9701e-07,0.0059442,0,0.074176,0.074214,1,0.695
-2.9602e-07,0.0059442,0,0.074169,0.074214,1,0.696
-2.9503e-07,0.0059442,0,0.074163,0.074214,1,0.697
-2.9404e-07,0.0059442,0,0.074157,0.074214,1,0.698
-2.9306e-07,0.0059442,0,0.074151,0.074214,1,0.699
-2.9207e-07,0.0059442,0,0.074144,0.074214,1,0.7
-2.9108e-07,0.0059442,0,0.074138,0.074214,1,0.701
-2.9006e-07,0.0059442,0,0.074124,0.073916,1,0.702
-2.8902e-07,0.0059442,0,0.074108,0.073916,1,0.703
-2.8798e-07,0.0059442,0,0.074092,0.073916,1,0.704
-2.8695e-07,0.0059442,0,0.074075,0.073916,1,0.705
-2.8591e-07,0.0059442,0,0.074059,0.073916,1,0.706
-2.8488e-07,0.0059442,0,0.074042,0.073916,1,0.707
-2.8384e-07,0.0059442,0,0.074026,0.073916,1,0.708
-2.828e-07,0.0059442,0,0.07401,0.073916,1,0.709
-2.8177e-07,0.0059443,0,0.073993,0.073916,1,0.71
-2.8073e-07,0.0059443,0,0.073977,0.073916,1,0.711
-2.7969e-07,0.0059443,0,0.073961,0.073916,1,0.712
-2.7866e-07,0.0059443,0,0.073944,0.073916,1,0.713
-2.7762e-07,0.0059443,0,0.073928,0.073916,1,0.714
-2.7659e-07,0.0059443,0,0.073911,0.073916,1,0.715
-2.7555e-07,0.0059443,0,0.073895,0.073916,1,0.716
-2.7451e-07,0.0059443,0,0.073879,0.073916,1,0.717
-2.7348e-07,0.0059443,0,0.073859,0.074367,1,0.718
-2.7245e-07,0.0059443,0,0.07382,0.073912,1,0.719
-2.714e-07,0.0059443,0,0.073771,0.07329,1,0.72
-2.7034e-07,0.0059443,0,0.073728,0.07329,1,0.721
-2.6928e-07,0.0059443,0,0.073684,0.07329,1,0.722
-2.6823e-07,0.0059443,0,0.07364,0.07329,1,0.723
-2.6717e-07,0.0059443,0,0.073597,0.07329,1,0.724
-2.6611e-07,0.0059443,0,0.073553,0.07329,1,0.725
-2.6506e-07,0.0059443,0,0.073509,0.07329,1,0.726
-2.64e-07,0.0059443,0,0.073466,0.07329,1,0.727
-2.6294e-07,0.0059443,0,0.073422,0.07329,1,0.728
-2.6188e-07,0.0059443,0,0.073379,0.07329,1,0.729
-2.6083e-07,0.0059443,0,0.073335,0.07329,1,0.73
-2.5977e-07,0.0059443,0,0.073291,0.07329,1,0.731
-2.5871e-07,0.0059443,0,0.073248,0.07329,1,0.732
-2.5766e-07,0.0059443,0,0.073204,0.07329,1,0.733
-2.566e-07,0.0059443,0,0.07316,0.07329,1,0.734
-2.5554e-07,0.0059443,0,0.073117,0.07329,1,0.735
-2.5448e-07,0.0059443,0,0.073073,0.07329,1,0.736
-2.5343e-07,0.0059443,0,0.07303,0.07329,1,0.737
-2.5237e-07,0.0059443,0,0.072986,0.07329,1,0.738
-2.5131e-07,0.0059443,0,0.07294,0.072563,1,0.739
-2.5025e-07,0.0059443,0,0.072863,0.072563,1,0.74
-2.4919e-07,0.0059443,0,0.072785,0.072563,1,0.741
-2.4813e-07,0.0059444,0,0.072708,0.072563,1,0.742
-2.4707e-07,0.0059444,0,0.072631,0.072563,1,0.743
-2.4601e-07,0.0059444,0,0.072554,0.072563,1,0.744
-2.4495e-07,0.0059444,0,0.072477,0.072563,1,0.745
-2.4389e-07,0.0059444,0,0.0724,0.072563,1,0.746
-2.4283e-07,0.0059444,0,0.072322,0.072563,1,0.747
-2.4177e-07,0.0059444,0,0.072245,0.072563,1,0.748
-2.4068e-07,0.0059444,0,0.072182,0.072012,1,0.749
-2.3958e-07,0.0059444,0,0.072125,0.072012,1,0.75
-2.3847e-07,0.0059444,0,0.072069,0.072012,1,0.751
-2.3736e-07,0.0059444,0,0.072013,0.072012,1,0.752
-2.3625e-07,0.0059444,0,0.071956,0.072012,1,0.753
-2.3514e-07,0.0059444,0,0.0719,0.072012,1,0.754
-2.3404e-07,0.0059444,0,0.071844,0.072012,1,0.755
-2.3293e-07,0.0059444,0,0.071787,0.072012,1,0.756
-2.3182e-07,0.0059444,0,0.071731,0.072012,1,0.757
-2.3071e-07,0.0059444,0,0.071675,0.072012,1,0.758
-2.2961e-07,0.0059444,0,0.07161,0.07081,1,0.759
-2.2853e-07,0.0059444,0,0.071514,0.07081,1,0.76
-2.2745e-07,0.0059444,0,0.071419,0.07081,1,0.761
-2.2637e-07,0.0059444,0,0.071323,0.07081,1,0.762
-2.2529e-07,0.0059444,0,0.071228,0.07081,1,0.763
-2.2421e-07,0.0059444,0,0.071132,0.07081,1,0.764
-2.2313e-07,0.0059444,0,0.071036,0.07081,1,0.765
-2.2205e-07,0.0059444,0,0.070941,0.07081,1,0.766
-2.2096e-07,0.0059444,0,0.070845,0.07081,1,0.767
-2.1988e-07,0.0059444,0,0.07075,0.07081,1,0.768
-2.188e-07,0.0059444,0,0.070654,0.07081,1,0.769
-2.1772e-07,0.0059444,0,0.070558,0.07081,1,0.77
-2.1664e-07,0.0059444,0,0.070463,0.07081,1,0.771
-2.1556e-07,0.0059444,0,0.070367,0.07081,1,0.772
-2.1448e-07,0.0059444,0,0.070272,0.07081,1,0.773
-2.134e-07,0.0059444,0,0.070176,0.07081,1,0.774
-2.1232e-07,0.0059445,0,0.070081,0.07081,1,0.775
-2.1122e-07,0.0059445,0,0.069989,0.070247,1,0.776
-2.1007e-07,0.0059445,0,0.069916,0.070247,1,0.777
-2.0891e-07,0.0059445,0,0.069843,0.070247,1,0.778
-2.0776e-07,0.0059445,0,0.069769,0.070247,1,0.779
-2.0661e-07,0.0059445,0,0.069696,0.070247,1,0.78
-2.0545e-07,0.0059445,0,0.069623,0.070247,1,0.781
-2.043e-07,0.0059445,0,0.06955,0.070247,1,0.782
-2.0315e-07,0.0059445,0,0.069476,0.070247,1,0.783
-2.0199e-07,0.0059445,0,0.069403,0.070247,1,0.784
-2.0085e-07,0.0059445,0,0.069313,0.068564,1,0.785
-1.9971e-07,0.0059445,0,0.069209,0.068564,1,0.786
-1.9857e-07,0.0059445,0,0.069105,0.068564,1,0.787
-1.9744e-07,0.0059445,0,0.069001,0.068564,1,0.788
-1.963e-07,0.0059445,0,0.068897,0.068564,1,0.789
-1.9516e-07,0.0059445,0,0.068793,0.068564,1,0.79
-1.9403e-07,0.0059445,0,0.068689,0.068564,1,0.791
-1.9289e-07,0.0059445,0,0.068585,0.068564,1,0.792
-1.9175e-07,0.0059445,0,0.068482,0.068564,1,0.793
-1.9061e-07,0.0059445,0,0.068378,0.068564,1,0.794
-1.8948e-07,0.0059445,0,0.068274,0.068564,1,0.795
-1.8834e-07,0.0059445,0,0.06817,0.068564,1,0.796
-1.872e-07,0.0059445,0,0.068066,0.068564,1,0.797
-1.8607e-07,0.0059445,0,0.067962,0.068564,1,0.798
-1.8493e-07,0.0059445,0,0.067858,0.068564,1,0.799
-1.8381e-07,0.0059445,0,0.067749,0.067224,1,0.8
-1.8271e-07,0.0059445,0,0.067631,0.067224,1,0.801
-1.8161e-07,0.0059445,0,0.067514,0.067224,1,0.802
-1.8051e-07,0.0059445,0,0.067397,0.067224,1,0.803
-1.7941e-07,0.0059445,0,0.06728,0.067224,1,0.804
-1.7831e-07,0.0059445,0,0.067163,0.067224,1,0.805
-1.7721e-07,0.0059445,0,0.067046,0.067224,1,0.806
-1.7611e-07,0.0059445,0,0.066928,0.067224,1,0.807
-1.7501e-07,0.0059445,0,0.066811,0.067224,1,0.808
-1.7391e-07,0.0059445,0,0.066694,0.067224,1,0.809
-1.7281e-07,0.0059446,0,0.066577,0.067224,1,0.81
-1.7171e-07,0.0059446,0,0.06646,0.067224,1,0.811
-1.7066e-07,0.0059446,0,0.066337,0.064632,1,0.812
-1.6971e-07,0.0059446,0,0.0662,0.064632,1,0.813
-1.6876e-07,0.0059446,0,0.066063,0.064632,1,0.814
-1.6782e-07,0.0059446,0,0.065925,0.064632,1,0.815
-1.6687e-07,0.0059446,0,0.065788,0.064632,1,0.816
-1.6593e-07,0.0059446,0,0.065651,0.064632,1,0.817
-1.6493e-07,0.0059446,0,0.065516,0.062737,1,0.818
-1.6388e-07,0.0059446,0,0.065386,0.062737,1,0.819
-1.6282e-07,0.0059446,0,0.065256,0.062737,1,0.82
-1.6176e-07,0.0059446,0,0.065126,0.062737,1,0.821
-1.607e-07,0.0059446,0,0.064995,0.062737,1,0.822
-1.5964e-07,0.0059446,0,0.064865,0.062737,1,0.823
-1.5859e-07,0.0059446,0,0.064735,0.062737,1,0.824
-1.5753e-07,0.0059446,0,0.064605,0.062737,1,0.825
-1.5647e-07,0.0059446,0,0.064475,0.062737,1,0.826
-1.5541e-07,0.0059446,0,0.064344,0.062737,1,0.827
-1.5432e-07,0.0059446,0,0.064221,0.063201,1,0.828
-1.5321e-07,0.0059446,0,0.064101,0.063201,1,0.829
-1.5211e-07,0.0059446,0,0.06398,0.063201,1,0.83
-1.51e-07,0.0059446,0,0.06386,0.063201,1,0.831
-1.499e-07,0.0059446,0,0.063739,0.063201,1,0.832
-1.4879e-07,0.0059446,0,0.063619,0.063201,1,0.833
-1.4769e-07,0.0059446,0,0.063499,0.063201,1,0.834
-1.4658e-07,0.0059446,0,0.063378,0.063201,1,0.835
-1.4548e-07,0.0059446,0,0.063258,0.063201,1,0.836
-1.4437e-07,0.0059446,0,0.063137,0.063201,1,0.837
-1.4327e-07,0.0059446,0,0.063017,0.063201,1,0.838
-1.4216e-07,0.0059446,0,0.062897,0.063201,1,0.839
-1.4105e-07,0.0059446,0,0.062776,0.063201,1,0.84
-1.3995e-07,0.0059446,0,0.062656,0.063201,1,0.841
-1.3884e-07,0.0059446,0,0.062536,0.063201,1,0.842
-1.3774e-07,0.0059446,0,0.062415,0.063201,1,0.843
-1.3663e-07,0.0059446,0,0.062295,0.063201,1,0.844
-1.3553e-07,0.0059446,0,0.062174,0.063201,1,0.845
-1.3442e-07,0.0059447,0,0.062054,0.063201,1,0.846
-1.3332e-07,0.0059447,0,0.061934,0.063201,1,0.847
-1.3221e-07,0.0059447,0,0.061813,0.063201,1,0.848
-1.3111e-07,0.0059447,0,0.061693,0.063201,1,0.849
-1.3e-07,0.0059447,0,0.061572,0.063201,1,0.85
-1.2891e-07,0.0059447,0,0.061449,0.059661,1,0.851
-1.2794e-07,0.0059447,0,0.061306,0.059661,1,0.852
-1.2696e-07,0.0059447,0,0.061163,0.059661,1,0.853
-1.2599e-07,0.0059447,0,0.061019,0.059661,1,0.854
-1.2502e-07,0.0059447,0,0.060876,0.059661,1,0.855
-1.2404e-07,0.0059447,0,0.060732,0.059661,1,0.856
-1.2307e-07,0.0059447,0,0.060589,0.059661,1,0.857
-1.221e-07,0.0059447,0,0.060446,0.059661,1,0.858
-1.2112e-07,0.0059447,0,0.060302,0.059661,1,0.859
-1.2015e-07,0.0059447,0,0.060159,0.059661,1,0.86
-1.1917e-07,0.0059447,0,0.060015,0.059661,1,0.861
-1.182e-07,0.0059447,0,0.059872,0.059661,1,0.862
-1.1723e-07,0.0059447,0,0.059728,0.059661,1,0.863
-1.1625e-07,0.0059447,0,0.059585,0.059661,1,0.864
-1.1528e-07,0.0059447,0,0.059442,0.059661,1,0.865
-1.1431e-07,0.0059447,0,0.059298,0.059661,1,0.866
-1.1325e-07,0.0059447,0,0.059155,0.058239,1,0.867
-1.1215e-07,0.0059447,0,0.059012,0.058239,1,0.868
-1.1106e-07,0.0059447,0,0.058869,0.058239,1,0.869
-1.0996e-07,0.0059447,0,0.058725,0.058239,1,0.87
-1.0886e-07,0.0059447,0,0.058582,0.058239,1,0.871
-1.0776e-07,0.0059447,0,0.058439,0.058239,1,0.872
-1.0667e-07,0.0059447,0,0.058296,0.058239,1,0.873
-1.0557e-07,0.0059447,0,0.058153,0.058239,1,0.874
-1.0447e-07,0.0059447,0,0.058009,0.058239,1,0.875
-1.0338e-07,0.0059447,0,0.057866,0.058239,1,0.876
-1.0228e-07,0.0059447,0,0.057723,0.058239,1,0.877
-1.0118e-07,0.0059447,0,0.05758,0.058239,1,0.878
-1.0008e-07,0.0059447,0,0.057437,0.058239,1,0.879
-9.8986e-08,0.0059447,0,0.057293,0.058239,1,0.88
-9.7889e-08,0.0059447,0,0.05715,0.058239,1,0.881
-9.6792e-08,0.0059447,0,0.057007,0.058239,1,0.882
-9.5695e-08,0.0059447,0,0.056864,0.058239,1,0.883
-9.4598e-08,0.0059447,0,0.056721,0.058239,1,0.884
-9.3501e-08,0.0059448,0,0.056577,0.058239,1,0.885
-9.2403e-08,0.0059448,0,0.056434,0.058239,1,0.886
-9.1306e-08,0.0059448,0,0.056291,0.058239,1,0.887
-9.0209e-08,0.0059448,0,0.056148,0.058239,1,0.888
-8.9112e-08,0.0059448,0,0.056005,0.058239,1,0.889
-8.8157e-08,0.0059448,0,0.055853,0.053779,1,0.89
-8.7269e-08,0.0059448,0,0.055699,0.053779,1,0.891
-8.6381e-08,0.0059448,0,0.055544,0.053779,1,0.892
-8.5494e-08,0.0059448,0,0.055389,0.053779,1,0.893
-8.4606e-08,0.0059448,0,0.055234,0.053779,1,0.894
-8.3718e-08,0.0059448,0,0.055079,0.053779,1,0.895
-8.2831e-08,0.0059448,0,0.054924,0.053779,1,0.896
-8.1943e-08,0.0059448,0,0.054769,0.053779,1,0.897
-8.1055e-08,0.0059448,0,0.054614,0.053779,1,0.898
-8.0168e-08,0.0059448,0,0.054459,0.053779,1,0.899
-7.928e-08,0.0059448,0,0.054304,0.053779,1,0.9
-7.8392e-08,0.0059448,0,0.054149,0.053779,1,0.901
-7.7505e-08,0.0059448,0,0.053994,0.053779,1,0.902
-7.6617e-08,0.0059448,0,0.053839,0.053779,1,0.903
-7.573e-08,0.0059448,0,0.053684,0.053779,1,0.904
-7.4842e-08,0.0059448,0,0.053529,0.053779,1,0.905
-7.3954e-08,0.0059448,0,0.053375,0.053779,1,0.906
-7.3067e-08,0.0059448,0,0.05322,0.053779,1,0.907
-7.2179e-08,0.0059448,0,0.053065,0.053779,1,0.908
-7.1291e-08,0.0059448,0,0.05291,0.053779,1,0.909
-7.0404e-08,0.0059448,0,0.052755,0.053779,1,0.91
-6.9516e-08,0.0059448,0,0.0526,0.053779,1,0.911
-6.8628e-08,0.0059448,0,0.052445,0.053779,1,0.912
-6.7741e-08,0.0059448,0,0.05229,0.053779,1,0.913
-6.6853e-08,0.0059448,0,0.052135,0.053779,1,0.914
-6.5966e-08,0.0059448,0,0.05198,0.053779,1,0.915
-6.495e-08,0.0059448,0,0.051829,0.052836,1,0.916
-6.3879e-08,0.0059448,0,0.051681,0.052836,1,0.917
-6.2808e-08,0.0059448,0,0.051532,0.052836,1,0.918
-6.1737e-08,0.0059448,0,0.051383,0.052836,1,0.919
-6.0666e-08,0.0059448,0,0.051234,0.052836,1,0.92
-5.9596e-08,0.0059448,0,0.051085,0.052836,1,0.921
-5.8525e-08,0.0059448,0,0.050936,0.052836,1,0.922
-5.7454e-08,0.0059448,0,0.050788,0.052836,1,0.923
-5.6383e-08,0.0059448,0,0.050639,0.052836,1,0.924
-5.5312e-08,0.0059448,0,0.05049,0.052836,1,0.925
-5.4241e-08,0.0059448,0,0.050341,0.052836,1,0.926
-5.3286e-08,0.0059449,0,0.050194,0.049839,1,0.927
-5.2389e-08,0.0059449,0,0.050049,0.049839,1,0.928
-5.1492e-08,0.0059449,0,0.049903,0.049839,1,0.929
-5.0595e-08,0.0059449,0,0.049757,0.049839,1,0.93
-4.9699e-08,0.0059449,0,0.049611,0.049839,1,0.931
-4.8802e-08,0.0059449,0,0.049466,0.049839,1,0.932
-4.7905e-08,0.0059449,0,0.04932,0.049839,1,0.933
-4.7008e-08,0.0059449,0,0.049174,0.049839,1,0.934
-4.6111e-08,0.0059449,0,0.049028,0.049839,1,0.935
-4.5214e-08,0.0059449,0,0.048883,0.049839,1,0.936
-4.433e-08,0.0059449,0,0.048738,0.046247,1,0.937
-4.3582e-08,0.0059449,0,0.048603,0.046247,1,0.938
-4.2833e-08,0.0059449,0,0.048469,0.046247,1,0.939
-4.2084e-08,0.0059449,0,0.048334,0.046247,1,0.94
-4.1336e-08,0.0059449,0,0.0482,0.046247,1,0.941
-4.0587e-08,0.0059449,0,0.048065,0.046247,1,0.942
-3.9838e-08,0.0059449,0,0.047931,0.046247,1,0.943
-3.9089e-08,0.0059449,0,0.047796,0.046247,1,0.944
-3.8341e-08,0.0059449,0,0.047661,0.046247,1,0.945
-3.7592e-08,0.0059449,0,0.047527,0.046247,1,0.946
-3.6843e-08,0.0059449,0,0.047392,0.046247,1,0.947
-3.6095e-08,0.0059449,0,0.047258,0.046247,1,0.948
-3.5346e-08,0.0059449,0,0.047123,0.046247,1,0.949
-3.4597e-08,0.0059449,0,0.046989,0.046247,1,0.95
-3.3849e-08,0.0059449,0,0.046854,0.046247,1,0.951
-3.31e-08,0.0059449,0,0.04672,0.046247,1,0.952
-3.2351e-08,0.0059449,0,0.046585,0.046247,1,0.953
-3.1602e-08,0.0059449,0,0.046451,0.046247,1,0.954
-3.0854e-08,0.0059449,0,0.046316,0.046247,1,0.955
-3.0105e-08,0.0059449,0,0.046181,0.046247,1,0.956
-2.9356e-08,0.0059449,0,0.046047,0.046247,1,0.957
-2.8608e-08,0.0059449,0,0.045912,0.046247,1,0.958
-2.7859e-08,0.0059449,0,0.045778,0.046247,1,0.959
-2.711e-08,0.0059449,0,0.045643,0.046247,1,0.96
-2.6361e-08,0.0059449,0,0.045509,0.046247,1,0.961
-2.5613e-08,0.0059449,0,0.045374,0.046247,1,0.962
-2.4864e-08,0.0059449,0,0.04524,0.046247,1,0.963
-2.4115e-08,0.0059449,0,0.045105,0.046247,1,0.964
-2.3367e-08,0.0059449,0,0.04497,0.046247,1,0.965
-2.2618e-08,0.0059449,0,0.044836,0.046247,1,0.966
-2.1869e-08,0.0059449,0,0.044701,0.046247,1,0.967
-2.1199e-08,0.0059449,0,0.044659,0.044276,1,0.968
-2.0536e-08,0.0059449,0,0.044625,0.044276,1,0.969
-1.9874e-08,0.0059449,0,0.044591,0.044276,1,0.97
-1.9211e-08,0.0059449,0,0.044558,0.044276,1,0.971
-1.8549e-08,0.0059449,0,0.044524,0.044276,1,0.972
-1.7887e-08,0.0059449,0,0.044491,0.044276,1,0.973
-1.7224e-08,0.0059449,0,0.044457,0.044276,1,0.974
-1.6562e-08,0.005945,0,0.044423,0.044276,1,0.975
-1.5899e-08,0.005945,0,0.04439,0.044276,1,0.976
-1.5237e-08,0.005945,0,0.044356,0.044276,1,0.977
-1.4574e-08,0.005945,0,0.044323,0.044276,1,0.978
-1.3912e-08,0.005945,0,0.044289,0.044276,1,0.979
-1.3249e-08,0.005945,0,0.044256,0.044276,1,0.98
-1.2587e-08,0.005945,0,0.044222,0.044276,1,0.981
-1.1924e-08,0.005945,0,0.044188,0.044276,1,0.982
-1.1262e-08,0.005945,0,0.044155,0.044276,1,0.983
-1.0599e-08,0.005945,0,0.044121,0.044276,1,0.984
-9.937e-09,0.005945,0,0.044088,0.044276,1,0.985
-9.2745e-09,0.005945,0,0.044054,0.044276,1,0.986
-8.612e-09,0.005945,0,0.04402,0.044276,1,0.987
-7.9496e-09,0.005945,0,0.043987,0.044276,1,0.988
-7.2871e-09,0.005945,0,0.043953,0.044276,1,0.989
-6.6246e-09,0.005945,0,0.04392,0.044276,1,0.99
-5.9622e-09,0.005945,0,0.043886,0.044276,1,0.991
-5.2997e-09,0.005945,0,0.043852,0.044276,1,0.992
-4.6372e-09,0.005945,0,0.043819,0.044276,1,0.993
-3.9748e-09,0.005945,0,0.043785,0.044276,1,0.994
-3.3123e-09,0.005945,0,0.043752,0.044276,1,0.995
-2.6499e-09,0.005945,0,0.043718,0.044276,1,0.996
-1.9874e-09,0.005945,0,0.043685,0.044276,1,0.997
-1.3249e-09,0.005945,0,0.043651,0.044276,1,0.998
-6.6246e-10,0.005945,0,0.043617,0.044276,1,0.999
0,0.005945,0,0.043584,0.046692,1,1


==> Data/SENT/profile_250.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.045114,0.048343,1,0
-1.134e-09,2.1689e-09,0,0.04515,0.045865,1,0.00099999
-2.2681e-09,4.3379e-09,0,0.045187,0.045865,1,0.002
-3.4021e-09,6.5068e-09,0,0.045223,0.045865,1,0.003
-4.5362e-09,8.6758e-09,0,0.045259,0.045865,1,0.004
-5.6702e-09,1.0845e-08,0,0.045295,0.045865,1,0.005
-6.8043e-09,1.3014e-08,0,0.045331,0.045865,1,0.006
-7.9383e-09,1.5183e-08,0,0.045367,0.045865,1,0.007
-9.0724e-09,1.7352e-08,0,0.045403,0.045865,1,0.008
-1.0206e-08,1.9521e-08,0,0.045439,0.045865,1,0.009
-1.134e-08,2.1689e-08,0,0.045475,0.045865,1,0.01
-1.2475e-08,2.3858e-08,0,0.045511,0.045865,1,0.011
-1.3609e-08,2.6027e-08,0,0.045548,0.045865,1,0.012
-1.4743e-08,2.8196e-08,0,0.045584,0.045865,1,0.013
-1.5877e-08,3.0365e-08,0,0.04562,0.045865,1,0.014
-1.7011e-08,3.2534e-08,0,0.045656,0.045865,1,0.015
-1.8145e-08,3.4703e-08,0,0.045692,0.045865,1,0.016
-1.9279e-08,3.6872e-08,0,0.045728,0.045865,1,0.017
-2.0413e-08,3.9041e-08,0,0.045764,0.045865,1,0.018
-2.1547e-08,4.121e-08,0,0.0458,0.045865,1,0.019
-2.2681e-08,4.3379e-08,0,0.045836,0.045865,1,0.02
-2.3815e-08,4.5548e-08,0,0.045872,0.045865,1,0.021
-2.4949e-08,4.7717e-08,0,0.045909,0.045865,1,0.022
-2.6083e-08,4.9886e-08,0,0.045945,0.045865,1,0.023
-2.7217e-08,5.2055e-08,0,0.045981,0.045865,1,0.024
-2.8351e-08,5.4224e-08,0,0.046017,0.045865,1,0.025
-2.9485e-08,5.6393e-08,0,0.046053,0.045865,1,0.026
-3.0619e-08,5.8562e-08,0,0.046089,0.045865,1,0.027
-3.1753e-08,6.0731e-08,0,0.046125,0.045865,1,0.028
-3.2887e-08,6.29e-08,0,0.046161,0.045865,1,0.029
-3.4021e-08,6.5068e-08,0,0.046197,0.045865,1,0.03
-3.5155e-08,6.7237e-08,0,0.046234,0.045865,1,0.031
-3.629e-08,6.9406e-08,0,0.04627,0.045865,1,0.032
-3.743e-08,7.1594e-08,0,0.046315,0.047909,1,0.033
-3.8638e-08,7.3964e-08,0,0.046453,0.047909,1,0.034
-3.9845e-08,7.6335e-08,0,0.046592,0.047909,1,0.035
-4.1053e-08,7.8706e-08,0,0.04673,0.047909,1,0.036
-4.226e-08,8.1076e-08,0,0.046868,0.047909,1,0.037
-4.3467e-08,8.3447e-08,0,0.047007,0.047909,1,0.038
-4.4675e-08,8.5817e-08,0,0.047145,0.047909,1,0.039
-4.5882e-08,8.8188e-08,0,0.047284,0.047909,1,0.04
-4.709e-08,9.0559e-08,0,0.047422,0.047909,1,0.041
-4.8297e-08,9.2929e-08,0,0.04756,0.047909,1,0.042
-4.9505e-08,9.53e-08,0,0.047699,0.047909,1,0.043
-5.0712e-08,9.7671e-08,0,0.047837,0.047909,1,0.044
-5.192e-08,1.0004e-07,0,0.047975,0.047909,1,0.045
-5.3127e-08,1.0241e-07,0,0.048114,0.047909,1,0.046
-5.4334e-08,1.0478e-07,0,0.048252,0.047909,1,0.047
-5.5542e-08,1.0715e-07,0,0.04839,0.047909,1,0.048
-5.6749e-08,1.0952e-07,0,0.048529,0.047909,1,0.049
-5.7957e-08,1.1189e-07,0,0.048667,0.047909,1,0.05
-5.9164e-08,1.1426e-07,0,0.048805,0.047909,1,0.051
-6.0372e-08,1.1664e-07,0,0.048944,0.047909,1,0.052
-6.1579e-08,1.1901e-07,0,0.049082,0.047909,1,0.053
-6.2787e-08,1.2138e-07,0,0.04922,0.047909,1,0.054
-6.3994e-08,1.2375e-07,0,0.049359,0.047909,1,0.055
-6.5201e-08,1.2612e-07,0,0.049497,0.047909,1,0.056
-6.6409e-08,1.2849e-07,0,0.049635,0.047909,1,0.057
-6.7616e-08,1.3086e-07,0,0.049774,0.047909,1,0.058
-6.8824e-08,1.3323e-07,0,0.049912,0.047909,1,0.059
-7.0031e-08,1.356e-07,0,0.05005,0.047909,1,0.06
-7.1239e-08,1.3797e-07,0,0.050189,0.047909,1,0.061
-7.2446e-08,1.4034e-07,0,0.050327,0.047909,1,0.062
-7.3654e-08,1.4271e-07,0,0.050465,0.047909,1,0.063
-7.5006e-08,1.4511e-07,0,0.050616,0.051606,1,0.064
-7.6373e-08,1.4752e-07,0,0.050768,0.051606,1,0.065
-7.774e-08,1.4992e-07,0,0.050919,0.051606,1,0.066
-7.9107e-08,1.5233e-07,0,0.051071,0.051606,1,0.067
-8.0474e-08,1.5473e-07,0,0.051223,0.051606,1,0.068
-8.1841e-08,1.5714e-07,0,0.051374,0.051606,1,0.069
-8.3208e-08,1.5954e-07,0,0.051526,0.051606,1,0.07
-8.4575e-08,1.6194e-07,0,0.051678,0.051606,1,0.071
-8.5942e-08,1.6435e-07,0,0.05183,0.051606,1,0.072
-8.7309e-08,1.6675e-07,0,0.051981,0.051606,1,0.073
-8.8736e-08,1.6922e-07,0,0.052134,0.054706,1,0.074
-9.0281e-08,1.718e-07,0,0.052287,0.054706,1,0.075
-9.1826e-08,1.7439e-07,0,0.052441,0.054706,1,0.076
-9.3372e-08,1.7697e-07,0,0.052594,0.054706,1,0.077
-9.4917e-08,1.7956e-07,0,0.052748,0.054706,1,0.078
-9.6462e-08,1.8214e-07,0,0.052901,0.054706,1,0.079
-9.8007e-08,1.8473e-07,0,0.053054,0.054706,1,0.08
-9.9553e-08,1.8731e-07,0,0.053208,0.054706,1,0.081
-1.011e-07,1.899e-07,0,0.053361,0.054706,1,0.082
-1.0264e-07,1.9248e-07,0,0.053515,0.054706,1,0.083
-1.0419e-07,1.9507e-07,0,0.053668,0.054706,1,0.084
-1.0567e-07,1.9767e-07,0,0.053824,0.055682,1,0.085
-1.07e-07,2.003e-07,0,0.053984,0.055682,1,0.086
-1.0834e-07,2.0293e-07,0,0.054143,0.055682,1,0.087
-1.0967e-07,2.0556e-07,0,0.054303,0.055682,1,0.088
-1.11e-07,2.0819e-07,0,0.054463,0.055682,1,0.089
-1.1234e-07,2.1082e-07,0,0.054623,0.055682,1,0.09
-1.1367e-07,2.1345e-07,0,0.054782,0.055682,1,0.091
-1.15e-07,2.1609e-07,0,0.054942,0.055682,1,0.092
-1.1634e-07,2.1872e-07,0,0.055102,0.055682,1,0.093
-1.1767e-07,2.2135e-07,0,0.055262,0.055682,1,0.094
-1.19e-07,2.2398e-07,0,0.055422,0.055682,1,0.095
-1.2033e-07,2.2661e-07,0,0.055581,0.055682,1,0.096
-1.2167e-07,2.2924e-07,0,0.055741,0.055682,1,0.097
-1.23e-07,2.3187e-07,0,0.055901,0.055682,1,0.098
-1.2433e-07,2.345e-07,0,0.056061,0.055682,1,0.099
-1.2567e-07,2.3714e-07,0,0.05622,0.055682,1,0.1
-1.27e-07,2.3977e-07,0,0.05638,0.055682,1,0.101
-1.2833e-07,2.424e-07,0,0.05654,0.055682,1,0.102
-1.2967e-07,2.4503e-07,0,0.0567,0.055682,1,0.103
-1.31e-07,2.4766e-07,0,0.056859,0.055682,1,0.104
-1.3233e-07,2.5029e-07,0,0.057019,0.055682,1,0.105
-1.3367e-07,2.5292e-07,0,0.057179,0.055682,1,0.106
-1.35e-07,2.5555e-07,0,0.057339,0.055682,1,0.107
-1.3633e-07,2.5819e-07,0,0.057499,0.055682,1,0.108
-1.3767e-07,2.6082e-07,0,0.057658,0.055682,1,0.109
-1.39e-07,2.6345e-07,0,0.057818,0.055682,1,0.11
-1.404e-07,2.6614e-07,0,0.057974,0.060273,1,0.111
-1.4195e-07,2.6896e-07,0,0.058121,0.060273,1,0.112
-1.435e-07,2.7179e-07,0,0.058269,0.060273,1,0.113
-1.4506e-07,2.7461e-07,0,0.058416,0.060273,1,0.114
-1.4661e-07,2.7743e-07,0,0.058564,0.060273,1,0.115
-1.4816e-07,2.8025e-07,0,0.058711,0.060273,1,0.116
-1.4971e-07,2.8308e-07,0,0.058859,0.060273,1,0.117
-1.5126e-07,2.859e-07,0,0.059006,0.060273,1,0.118
-1.5281e-07,2.8872e-07,0,0.059154,0.060273,1,0.119
-1.5436e-07,2.9154e-07,0,0.059301,0.060273,1,0.12
-1.5591e-07,2.9437e-07,0,0.059449,0.060273,1,0.121
-1.5746e-07,2.9719e-07,0,0.059596,0.060273,1,0.122
-1.5901e-07,3.0001e-07,0,0.059743,0.060273,1,0.123
-1.6057e-07,3.0284e-07,0,0.059891,0.060273,1,0.124
-1.6212e-07,3.0566e-07,0,0.060038,0.060273,1,0.125
-1.6367e-07,3.0848e-07,0,0.060186,0.060273,1,0.126
-1.6522e-07,3.113e-07,0,0.060333,0.060273,1,0.127
-1.6677e-07,3.1413e-07,0,0.060481,0.060273,1,0.128
-1.6832e-07,3.1695e-07,0,0.060628,0.060273,1,0.129
-1.6987e-07,3.1977e-07,0,0.060776,0.060273,1,0.13
-1.7142e-07,3.2259e-07,0,0.060923,0.060273,1,0.131
-1.7297e-07,3.2542e-07,0,0.061071,0.060273,1,0.132
-1.7452e-07,3.2824e-07,0,0.061218,0.060273,1,0.133
-1.7603e-07,3.3107e-07,0,0.061366,0.06174,1,0.134
-1.7744e-07,3.3393e-07,0,0.061514,0.06174,1,0.135
-1.7885e-07,3.3678e-07,0,0.061662,0.06174,1,0.136
-1.8027e-07,3.3963e-07,0,0.061809,0.06174,1,0.137
-1.8168e-07,3.4249e-07,0,0.061957,0.06174,1,0.138
-1.8309e-07,3.4534e-07,0,0.062105,0.06174,1,0.139
-1.845e-07,3.482e-07,0,0.062253,0.06174,1,0.14
-1.8592e-07,3.5105e-07,0,0.062401,0.06174,1,0.141
-1.8733e-07,3.539e-07,0,0.062549,0.06174,1,0.142
-1.8874e-07,3.5676e-07,0,0.062697,0.06174,1,0.143
-1.9015e-07,3.5961e-07,0,0.062845,0.06174,1,0.144
-1.9157e-07,3.6247e-07,0,0.062993,0.06174,1,0.145
-1.9298e-07,3.6532e-07,0,0.063141,0.06174,1,0.146
-1.9439e-07,3.6817e-07,0,0.063289,0.06174,1,0.147
-1.9581e-07,3.7103e-07,0,0.063436,0.06174,1,0.148
-1.9722e-07,3.7388e-07,0,0.063584,0.06174,1,0.149
-1.9874e-07,3.7688e-07,0,0.063711,0.065394,1,0.15
-2.0028e-07,3.7989e-07,0,0.063836,0.065394,1,0.151
-2.0182e-07,3.829e-07,0,0.06396,0.065394,1,0.152
-2.0336e-07,3.8591e-07,0,0.064085,0.065394,1,0.153
-2.049e-07,3.8893e-07,0,0.064209,0.065394,1,0.154
-2.0644e-07,3.9194e-07,0,0.064334,0.065394,1,0.155
-2.0798e-07,3.9495e-07,0,0.064458,0.065394,1,0.156
-2.0952e-07,3.9796e-07,0,0.064583,0.065394,1,0.157
-2.1106e-07,4.0097e-07,0,0.064707,0.065394,1,0.158
-2.126e-07,4.0399e-07,0,0.064831,0.065394,1,0.159
-2.1414e-07,4.07e-07,0,0.064956,0.065394,1,0.16
-2.1568e-07,4.1001e-07,0,0.06508,0.065394,1,0.161
-2.1722e-07,4.1302e-07,0,0.065205,0.065394,1,0.162
-2.1875e-07,4.1604e-07,0,0.065329,0.065394,1,0.163
-2.2029e-07,4.1905e-07,0,0.065454,0.065394,1,0.164
-2.2183e-07,4.2206e-07,0,0.065578,0.065394,1,0.165
-2.2337e-07,4.2507e-07,0,0.065703,0.065394,1,0.166
-2.2491e-07,4.2808e-07,0,0.065827,0.065394,1,0.167
-2.2645e-07,4.311e-07,0,0.065952,0.065394,1,0.168
-2.2799e-07,4.3411e-07,0,0.066076,0.065394,1,0.169
-2.2953e-07,4.3712e-07,0,0.0662,0.065394,1,0.17
-2.3107e-07,4.4013e-07,0,0.066325,0.065394,1,0.171
-2.3261e-07,4.4314e-07,0,0.066449,0.065394,1,0.172
-2.3413e-07,4.4614e-07,0,0.066577,0.064921,1,0.173
-2.3562e-07,4.4911e-07,0,0.066712,0.064921,1,0.174
-2.3711e-07,4.5207e-07,0,0.066846,0.064921,1,0.175
-2.3859e-07,4.5504e-07,0,0.066981,0.064921,1,0.176
-2.4008e-07,4.58e-07,0,0.067116,0.064921,1,0.177
-2.4157e-07,4.6097e-07,0,0.06725,0.064921,1,0.178
-2.4305e-07,4.6393e-07,0,0.067385,0.064921,1,0.179
-2.4454e-07,4.6689e-07,0,0.06752,0.064921,1,0.18
-2.4603e-07,4.6986e-07,0,0.067655,0.064921,1,0.181
-2.4751e-07,4.7282e-07,0,0.067789,0.064921,1,0.182
-2.4893e-07,4.7586e-07,0,0.067928,0.066887,1,0.183
-2.503e-07,4.7895e-07,0,0.068071,0.066887,1,0.184
-2.5167e-07,4.8204e-07,0,0.068214,0.066887,1,0.185
-2.5304e-07,4.8512e-07,0,0.068356,0.066887,1,0.186
-2.5441e-07,4.8821e-07,0,0.068499,0.066887,1,0.187
-2.5577e-07,4.913e-07,0,0.068641,0.066887,1,0.188
-2.5725e-07,4.9446e-07,0,0.068768,0.069564,1,0.189
-2.5877e-07,4.9764e-07,0,0.06889,0.069564,1,0.19
-2.603e-07,5.0082e-07,0,0.069011,0.069564,1,0.191
-2.6182e-07,5.04e-07,0,0.069132,0.069564,1,0.192
-2.6334e-07,5.0718e-07,0,0.069254,0.069564,1,0.193
-2.6486e-07,5.1036e-07,0,0.069375,0.069564,1,0.194
-2.6638e-07,5.1353e-07,0,0.069496,0.069564,1,0.195
-2.679e-07,5.1671e-07,0,0.069618,0.069564,1,0.196
-2.6942e-07,5.1989e-07,0,0.069739,0.069564,1,0.197
-2.7094e-07,5.2307e-07,0,0.06986,0.069564,1,0.198
-2.7246e-07,5.2625e-07,0,0.069982,0.069564,1,0.199
-2.7399e-07,5.2943e-07,0,0.070103,0.069564,1,0.2
-2.7552e-07,5.326e-07,0,0.070217,0.070942,1,0.201
-2.7707e-07,5.3575e-07,0,0.070324,0.070942,1,0.202
-2.7862e-07,5.3891e-07,0,0.070432,0.070942,1,0.203
-2.8017e-07,5.4206e-07,0,0.07054,0.070942,1,0.204
-2.8171e-07,5.4521e-07,0,0.070647,0.070942,1,0.205
-2.8326e-07,5.4837e-07,0,0.070755,0.070942,1,0.206
-2.8481e-07,5.5152e-07,0,0.070863,0.070942,1,0.207
-2.8636e-07,5.5468e-07,0,0.07097,0.070942,1,0.208
-2.8791e-07,5.5783e-07,0,0.071078,0.070942,1,0.209
-2.8946e-07,5.6098e-07,0,0.071186,0.070942,1,0.21
-2.91e-07,5.6414e-07,0,0.071293,0.070942,1,0.211
-2.9255e-07,5.6729e-07,0,0.071401,0.070942,1,0.212
-2.941e-07,5.7045e-07,0,0.071509,0.070942,1,0.213
-2.9565e-07,5.736e-07,0,0.071616,0.070942,1,0.214
-2.972e-07,5.7675e-07,0,0.071724,0.070942,1,0.215
-2.9874e-07,5.7995e-07,0,0.071817,0.072675,1,0.216
-3.0029e-07,5.8319e-07,0,0.071893,0.072675,1,0.217
-3.0183e-07,5.8643e-07,0,0.071968,0.072675,1,0.218
-3.0337e-07,5.8967e-07,0,0.072043,0.072675,1,0.219
-3.0491e-07,5.9291e-07,0,0.072119,0.072675,1,0.22
-3.0646e-07,5.9616e-07,0,0.072194,0.072675,1,0.221
-3.08e-07,5.994e-07,0,0.072269,0.072675,1,0.222
-3.0954e-07,6.0264e-07,0,0.072345,0.072675,1,0.223
-3.1109e-07,6.0588e-07,0,0.07242,0.072675,1,0.224
-3.1257e-07,6.0915e-07,0,0.072513,0.073259,1,0.225
-3.1404e-07,6.1242e-07,0,0.072611,0.073259,1,0.226
-3.155e-07,6.157e-07,0,0.072709,0.073259,1,0.227
-3.1697e-07,6.1897e-07,0,0.072807,0.073259,1,0.228
-3.1844e-07,6.2224e-07,0,0.072905,0.073259,1,0.229
-3.1991e-07,6.2552e-07,0,0.073003,0.073259,1,0.23
-3.2137e-07,6.2879e-07,0,0.0731,0.073259,1,0.231
-3.2284e-07,6.3206e-07,0,0.073198,0.073259,1,0.232
-3.2431e-07,6.3534e-07,0,0.073296,0.073259,1,0.233
-3.2577e-07,6.3861e-07,0,0.073394,0.073259,1,0.234
-3.2724e-07,6.4189e-07,0,0.073492,0.073259,1,0.235
-3.2871e-07,6.4516e-07,0,0.07359,0.073259,1,0.236
-3.3018e-07,6.4843e-07,0,0.073687,0.073259,1,0.237
-3.3164e-07,6.5171e-07,0,0.073785,0.073259,1,0.238
-3.3311e-07,6.5498e-07,0,0.073883,0.073259,1,0.239
-3.3458e-07,6.5825e-07,0,0.073981,0.073259,1,0.24
-3.3605e-07,6.6153e-07,0,0.074079,0.073259,1,0.241
-3.3752e-07,6.6484e-07,0,0.074146,0.074497,1,0.242
-3.3899e-07,6.6815e-07,0,0.074205,0.074497,1,0.243
-3.4046e-07,6.7147e-07,0,0.074264,0.074497,1,0.244
-3.4193e-07,6.7479e-07,0,0.074323,0.074497,1,0.245
-3.4341e-07,6.7811e-07,0,0.074382,0.074497,1,0.246
-3.4488e-07,6.8143e-07,0,0.07444,0.074497,1,0.247
-3.4635e-07,6.8475e-07,0,0.074499,0.074497,1,0.248
-3.4782e-07,6.8807e-07,0,0.074558,0.074497,1,0.249
-3.493e-07,6.9138e-07,0,0.074617,0.074497,1,0.25
-3.5077e-07,6.947e-07,0,0.074676,0.074497,1,0.251
-3.5223e-07,6.9802e-07,0,0.074742,0.075065,1,0.252
-3.5367e-07,7.0134e-07,0,0.074821,0.075065,1,0.253
-3.551e-07,7.0465e-07,0,0.074901,0.075065,1,0.254
-3.5654e-07,7.0797e-07,0,0.07498,0.075065,1,0.255
-3.5798e-07,7.1128e-07,0,0.07506,0.075065,1,0.256
-3.5942e-07,7.146e-07,0,0.075139,0.075065,1,0.257
-3.6086e-07,7.1791e-07,0,0.075219,0.075065,1,0.258
-3.6229e-07,7.2123e-07,0,0.075298,0.075065,1,0.259
-3.6373e-07,7.2455e-07,0,0.075378,0.075065,1,0.26
-3.6517e-07,7.2786e-07,0,0.075457,0.075065,1,0.261
-3.6657e-07,7.3124e-07,0,0.075504,0.075813,1,0.262
-3.6798e-07,7.3462e-07,0,0.075549,0.075813,1,0.263
-3.6938e-07,7.38e-07,0,0.075593,0.075813,1,0.264
-3.7078e-07,7.4138e-07,0,0.075638,0.075813,1,0.265
-3.7218e-07,7.4476e-07,0,0.075682,0.075813,1,0.266
-3.7359e-07,7.4815e-07,0,0.075727,0.075813,1,0.267
-3.7499e-07,7.5153e-07,0,0.075772,0.075813,1,0.268
-3.7639e-07,7.5491e-07,0,0.075816,0.075813,1,0.269
-3.778e-07,7.5829e-07,0,0.075861,0.075813,1,0.27
-3.792e-07,7.6167e-07,0,0.075905,0.075813,1,0.271
-3.806e-07,7.6505e-07,0,0.07595,0.075813,1,0.272
-3.82e-07,7.6844e-07,0,0.075994,0.075813,1,0.273
-3.8341e-07,7.7182e-07,0,0.076039,0.075813,1,0.274
-3.8481e-07,7.752e-07,0,0.076083,0.075813,1,0.275
-3.8621e-07,7.7858e-07,0,0.076128,0.075813,1,0.276
-3.8761e-07,7.8196e-07,0,0.076172,0.075813,1,0.277
-3.8902e-07,7.8534e-07,0,0.076217,0.075813,1,0.278
-3.9042e-07,7.8872e-07,0,0.076261,0.075813,1,0.279
-3.9182e-07,7.9211e-07,0,0.076306,0.075813,1,0.28
-3.9322e-07,7.9549e-07,0,0.076356,0.076451,1,0.281
-3.9457e-07,7.989e-07,0,0.076396,0.076922,1,0.282
-3.959e-07,8.0229e-07,0,0.076417,0.076463,1,0.283
-3.9723e-07,8.0567e-07,0,0.076435,0.076463,1,0.284
-3.9856e-07,8.0905e-07,0,0.076452,0.076463,1,0.285
-3.9989e-07,8.1243e-07,0,0.07647,0.076463,1,0.286
-4.0122e-07,8.1582e-07,0,0.076487,0.076463,1,0.287
-4.0255e-07,8.192e-07,0,0.076505,0.076463,1,0.288
-4.0388e-07,8.2258e-07,0,0.076522,0.076463,1,0.289
-4.0521e-07,8.2596e-07,0,0.076539,0.076463,1,0.29
-4.0654e-07,8.2934e-07,0,0.076557,0.076463,1,0.291
-4.0787e-07,8.3272e-07,0,0.076574,0.076463,1,0.292
-4.092e-07,8.361e-07,0,0.076592,0.076463,1,0.293
-4.1053e-07,8.3948e-07,0,0.076609,0.076463,1,0.294
-4.1186e-07,8.4287e-07,0,0.076627,0.076463,1,0.295
-4.1319e-07,8.4625e-07,0,0.076644,0.076463,1,0.296
-4.1452e-07,8.4963e-07,0,0.076662,0.076463,1,0.297
-4.1585e-07,8.5301e-07,0,0.076679,0.076463,1,0.298
-4.1716e-07,8.564e-07,0,0.076694,0.07677,1,0.299
-4.1843e-07,8.5983e-07,0,0.0767,0.07677,1,0.3
-4.197e-07,8.6326e-07,0,0.076707,0.07677,1,0.301
-4.2098e-07,8.6669e-07,0,0.076713,0.07677,1,0.302
-4.2225e-07,8.7012e-07,0,0.07672,0.07677,1,0.303
-4.2352e-07,8.7355e-07,0,0.076726,0.07677,1,0.304
-4.2479e-07,8.7698e-07,0,0.076733,0.07677,1,0.305
-4.2606e-07,8.8041e-07,0,0.076739,0.07677,1,0.306
-4.2733e-07,8.8384e-07,0,0.076746,0.07677,1,0.307
-4.286e-07,8.8727e-07,0,0.076752,0.07677,1,0.308
-4.2987e-07,8.907e-07,0,0.076759,0.07677,1,0.309
-4.3114e-07,8.9413e-07,0,0.076765,0.07677,1,0.31
-4.3239e-07,8.9754e-07,0,0.076758,0.076138,1,0.311
-4.336e-07,9.0092e-07,0,0.076732,0.076138,1,0.312
-4.3482e-07,9.0431e-07,0,0.076707,0.076138,1,0.313
-4.3603e-07,9.0769e-07,0,0.076681,0.076138,1,0.314
-4.3725e-07,9.1107e-07,0,0.076655,0.076138,1,0.315
-4.3847e-07,9.1445e-07,0,0.076629,0.076138,1,0.316
-4.3968e-07,9.1783e-07,0,0.076604,0.076138,1,0.317
-4.4084e-07,9.2125e-07,0,0.076575,0.076236,1,0.318
-4.4199e-07,9.2467e-07,0,0.076546,0.076236,1,0.319
-4.4314e-07,9.2809e-07,0,0.076517,0.076236,1,0.32
-4.4429e-07,9.3151e-07,0,0.076487,0.076236,1,0.321
-4.4544e-07,9.3494e-07,0,0.076458,0.076236,1,0.322
-4.4659e-07,9.3836e-07,0,0.076429,0.076236,1,0.323
-4.4774e-07,9.4178e-07,0,0.0764,0.076236,1,0.324
-4.4889e-07,9.452e-07,0,0.076371,0.076236,1,0.325
-4.5004e-07,9.4862e-07,0,0.076342,0.076236,1,0.326
-4.5119e-07,9.5204e-07,0,0.076313,0.076236,1,0.327
-4.5236e-07,9.5545e-07,0,0.076288,0.076967,1,0.328
-4.5354e-07,9.5886e-07,0,0.076265,0.076967,1,0.329
-4.5469e-07,9.6227e-07,0,0.076236,0.076455,1,0.33
-4.5576e-07,9.6567e-07,0,0.076189,0.076455,1,0.331
-4.5684e-07,9.6908e-07,0,0.076142,0.076455,1,0.332
-4.5791e-07,9.7248e-07,0,0.076095,0.076455,1,0.333
-4.5899e-07,9.7588e-07,0,0.076049,0.076455,1,0.334
-4.6006e-07,9.7929e-07,0,0.076002,0.076455,1,0.335
-4.6114e-07,9.8268e-07,0,0.075955,0.075377,1,0.336
-4.6221e-07,9.8607e-07,0,0.075908,0.075377,1,0.337
-4.6329e-07,9.8946e-07,0,0.075861,0.075377,1,0.338
-4.6437e-07,9.9285e-07,0,0.075814,0.075377,1,0.339
-4.6545e-07,9.9624e-07,0,0.075767,0.075377,1,0.34
-4.6652e-07,9.9963e-07,0,0.07572,0.075377,1,0.341
-4.676e-07,1.003e-06,0,0.075673,0.075377,1,0.342
-4.6868e-07,1.0064e-06,0,0.075626,0.075377,1,0.343
-4.6976e-07,1.0098e-06,0,0.075579,0.075377,1,0.344
-4.7082e-07,1.0132e-06,0,0.075529,0.074571,1,0.345
-4.7177e-07,1.0165e-06,0,0.075455,0.074571,1,0.346
-4.7271e-07,1.0199e-06,0,0.075381,0.074571,1,0.347
-4.7366e-07,1.0233e-06,0,0.075307,0.074623,1,0.348
-4.746e-07,1.0266e-06,0,0.075232,0.074623,1,0.349
-4.7555e-07,1.03e-06,0,0.075157,0.074623,1,0.35
-4.765e-07,1.0333e-06,0,0.075082,0.074623,1,0.351
-4.7744e-07,1.0367e-06,0,0.075007,0.074623,1,0.352
-4.7839e-07,1.04e-06,0,0.074932,0.074623,1,0.353
-4.7933e-07,1.0434e-06,0,0.074857,0.074623,1,0.354
-4.8028e-07,1.0468e-06,0,0.074782,0.074623,1,0.355
-4.8123e-07,1.0501e-06,0,0.074707,0.074623,1,0.356
-4.8217e-07,1.0535e-06,0,0.074632,0.074623,1,0.357
-4.8312e-07,1.0568e-06,0,0.074557,0.074623,1,0.358
-4.8407e-07,1.0602e-06,0,0.074482,0.074623,1,0.359
-4.8501e-07,1.0635e-06,0,0.074407,0.074623,1,0.36
-4.8589e-07,1.0669e-06,0,0.074328,0.073521,1,0.361
-4.8671e-07,1.0702e-06,0,0.074232,0.07332,1,0.362
-4.8753e-07,1.0735e-06,0,0.074134,0.07332,1,0.363
-4.8834e-07,1.0768e-06,0,0.074036,0.07332,1,0.364
-4.8916e-07,1.0801e-06,0,0.073937,0.07332,1,0.365
-4.8998e-07,1.0834e-06,0,0.073839,0.07332,1,0.366
-4.9079e-07,1.0867e-06,0,0.073741,0.07332,1,0.367
-4.9161e-07,1.09e-06,0,0.073645,0.074179,1,0.368
-4.9244e-07,1.0933e-06,0,0.07355,0.074179,1,0.369
-4.9326e-07,1.0966e-06,0,0.073454,0.074179,1,0.37
-4.9408e-07,1.0999e-06,0,0.073358,0.074179,1,0.371
-4.949e-07,1.1033e-06,0,0.073262,0.074179,1,0.372
-4.9572e-07,1.1066e-06,0,0.073166,0.074179,1,0.373
-4.9654e-07,1.1099e-06,0,0.073062,0.073911,1,0.374
-4.9723e-07,1.1131e-06,0,0.072978,0.072796,1,0.375
-4.9792e-07,1.1164e-06,0,0.072897,0.072796,1,0.376
-4.9861e-07,1.1196e-06,0,0.072816,0.072796,1,0.377
-4.993e-07,1.1229e-06,0,0.072734,0.072796,1,0.378
-4.9999e-07,1.1261e-06,0,0.072653,0.072796,1,0.379
-5.0068e-07,1.1293e-06,0,0.072572,0.072796,1,0.38
-5.0137e-07,1.1326e-06,0,0.07249,0.072796,1,0.381
-5.0206e-07,1.1358e-06,0,0.072409,0.072796,1,0.382
-5.0275e-07,1.1391e-06,0,0.072328,0.072796,1,0.383
-5.0344e-07,1.1423e-06,0,0.072246,0.072796,1,0.384
-5.0413e-07,1.1456e-06,0,0.072165,0.072796,1,0.385
-5.0482e-07,1.1488e-06,0,0.072232,0.073202,1,0.386
-5.0547e-07,1.152e-06,0,0.072375,0.073718,1,0.387
-5.0605e-07,1.1552e-06,0,0.072662,0.073718,1,0.388
-5.0662e-07,1.1584e-06,0,0.07295,0.073718,1,0.389
-5.072e-07,1.1616e-06,0,0.073237,0.073718,1,0.39
-5.0777e-07,1.1648e-06,0,0.073525,0.073718,1,0.391
-5.0835e-07,1.1681e-06,0,0.073812,0.073718,1,0.392
-5.0892e-07,1.1713e-06,0,0.0741,0.073718,1,0.393
-5.0949e-07,1.1745e-06,0,0.074388,0.073718,1,0.394
-5.1007e-07,1.1777e-06,0,0.074675,0.073718,1,0.395
-5.1065e-07,1.1809e-06,0,0.075004,0.076164,1,0.396
-5.1125e-07,1.184e-06,0,0.075446,0.076164,1,0.397
-5.1181e-07,1.1872e-06,0,0.075919,0.077951,1,0.398
-5.1232e-07,1.1904e-06,0,0.076457,0.077951,1,0.399
-5.1282e-07,1.1935e-06,0,0.076995,0.077951,1,0.4
-5.1333e-07,1.1967e-06,0,0.077533,0.077951,1,0.401
-5.1383e-07,1.1999e-06,0,0.078071,0.077951,1,0.402
-5.1434e-07,1.203e-06,0,0.078608,0.077951,1,0.403
-5.1484e-07,1.2062e-06,0,0.079146,0.077951,1,0.404
-5.1533e-07,1.2094e-06,0,0.079726,0.081126,1,0.405
-5.1579e-07,1.2125e-06,0,0.08039,0.081126,1,0.406
-5.1624e-07,1.2157e-06,0,0.081054,0.081126,1,0.407
-5.167e-07,1.2188e-06,0,0.081718,0.081126,1,0.408
-5.1715e-07,1.222e-06,0,0.082382,0.081126,1,0.409
-5.1761e-07,1.2251e-06,0,0.083045,0.081126,1,0.41
-5.1806e-07,1.2283e-06,0,0.083708,0.082313,1,0.411
-5.1849e-07,1.2315e-06,0,0.084368,0.082313,1,0.412
-5.1881e-07,1.2346e-06,0,0.085165,0.086325,1,0.413
-5.1915e-07,1.2377e-06,0,0.085971,0.088679,1,0.414
-5.1951e-07,1.2409e-06,0,0.086784,0.088679,1,0.415
-5.1988e-07,1.244e-06,0,0.087596,0.088679,1,0.416
-5.2025e-07,1.2471e-06,0,0.088408,0.088679,1,0.417
-5.2062e-07,1.2502e-06,0,0.089221,0.088679,1,0.418
-5.2098e-07,1.2534e-06,0,0.090033,0.088679,1,0.419
-5.2135e-07,1.2565e-06,0,0.090845,0.088679,1,0.42
-5.2171e-07,1.2596e-06,0,0.091812,0.092859,1,0.421
-5.2207e-07,1.2627e-06,0,0.092792,0.092859,1,0.422
-5.2243e-07,1.2658e-06,0,0.093772,0.092859,1,0.423
-5.2279e-07,1.2689e-06,0,0.094763,0.09718,1,0.424
-5.2305e-07,1.2721e-06,0,0.095854,0.09718,1,0.425
-5.2331e-07,1.2752e-06,0,0.096946,0.09718,1,0.426
-5.2358e-07,1.2783e-06,0,0.098037,0.09718,1,0.427
-5.2384e-07,1.2814e-06,0,0.099128,0.09718,1,0.428
-5.2411e-07,1.2845e-06,0,0.10022,0.09718,1,0.429
-5.2438e-07,1.2876e-06,0,0.10132,0.1014,1,0.43
-5.2468e-07,1.2907e-06,0,0.10249,0.1014,1,0.431
-5.2498e-07,1.2938e-06,0,0.10371,0.10673,1,0.432
-5.2524e-07,1.2969e-06,0,0.1052,0.10673,1,0.433
-5.2549e-07,1.3001e-06,0,0.10668,0.10961,1,0.434
-5.2571e-07,1.3032e-06,0,0.1082,0.10961,1,0.435
-5.2593e-07,1.3063e-06,0,0.10972,0.10961,1,0.436
-5.2615e-07,1.3094e-06,0,0.11124,0.10961,1,0.437
-5.2637e-07,1.3125e-06,0,0.11276,0.10961,1,0.438
-5.2656e-07,1.3157e-06,0,0.11471,0.11678,1,0.439
-5.2675e-07,1.3188e-06,0,0.11669,0.11678,1,0.44
-5.2694e-07,1.3219e-06,0,0.11868,0.11678,1,0.441
-5.2713e-07,1.3251e-06,0,0.12067,0.11678,1,0.442
-5.2733e-07,1.3282e-06,0,0.12271,0.12174,1,0.443
-5.2754e-07,1.3314e-06,0,0.1248,0.12174,1,0.444
-5.2772e-07,1.3346e-06,0,0.12741,0.131,1,0.445
-5.2789e-07,1.3378e-06,0,0.13023,0.13578,1,0.446
-5.2805e-07,1.341e-06,0,0.13304,0.13578,1,0.447
-5.2821e-07,1.3442e-06,0,0.13584,0.13578,1,0.448
-5.2837e-07,1.3474e-06,0,0.13865,0.13578,1,0.449
-5.2853e-07,1.3506e-06,0,0.14146,0.13578,1,0.45
-5.2867e-07,1.3539e-06,0,0.14523,0.14646,1,0.451
-5.2881e-07,1.3572e-06,0,0.14902,0.14646,1,0.452
-5.2895e-07,1.3605e-06,0,0.15281,0.14646,1,0.453
-5.2909e-07,1.3638e-06,0,0.15665,0.15248,1,0.454
-5.2921e-07,1.3672e-06,0,0.16135,0.16179,1,0.455
-5.2933e-07,1.3706e-06,0,0.16618,0.16734,1,0.456
-5.2944e-07,1.374e-06,0,0.171,0.16734,1,0.457
-5.2956e-07,1.3775e-06,0,0.17663,0.17833,1,0.458
-5.2967e-07,1.381e-06,0,0.18239,0.17833,1,0.459
-5.2977e-07,1.3846e-06,0,0.1884,0.18827,1,0.46
-5.2985e-07,1.3882e-06,0,0.19496,0.20174,1,0.461
-5.2994e-07,1.392e-06,0,0.20231,0.20174,1,0.462
-5.3002e-07,1.3957e-06,0,0.20966,0.20174,1,0.463
-5.3009e-07,1.3995e-06,0,0.21748,0.21788,1,0.464
-5.3016e-07,1.4035e-06,0,0.226,0.23147,1,0.465
-5.3023e-07,1.4075e-06,0,0.23472,0.23147,1,0.466
-5.303e-07,1.4116e-06,0,0.24415,0.25139,1,0.467
-5.3034e-07,1.4159e-06,0,0.25471,0.25139,1,0.468
-5.3039e-07,1.4202e-06,0,0.26526,0.25139,1,0.469
-5.3043e-07,1.4245e-06,0,0.27582,0.29657,1,0.47
-5.3044e-07,1.4293e-06,0,0.2883,0.29657,1,0.471
-5.3046e-07,1.4341e-06,0,0.30078,0.29657,1,0.472
-5.3047e-07,1.4391e-06,0,0.31407,0.31897,1,0.473
-5.3047e-07,1.4444e-06,0,0.32822,0.31897,1,0.474
-5.3046e-07,1.4496e-06,0,0.34231,0.353,1,0.475
-5.3036e-07,1.4557e-06,0,0.35875,0.37963,1,0.476
-5.3028e-07,1.4618e-06,0,0.37547,0.37963,1,0.477
-5.3021e-07,1.468e-06,0,0.3922,0.37963,1,0.478
-5.2997e-07,1.4747e-06,0,0.41019,0.42103,1,0.479
-5.2959e-07,1.4819e-06,0,0.42947,0.42103,1,0.48
-5.2953e-07,1.4898e-06,0,0.44973,0.45228,1,0.481
-5.2962e-07,1.4981e-06,0,0.47045,0.45228,1,0.482
-5.292e-07,1.5083e-06,0,0.49359,0.49817,1,0.483
-5.2866e-07,1.519e-06,0,0.51735,0.49817,1,0.484
-5.2814e-07,1.5295e-06,0,0.54101,0.51839,1,0.485
-5.267e-07,1.5425e-06,0,0.56673,0.56449,1,0.486
-5.2554e-07,1.5597e-06,0,0.59406,0.59997,1,0.487
-5.2446e-07,1.5772e-06,0,0.62147,0.59997,1,0.488
-5.229e-07,1.5955e-06,0,0.64982,0.64333,1,0.489
-5.2124e-07,1.6234e-06,0,0.68025,0.6931,1,0.49
-5.1965e-07,1.6538e-06,0,0.71108,0.6931,1,0.491
-5.1806e-07,1.6843e-06,0,0.74197,0.72575,1,0.492
-5.1441e-07,1.7383e-06,0,0.77417,0.82604,1,0.493
-5.2165e-07,1.8277e-06,0,0.8062,0.82604,1,0.494
-5.2888e-07,1.9171e-06,0,0.83823,0.82604,1,0.495
-5.2814e-07,2.0253e-06,0,0.87014,0.87848,1,0.496
-5.3679e-07,2.5092e-06,0,0.9011,0.92687,1,0.497
-6.4948e-07,3.4005e-06,0,0.93181,0.92687,1,0.498
-6.1458e-07,4.4455e-06,0,0.96221,0.96227,1,0.499
-1.1973e-07,5.9699e-06,0,0.99165,0.96227,1,0.5
-1.5411e-07,0.0012595,0,0.98425,0.99793,1,0.501
-2.215e-07,0.002591,0,0.97456,0.99793,1,0.502
-2.8888e-07,0.0039226,0,0.96487,0.99793,1,0.503
-3.5626e-07,0.0052542,0,0.95517,0.99793,1,0.504
-4.0709e-07,0.0059926,0,0.93227,0.83222,1,0.505
-4.0877e-07,0.0059928,0,0.89304,0.83222,1,0.506
-4.1045e-07,0.005993,0,0.85381,0.83222,1,0.507
-4.1213e-07,0.0059931,0,0.81458,0.83222,1,0.508
-4.1381e-07,0.0059933,0,0.77536,0.83222,1,0.509
-4.1079e-07,0.0059933,0,0.7424,0.75049,1,0.51
-4.1237e-07,0.0059934,0,0.70984,0.70576,1,0.511
-4.1777e-07,0.0059934,0,0.67829,0.65239,1,0.512
-4.1785e-07,0.0059934,0,0.64767,0.65239,1,0.513
-4.181e-07,0.0059935,0,0.61766,0.59377,1,0.514
-4.1905e-07,0.0059935,0,0.59011,0.59377,1,0.515
-4.1952e-07,0.0059935,0,0.56303,0.55384,1,0.516
-4.1979e-07,0.0059935,0,0.53612,0.55384,1,0.517
-4.1955e-07,0.0059935,0,0.51177,0.5063,1,0.518
-4.1907e-07,0.0059935,0,0.4886,0.5063,1,0.519
-4.1883e-07,0.0059935,0,0.46635,0.46907,1,0.52
-4.1868e-07,0.0059935,0,0.44517,0.43188,1,0.521
-4.1851e-07,0.0059935,0,0.42462,0.43188,1,0.522
-4.1826e-07,0.0059936,0,0.40553,0.39842,1,0.523
-4.1796e-07,0.0059936,0,0.38766,0.39842,1,0.524
-4.1765e-07,0.0059936,0,0.36984,0.37959,1,0.525
-4.1725e-07,0.0059936,0,0.35382,0.34208,1,0.526
-4.1681e-07,0.0059936,0,0.33815,0.34208,1,0.527
-4.1639e-07,0.0059936,0,0.32336,0.31848,1,0.528
-4.1598e-07,0.0059936,0,0.30947,0.31848,1,0.529
-4.1556e-07,0.0059936,0,0.29558,0.31848,1,0.53
-4.1514e-07,0.0059936,0,0.28381,0.26814,1,0.531
-4.1472e-07,0.0059936,0,0.27204,0.26814,1,0.532
-4.1429e-07,0.0059936,0,0.26027,0.26814,1,0.533
-4.1388e-07,0.0059936,0,0.24963,0.24583,1,0.534
-4.1346e-07,0.0059936,0,0.23982,0.24583,1,0.535
-4.1304e-07,0.0059936,0,0.23022,0.23145,1,0.536
-4.1261e-07,0.0059936,0,0.22159,0.21287,1,0.537
-4.1218e-07,0.0059936,0,0.21356,0.21287,1,0.538
-4.1175e-07,0.0059936,0,0.20554,0.21287,1,0.539
-4.1132e-07,0.0059936,0,0.19766,0.19867,1,0.54
-4.1089e-07,0.0059936,0,0.19124,0.18633,1,0.541
-4.1047e-07,0.0059936,0,0.18488,0.18633,1,0.542
-4.1004e-07,0.0059936,0,0.17852,0.18633,1,0.543
-4.0961e-07,0.0059936,0,0.17295,0.16675,1,0.544
-4.0918e-07,0.0059937,0,0.16774,0.16675,1,0.545
-4.0875e-07,0.0059937,0,0.16253,0.16675,1,0.546
-4.083e-07,0.0059937,0,0.15828,0.15604,1,0.547
-4.0784e-07,0.0059937,0,0.15419,0.15604,1,0.548
-4.0741e-07,0.0059937,0,0.15021,0.14902,1,0.549
-4.0699e-07,0.0059937,0,0.14623,0.14902,1,0.55
-4.0657e-07,0.0059937,0,0.14261,0.13798,1,0.551
-4.0616e-07,0.0059937,0,0.13965,0.13798,1,0.552
-4.0574e-07,0.0059937,0,0.13669,0.13798,1,0.553
-4.0533e-07,0.0059937,0,0.13373,0.13395,1,0.554
-4.0488e-07,0.0059937,0,0.13072,0.13395,1,0.555
-4.0443e-07,0.0059937,0,0.12782,0.12424,1,0.556
-4.0396e-07,0.0059937,0,0.12558,0.12424,1,0.557
-4.035e-07,0.0059937,0,0.12336,0.11903,1,0.558
-4.0307e-07,0.0059937,0,0.12123,0.11903,1,0.559
-4.0264e-07,0.0059937,0,0.1191,0.11903,1,0.56
-4.0221e-07,0.0059937,0,0.11697,0.11903,1,0.561
-4.0178e-07,0.0059937,0,0.11488,0.11151,1,0.562
-4.0136e-07,0.0059937,0,0.11327,0.11151,1,0.563
-4.0095e-07,0.0059937,0,0.11165,0.11151,1,0.564
-4.0053e-07,0.0059937,0,0.11003,0.11151,1,0.565
-4.0011e-07,0.0059937,0,0.10841,0.11151,1,0.566
-3.9964e-07,0.0059937,0,0.10683,0.10843,1,0.567
-3.9917e-07,0.0059937,0,0.10525,0.10843,1,0.568
-3.9869e-07,0.0059937,0,0.10397,0.10279,1,0.569
-3.9821e-07,0.0059937,0,0.10275,0.10279,1,0.57
-3.9777e-07,0.0059937,0,0.10159,0.098417,1,0.571
-3.9734e-07,0.0059937,0,0.10045,0.098417,1,0.572
-3.9691e-07,0.0059937,0,0.099301,0.098417,1,0.573
-3.9648e-07,0.0059938,0,0.098157,0.098417,1,0.574
-3.9605e-07,0.0059938,0,0.097012,0.098417,1,0.575
-3.9562e-07,0.0059938,0,0.095868,0.098417,1,0.576
-3.9513e-07,0.0059938,0,0.094841,0.093889,1,0.577
-3.9462e-07,0.0059938,0,0.093829,0.093889,1,0.578
-3.9412e-07,0.0059938,0,0.092816,0.093889,1,0.579
-3.9361e-07,0.0059938,0,0.091817,0.089577,1,0.58
-3.9314e-07,0.0059938,0,0.090978,0.089577,1,0.581
-3.9267e-07,0.0059938,0,0.090139,0.089577,1,0.582
-3.922e-07,0.0059938,0,0.0893,0.089577,1,0.583
-3.9172e-07,0.0059938,0,0.088461,0.089577,1,0.584
-3.9125e-07,0.0059938,0,0.087623,0.089577,1,0.585
-3.9078e-07,0.0059938,0,0.086784,0.089577,1,0.586
-3.9033e-07,0.0059938,0,0.085951,0.087171,1,0.587
-3.899e-07,0.0059938,0,0.085127,0.083031,1,0.588
-3.8941e-07,0.0059938,0,0.084448,0.083031,1,0.589
-3.889e-07,0.0059938,0,0.083767,0.081791,1,0.59
-3.8839e-07,0.0059938,0,0.083085,0.081791,1,0.591
-3.8787e-07,0.0059938,0,0.082402,0.081791,1,0.592
-3.8736e-07,0.0059938,0,0.08172,0.081791,1,0.593
-3.8684e-07,0.0059938,0,0.081038,0.081791,1,0.594
-3.8633e-07,0.0059938,0,0.080355,0.081791,1,0.595
-3.8581e-07,0.0059938,0,0.079754,0.078512,1,0.596
-3.8529e-07,0.0059938,0,0.079194,0.078512,1,0.597
-3.8477e-07,0.0059938,0,0.078634,0.078512,1,0.598
-3.8425e-07,0.0059938,0,0.078074,0.078512,1,0.599
-3.8373e-07,0.0059938,0,0.077514,0.078512,1,0.6
-3.8321e-07,0.0059938,0,0.076954,0.078512,1,0.601
-3.827e-07,0.0059938,0,0.076394,0.078512,1,0.602
-3.8213e-07,0.0059938,0,0.075896,0.076598,1,0.603
-3.8154e-07,0.0059938,0,0.075427,0.076598,1,0.604
-3.8098e-07,0.0059939,0,0.07507,0.074013,1,0.605
-3.8043e-07,0.0059939,0,0.074756,0.074013,1,0.606
-3.7988e-07,0.0059939,0,0.074441,0.074013,1,0.607
-3.7933e-07,0.0059939,0,0.074126,0.074013,1,0.608
-3.7879e-07,0.0059939,0,0.073812,0.074013,1,0.609
-3.7824e-07,0.0059939,0,0.073497,0.074013,1,0.61
-3.7769e-07,0.0059939,0,0.073182,0.074013,1,0.611
-3.7714e-07,0.0059939,0,0.072868,0.074013,1,0.612
-3.7659e-07,0.0059939,0,0.072553,0.074013,1,0.613
-3.7599e-07,0.0059939,0,0.072383,0.073324,1,0.614
-3.7536e-07,0.0059939,0,0.072289,0.07281,1,0.615
-3.7476e-07,0.0059939,0,0.072354,0.07281,1,0.616
-3.7415e-07,0.0059939,0,0.072418,0.07281,1,0.617
-3.7354e-07,0.0059939,0,0.072483,0.07281,1,0.618
-3.7293e-07,0.0059939,0,0.072548,0.07281,1,0.619
-3.7232e-07,0.0059939,0,0.072613,0.07281,1,0.62
-3.7171e-07,0.0059939,0,0.072677,0.07281,1,0.621
-3.7111e-07,0.0059939,0,0.072742,0.07281,1,0.622
-3.705e-07,0.0059939,0,0.072807,0.07281,1,0.623
-3.6989e-07,0.0059939,0,0.072871,0.07281,1,0.624
-3.6928e-07,0.0059939,0,0.072936,0.07281,1,0.625
-3.6867e-07,0.0059939,0,0.073004,0.073867,1,0.626
-3.6798e-07,0.0059939,0,0.07311,0.07414,1,0.627
-3.673e-07,0.0059939,0,0.073208,0.07414,1,0.628
-3.6662e-07,0.0059939,0,0.073306,0.07414,1,0.629
-3.6593e-07,0.0059939,0,0.073403,0.07414,1,0.63
-3.6525e-07,0.0059939,0,0.073501,0.07414,1,0.631
-3.6457e-07,0.0059939,0,0.073599,0.07414,1,0.632
-3.6388e-07,0.0059939,0,0.073697,0.073279,1,0.633
-3.632e-07,0.0059939,0,0.073797,0.073279,1,0.634
-3.6252e-07,0.005994,0,0.073897,0.073279,1,0.635
-3.6184e-07,0.005994,0,0.073997,0.073279,1,0.636
-3.6116e-07,0.005994,0,0.074098,0.073279,1,0.637
-3.6048e-07,0.005994,0,0.074198,0.073279,1,0.638
-3.598e-07,0.005994,0,0.074296,0.073484,1,0.639
-3.5908e-07,0.005994,0,0.074377,0.074594,1,0.64
-3.5832e-07,0.005994,0,0.074453,0.074594,1,0.641
-3.5756e-07,0.005994,0,0.074528,0.074594,1,0.642
-3.568e-07,0.005994,0,0.074604,0.074594,1,0.643
-3.5605e-07,0.005994,0,0.07468,0.074594,1,0.644
-3.5529e-07,0.005994,0,0.074755,0.074594,1,0.645
-3.5453e-07,0.005994,0,0.074831,0.074594,1,0.646
-3.5377e-07,0.005994,0,0.074907,0.074594,1,0.647
-3.5301e-07,0.005994,0,0.074983,0.074594,1,0.648
-3.5225e-07,0.005994,0,0.075058,0.074594,1,0.649
-3.5149e-07,0.005994,0,0.075134,0.074594,1,0.65
-3.5074e-07,0.005994,0,0.07521,0.074594,1,0.651
-3.4998e-07,0.005994,0,0.075286,0.074594,1,0.652
-3.4922e-07,0.005994,0,0.075361,0.074547,1,0.653
-3.4846e-07,0.005994,0,0.075435,0.074547,1,0.654
-3.477e-07,0.005994,0,0.075509,0.074547,1,0.655
-3.4687e-07,0.005994,0,0.07556,0.075362,1,0.656
-3.4603e-07,0.005994,0,0.075608,0.075362,1,0.657
-3.452e-07,0.005994,0,0.075656,0.075362,1,0.658
-3.4436e-07,0.005994,0,0.075705,0.075362,1,0.659
-3.4352e-07,0.005994,0,0.075753,0.075362,1,0.66
-3.4268e-07,0.005994,0,0.075801,0.075362,1,0.661
-3.4184e-07,0.005994,0,0.075849,0.075362,1,0.662
-3.41e-07,0.005994,0,0.075897,0.075362,1,0.663
-3.4016e-07,0.0059941,0,0.075945,0.075362,1,0.664
-3.3933e-07,0.0059941,0,0.075993,0.076448,1,0.665
-3.3849e-07,0.0059941,0,0.076041,0.076448,1,0.666
-3.3765e-07,0.0059941,0,0.076089,0.076448,1,0.667
-3.3682e-07,0.0059941,0,0.076137,0.076448,1,0.668
-3.3598e-07,0.0059941,0,0.076185,0.076448,1,0.669
-3.3515e-07,0.0059941,0,0.076233,0.076448,1,0.67
-3.3427e-07,0.0059941,0,0.076263,0.076972,1,0.671
-3.3337e-07,0.0059941,0,0.076287,0.076972,1,0.672
-3.3247e-07,0.0059941,0,0.076312,0.076238,1,0.673
-3.3159e-07,0.0059941,0,0.076342,0.076238,1,0.674
-3.3071e-07,0.0059941,0,0.076372,0.076238,1,0.675
-3.2983e-07,0.0059941,0,0.076402,0.076238,1,0.676
-3.2895e-07,0.0059941,0,0.076432,0.076238,1,0.677
-3.2806e-07,0.0059941,0,0.076462,0.076238,1,0.678
-3.2718e-07,0.0059941,0,0.076492,0.076238,1,0.679
-3.263e-07,0.0059941,0,0.076522,0.076238,1,0.68
-3.2542e-07,0.0059941,0,0.076552,0.076238,1,0.681
-3.2453e-07,0.0059941,0,0.076582,0.076238,1,0.682
-3.2364e-07,0.0059941,0,0.076612,0.076147,1,0.683
-3.227e-07,0.0059941,0,0.076639,0.076147,1,0.684
-3.2177e-07,0.0059941,0,0.076665,0.076147,1,0.685
-3.2083e-07,0.0059941,0,0.076692,0.076147,1,0.686
-3.1989e-07,0.0059941,0,0.076719,0.076147,1,0.687
-3.1895e-07,0.0059941,0,0.076746,0.076147,1,0.688
-3.1802e-07,0.0059941,0,0.076772,0.076147,1,0.689
-3.1707e-07,0.0059941,0,0.076781,0.07679,1,0.69
-3.1611e-07,0.0059941,0,0.076775,0.07679,1,0.691
-3.1515e-07,0.0059941,0,0.076769,0.07679,1,0.692
-3.1419e-07,0.0059941,0,0.076764,0.07679,1,0.693
-3.1323e-07,0.0059942,0,0.076758,0.07679,1,0.694
-3.1227e-07,0.0059942,0,0.076752,0.07679,1,0.695
-3.1132e-07,0.0059942,0,0.076747,0.07679,1,0.696
-3.1036e-07,0.0059942,0,0.076741,0.07679,1,0.697
-3.094e-07,0.0059942,0,0.076736,0.07679,1,0.698
-3.0844e-07,0.0059942,0,0.07673,0.07679,1,0.699
-3.0748e-07,0.0059942,0,0.076724,0.07679,1,0.7
-3.0652e-07,0.0059942,0,0.076719,0.07679,1,0.701
-3.0553e-07,0.0059942,0,0.076705,0.076491,1,0.702
-3.0452e-07,0.0059942,0,0.076688,0.076491,1,0.703
-3.0352e-07,0.0059942,0,0.076671,0.076491,1,0.704
-3.0251e-07,0.0059942,0,0.076655,0.076491,1,0.705
-3.015e-07,0.0059942,0,0.076638,0.076491,1,0.706
-3.005e-07,0.0059942,0,0.076621,0.076491,1,0.707
-2.9949e-07,0.0059942,0,0.076605,0.076491,1,0.708
-2.9848e-07,0.0059942,0,0.076588,0.076491,1,0.709
-2.9748e-07,0.0059942,0,0.076571,0.076491,1,0.71
-2.9647e-07,0.0059942,0,0.076554,0.076491,1,0.711
-2.9546e-07,0.0059942,0,0.076538,0.076491,1,0.712
-2.9446e-07,0.0059942,0,0.076521,0.076491,1,0.713
-2.9345e-07,0.0059942,0,0.076504,0.076491,1,0.714
-2.9244e-07,0.0059942,0,0.076488,0.076491,1,0.715
-2.9144e-07,0.0059942,0,0.076471,0.076491,1,0.716
-2.9043e-07,0.0059942,0,0.076454,0.076491,1,0.717
-2.8942e-07,0.0059942,0,0.076434,0.076962,1,0.718
-2.8841e-07,0.0059942,0,0.076394,0.0765,1,0.719
-2.8737e-07,0.0059942,0,0.076345,0.075861,1,0.72
-2.8631e-07,0.0059942,0,0.076301,0.075861,1,0.721
-2.8526e-07,0.0059942,0,0.076257,0.075861,1,0.722
-2.8421e-07,0.0059942,0,0.076213,0.075861,1,0.723
-2.8316e-07,0.0059943,0,0.076169,0.075861,1,0.724
-2.821e-07,0.0059943,0,0.076125,0.075861,1,0.725
-2.8105e-07,0.0059943,0,0.076082,0.075861,1,0.726
-2.8e-07,0.0059943,0,0.076038,0.075861,1,0.727
-2.7895e-07,0.0059943,0,0.075994,0.075861,1,0.728
-2.779e-07,0.0059943,0,0.07595,0.075861,1,0.729
-2.7684e-07,0.0059943,0,0.075906,0.075861,1,0.73
-2.7579e-07,0.0059943,0,0.075862,0.075861,1,0.731
-2.7474e-07,0.0059943,0,0.075818,0.075861,1,0.732
-2.7369e-07,0.0059943,0,0.075774,0.075861,1,0.733
-2.7263e-07,0.0059943,0,0.07573,0.075861,1,0.734
-2.7158e-07,0.0059943,0,0.075686,0.075861,1,0.735
-2.7053e-07,0.0059943,0,0.075642,0.075861,1,0.736
-2.6948e-07,0.0059943,0,0.075598,0.075861,1,0.737
-2.6842e-07,0.0059943,0,0.075555,0.075861,1,0.738
-2.6737e-07,0.0059943,0,0.075508,0.075121,1,0.739
-2.663e-07,0.0059943,0,0.075429,0.075121,1,0.74
-2.6524e-07,0.0059943,0,0.075349,0.075121,1,0.741
-2.6417e-07,0.0059943,0,0.07527,0.075121,1,0.742
-2.6311e-07,0.0059943,0,0.075191,0.075121,1,0.743
-2.6204e-07,0.0059943,0,0.075112,0.075121,1,0.744
-2.6098e-07,0.0059943,0,0.075033,0.075121,1,0.745
-2.5991e-07,0.0059943,0,0.074954,0.075121,1,0.746
-2.5884e-07,0.0059943,0,0.074875,0.075121,1,0.747
-2.5778e-07,0.0059943,0,0.074795,0.075121,1,0.748
-2.5668e-07,0.0059943,0,0.07473,0.074553,1,0.749
-2.5557e-07,0.0059943,0,0.074672,0.074553,1,0.75
-2.5446e-07,0.0059943,0,0.074614,0.074553,1,0.751
-2.5334e-07,0.0059943,0,0.074556,0.074553,1,0.752
-2.5223e-07,0.0059943,0,0.074498,0.074553,1,0.753
-2.5112e-07,0.0059944,0,0.07444,0.074553,1,0.754
-2.5e-07,0.0059944,0,0.074382,0.074553,1,0.755
-2.4889e-07,0.0059944,0,0.074324,0.074553,1,0.756
-2.4778e-07,0.0059944,0,0.074266,0.074553,1,0.757
-2.4666e-07,0.0059944,0,0.074208,0.074553,1,0.758
-2.4555e-07,0.0059944,0,0.074141,0.073323,1,0.759
-2.4446e-07,0.0059944,0,0.074043,0.073323,1,0.76
-2.4337e-07,0.0059944,0,0.073945,0.073323,1,0.761
-2.4228e-07,0.0059944,0,0.073848,0.073323,1,0.762
-2.4119e-07,0.0059944,0,0.07375,0.073323,1,0.763
-2.401e-07,0.0059944,0,0.073652,0.073323,1,0.764
-2.3901e-07,0.0059944,0,0.073555,0.073323,1,0.765
-2.3792e-07,0.0059944,0,0.073457,0.073323,1,0.766
-2.3683e-07,0.0059944,0,0.073359,0.073323,1,0.767
-2.3574e-07,0.0059944,0,0.073261,0.073323,1,0.768
-2.3465e-07,0.0059944,0,0.073164,0.073323,1,0.769
-2.3356e-07,0.0059944,0,0.073066,0.073323,1,0.77
-2.3246e-07,0.0059944,0,0.072968,0.073323,1,0.771
-2.3137e-07,0.0059944,0,0.072871,0.073323,1,0.772
-2.3028e-07,0.0059944,0,0.072773,0.073323,1,0.773
-2.2919e-07,0.0059944,0,0.072675,0.073323,1,0.774
-2.281e-07,0.0059944,0,0.072578,0.073323,1,0.775
-2.2699e-07,0.0059944,0,0.072484,0.072742,1,0.776
-2.2582e-07,0.0059944,0,0.072409,0.072742,1,0.777
-2.2465e-07,0.0059944,0,0.072334,0.072742,1,0.778
-2.2347e-07,0.0059944,0,0.072259,0.072742,1,0.779
-2.223e-07,0.0059944,0,0.072184,0.072742,1,0.78
-2.2113e-07,0.0059944,0,0.072109,0.072742,1,0.781
-2.1995e-07,0.0059944,0,0.072034,0.072742,1,0.782
-2.1878e-07,0.0059944,0,0.071959,0.072742,1,0.783
-2.176e-07,0.0059944,0,0.071884,0.072742,1,0.784
-2.1643e-07,0.0059944,0,0.071791,0.071014,1,0.785
-2.1527e-07,0.0059945,0,0.071684,0.071014,1,0.786
-2.141e-07,0.0059945,0,0.071576,0.071014,1,0.787
-2.1293e-07,0.0059945,0,0.071469,0.071014,1,0.788
-2.1176e-07,0.0059945,0,0.071362,0.071014,1,0.789
-2.106e-07,0.0059945,0,0.071255,0.071014,1,0.79
-2.0943e-07,0.0059945,0,0.071148,0.071014,1,0.791
-2.0826e-07,0.0059945,0,0.07104,0.071014,1,0.792
-2.071e-07,0.0059945,0,0.070933,0.071014,1,0.793
-2.0593e-07,0.0059945,0,0.070826,0.071014,1,0.794
-2.0476e-07,0.0059945,0,0.070719,0.071014,1,0.795
-2.0359e-07,0.0059945,0,0.070611,0.071014,1,0.796
-2.0243e-07,0.0059945,0,0.070504,0.071014,1,0.797
-2.0126e-07,0.0059945,0,0.070397,0.071014,1,0.798
-2.0009e-07,0.0059945,0,0.07029,0.071014,1,0.799
-1.9894e-07,0.0059945,0,0.070177,0.069639,1,0.8
-1.9781e-07,0.0059945,0,0.070056,0.069639,1,0.801
-1.9667e-07,0.0059945,0,0.069935,0.069639,1,0.802
-1.9554e-07,0.0059945,0,0.069814,0.069639,1,0.803
-1.944e-07,0.0059945,0,0.069693,0.069639,1,0.804
-1.9327e-07,0.0059945,0,0.069573,0.069639,1,0.805
-1.9213e-07,0.0059945,0,0.069452,0.069639,1,0.806
-1.91e-07,0.0059945,0,0.069331,0.069639,1,0.807
-1.8986e-07,0.0059945,0,0.06921,0.069639,1,0.808
-1.8873e-07,0.0059945,0,0.069089,0.069639,1,0.809
-1.876e-07,0.0059945,0,0.068968,0.069639,1,0.81
-1.8646e-07,0.0059945,0,0.068848,0.069639,1,0.811
-1.8537e-07,0.0059945,0,0.068721,0.06697,1,0.812
-1.844e-07,0.0059945,0,0.068579,0.06697,1,0.813
-1.8342e-07,0.0059945,0,0.068437,0.06697,1,0.814
-1.8245e-07,0.0059945,0,0.068295,0.06697,1,0.815
-1.8147e-07,0.0059945,0,0.068154,0.06697,1,0.816
-1.805e-07,0.0059945,0,0.068012,0.06697,1,0.817
-1.7947e-07,0.0059945,0,0.067873,0.065011,1,0.818
-1.7837e-07,0.0059946,0,0.067739,0.065011,1,0.819
-1.7727e-07,0.0059946,0,0.067604,0.065011,1,0.82
-1.7617e-07,0.0059946,0,0.06747,0.065011,1,0.821
-1.7507e-07,0.0059946,0,0.067336,0.065011,1,0.822
-1.7397e-07,0.0059946,0,0.067201,0.065011,1,0.823
-1.7287e-07,0.0059946,0,0.067067,0.065011,1,0.824
-1.7177e-07,0.0059946,0,0.066932,0.065011,1,0.825
-1.7067e-07,0.0059946,0,0.066798,0.065011,1,0.826
-1.6957e-07,0.0059946,0,0.066664,0.065011,1,0.827
-1.6843e-07,0.0059946,0,0.066537,0.065484,1,0.828
-1.6728e-07,0.0059946,0,0.066412,0.065484,1,0.829
-1.6613e-07,0.0059946,0,0.066288,0.065484,1,0.83
-1.6497e-07,0.0059946,0,0.066164,0.065484,1,0.831
-1.6382e-07,0.0059946,0,0.06604,0.065484,1,0.832
-1.6267e-07,0.0059946,0,0.065916,0.065484,1,0.833
-1.6152e-07,0.0059946,0,0.065792,0.065484,1,0.834
-1.6037e-07,0.0059946,0,0.065668,0.065484,1,0.835
-1.5921e-07,0.0059946,0,0.065544,0.065484,1,0.836
-1.5806e-07,0.0059946,0,0.06542,0.065484,1,0.837
-1.5691e-07,0.0059946,0,0.065296,0.065484,1,0.838
-1.5576e-07,0.0059946,0,0.065172,0.065484,1,0.839
-1.5461e-07,0.0059946,0,0.065047,0.065484,1,0.84
-1.5345e-07,0.0059946,0,0.064923,0.065484,1,0.841
-1.523e-07,0.0059946,0,0.064799,0.065484,1,0.842
-1.5115e-07,0.0059946,0,0.064675,0.065484,1,0.843
-1.5e-07,0.0059946,0,0.064551,0.065484,1,0.844
-1.4884e-07,0.0059946,0,0.064427,0.065484,1,0.845
-1.4769e-07,0.0059946,0,0.064303,0.065484,1,0.846
-1.4654e-07,0.0059946,0,0.064179,0.065484,1,0.847
-1.4539e-07,0.0059946,0,0.064055,0.065484,1,0.848
-1.4424e-07,0.0059946,0,0.063931,0.065484,1,0.849
-1.4308e-07,0.0059946,0,0.063807,0.065484,1,0.85
-1.4195e-07,0.0059946,0,0.06368,0.061836,1,0.851
-1.4092e-07,0.0059946,0,0.063532,0.061836,1,0.852
-1.3989e-07,0.0059946,0,0.063384,0.061836,1,0.853
-1.3886e-07,0.0059947,0,0.063236,0.061836,1,0.854
-1.3783e-07,0.0059947,0,0.063088,0.061836,1,0.855
-1.3681e-07,0.0059947,0,0.06294,0.061836,1,0.856
-1.3578e-07,0.0059947,0,0.062792,0.061836,1,0.857
-1.3475e-07,0.0059947,0,0.062644,0.061836,1,0.858
-1.3372e-07,0.0059947,0,0.062496,0.061836,1,0.859
-1.327e-07,0.0059947,0,0.062348,0.061836,1,0.86
-1.3167e-07,0.0059947,0,0.0622,0.061836,1,0.861
-1.3064e-07,0.0059947,0,0.062052,0.061836,1,0.862
-1.2961e-07,0.0059947,0,0.061904,0.061836,1,0.863
-1.2858e-07,0.0059947,0,0.061756,0.061836,1,0.864
-1.2756e-07,0.0059947,0,0.061608,0.061836,1,0.865
-1.2653e-07,0.0059947,0,0.06146,0.061836,1,0.866
-1.2541e-07,0.0059947,0,0.061312,0.060362,1,0.867
-1.2424e-07,0.0059947,0,0.061164,0.060362,1,0.868
-1.2308e-07,0.0059947,0,0.061016,0.060362,1,0.869
-1.2191e-07,0.0059947,0,0.060869,0.060362,1,0.87
-1.2074e-07,0.0059947,0,0.060721,0.060362,1,0.871
-1.1958e-07,0.0059947,0,0.060573,0.060362,1,0.872
-1.1841e-07,0.0059947,0,0.060425,0.060362,1,0.873
-1.1724e-07,0.0059947,0,0.060277,0.060362,1,0.874
-1.1608e-07,0.0059947,0,0.06013,0.060362,1,0.875
-1.1491e-07,0.0059947,0,0.059982,0.060362,1,0.876
-1.1374e-07,0.0059947,0,0.059834,0.060362,1,0.877
-1.1258e-07,0.0059947,0,0.059686,0.060362,1,0.878
-1.1141e-07,0.0059947,0,0.059539,0.060362,1,0.879
-1.1024e-07,0.0059947,0,0.059391,0.060362,1,0.88
-1.0908e-07,0.0059947,0,0.059243,0.060362,1,0.881
-1.0791e-07,0.0059947,0,0.059095,0.060362,1,0.882
-1.0674e-07,0.0059947,0,0.058947,0.060362,1,0.883
-1.0558e-07,0.0059947,0,0.0588,0.060362,1,0.884
-1.0441e-07,0.0059947,0,0.058652,0.060362,1,0.885
-1.0324e-07,0.0059947,0,0.058504,0.060362,1,0.886
-1.0208e-07,0.0059947,0,0.058356,0.060362,1,0.887
-1.0091e-07,0.0059947,0,0.058209,0.060362,1,0.888
-9.9744e-08,0.0059947,0,0.058061,0.060362,1,0.889
-9.872e-08,0.0059947,0,0.057904,0.05576,1,0.89
-9.7764e-08,0.0059948,0,0.057744,0.05576,1,0.891
-9.6808e-08,0.0059948,0,0.057583,0.05576,1,0.892
-9.5852e-08,0.0059948,0,0.057423,0.05576,1,0.893
-9.4896e-08,0.0059948,0,0.057262,0.05576,1,0.894
-9.394e-08,0.0059948,0,0.057102,0.05576,1,0.895
-9.2984e-08,0.0059948,0,0.056941,0.05576,1,0.896
-9.2028e-08,0.0059948,0,0.056781,0.05576,1,0.897
-9.1072e-08,0.0059948,0,0.05662,0.05576,1,0.898
-9.0116e-08,0.0059948,0,0.05646,0.05576,1,0.899
-8.916e-08,0.0059948,0,0.056299,0.05576,1,0.9
-8.8204e-08,0.0059948,0,0.056139,0.05576,1,0.901
-8.7248e-08,0.0059948,0,0.055978,0.05576,1,0.902
-8.6292e-08,0.0059948,0,0.055818,0.05576,1,0.903
-8.5336e-08,0.0059948,0,0.055657,0.05576,1,0.904
-8.438e-08,0.0059948,0,0.055497,0.05576,1,0.905
-8.3424e-08,0.0059948,0,0.055336,0.05576,1,0.906
-8.2468e-08,0.0059948,0,0.055176,0.05576,1,0.907
-8.1512e-08,0.0059948,0,0.055015,0.05576,1,0.908
-8.0556e-08,0.0059948,0,0.054855,0.05576,1,0.909
-7.96e-08,0.0059948,0,0.054694,0.05576,1,0.91
-7.8644e-08,0.0059948,0,0.054534,0.05576,1,0.911
-7.7688e-08,0.0059948,0,0.054373,0.05576,1,0.912
-7.6732e-08,0.0059948,0,0.054213,0.05576,1,0.913
-7.5776e-08,0.0059948,0,0.054052,0.05576,1,0.914
-7.482e-08,0.0059948,0,0.053892,0.05576,1,0.915
-7.3718e-08,0.0059948,0,0.053736,0.054771,1,0.916
-7.2553e-08,0.0059948,0,0.053581,0.054771,1,0.917
-7.1388e-08,0.0059948,0,0.053427,0.054771,1,0.918
-7.0224e-08,0.0059948,0,0.053273,0.054771,1,0.919
-6.9059e-08,0.0059948,0,0.053119,0.054771,1,0.92
-6.7894e-08,0.0059948,0,0.052965,0.054771,1,0.921
-6.673e-08,0.0059948,0,0.052811,0.054771,1,0.922
-6.5565e-08,0.0059948,0,0.052657,0.054771,1,0.923
-6.44e-08,0.0059948,0,0.052502,0.054771,1,0.924
-6.3235e-08,0.0059948,0,0.052348,0.054771,1,0.925
-6.2071e-08,0.0059948,0,0.052194,0.054771,1,0.926
-6.1015e-08,0.0059948,0,0.052041,0.051659,1,0.927
-6.0015e-08,0.0059948,0,0.051889,0.051659,1,0.928
-5.9014e-08,0.0059948,0,0.051737,0.051659,1,0.929
-5.8014e-08,0.0059948,0,0.051585,0.051659,1,0.93
-5.7013e-08,0.0059949,0,0.051433,0.051659,1,0.931
-5.6012e-08,0.0059949,0,0.051281,0.051659,1,0.932
-5.5012e-08,0.0059949,0,0.051129,0.051659,1,0.933
-5.4011e-08,0.0059949,0,0.050977,0.051659,1,0.934
-5.3011e-08,0.0059949,0,0.050825,0.051659,1,0.935
-5.201e-08,0.0059949,0,0.050672,0.051659,1,0.936
-5.1024e-08,0.0059949,0,0.050522,0.047955,1,0.937
-5.0181e-08,0.0059949,0,0.050383,0.047955,1,0.938
-4.9339e-08,0.0059949,0,0.050244,0.047955,1,0.939
-4.8496e-08,0.0059949,0,0.050105,0.047955,1,0.94
-4.7654e-08,0.0059949,0,0.049966,0.047955,1,0.941
-4.6811e-08,0.0059949,0,0.049827,0.047955,1,0.942
-4.5969e-08,0.0059949,0,0.049688,0.047955,1,0.943
-4.5126e-08,0.0059949,0,0.049549,0.047955,1,0.944
-4.4284e-08,0.0059949,0,0.04941,0.047955,1,0.945
-4.3441e-08,0.0059949,0,0.049271,0.047955,1,0.946
-4.2599e-08,0.0059949,0,0.049132,0.047955,1,0.947
-4.1756e-08,0.0059949,0,0.048993,0.047955,1,0.948
-4.0914e-08,0.0059949,0,0.048855,0.047955,1,0.949
-4.0071e-08,0.0059949,0,0.048716,0.047955,1,0.95
-3.9229e-08,0.0059949,0,0.048577,0.047955,1,0.951
-3.8386e-08,0.0059949,0,0.048438,0.047955,1,0.952
-3.7543e-08,0.0059949,0,0.048299,0.047955,1,0.953
-3.6701e-08,0.0059949,0,0.04816,0.047955,1,0.954
-3.5858e-08,0.0059949,0,0.048021,0.047955,1,0.955
-3.5016e-08,0.0059949,0,0.047882,0.047955,1,0.956
-3.4173e-08,0.0059949,0,0.047743,0.047955,1,0.957
-3.3331e-08,0.0059949,0,0.047604,0.047955,1,0.958
-3.2488e-08,0.0059949,0,0.047465,0.047955,1,0.959
-3.1646e-08,0.0059949,0,0.047326,0.047955,1,0.96
-3.0803e-08,0.0059949,0,0.047188,0.047955,1,0.961
-2.9961e-08,0.0059949,0,0.047049,0.047955,1,0.962
-2.9118e-08,0.0059949,0,0.04691,0.047955,1,0.963
-2.8276e-08,0.0059949,0,0.046771,0.047955,1,0.964
-2.7433e-08,0.0059949,0,0.046632,0.047955,1,0.965
-2.6591e-08,0.0059949,0,0.046493,0.047955,1,0.966
-2.5748e-08,0.0059949,0,0.046354,0.047955,1,0.967
-2.4962e-08,0.0059949,0,0.046308,0.045903,1,0.968
-2.4182e-08,0.0059949,0,0.046272,0.045903,1,0.969
-2.3402e-08,0.0059949,0,0.046236,0.045903,1,0.97
-2.2622e-08,0.0059949,0,0.0462,0.045903,1,0.971
-2.1842e-08,0.0059949,0,0.046164,0.045903,1,0.972
-2.1062e-08,0.0059949,0,0.046128,0.045903,1,0.973
-2.0282e-08,0.0059949,0,0.046091,0.045903,1,0.974
-1.9502e-08,0.0059949,0,0.046055,0.045903,1,0.975
-1.8722e-08,0.005995,0,0.046019,0.045903,1,0.976
-1.7942e-08,0.005995,0,0.045983,0.045903,1,0.977
-1.7162e-08,0.005995,0,0.045947,0.045903,1,0.978
-1.6381e-08,0.005995,0,0.04591,0.045903,1,0.979
-1.5601e-08,0.005995,0,0.045874,0.045903,1,0.98
-1.4821e-08,0.005995,0,0.045838,0.045903,1,0.981
-1.4041e-08,0.005995,0,0.045802,0.045903,1,0.982
-1.3261e-08,0.005995,0,0.045766,0.045903,1,0.983
-1.2481e-08,0.005995,0,0.045729,0.045903,1,0.984
-1.1701e-08,0.005995,0,0.045693,0.045903,1,0.985
-1.0921e-08,0.005995,0,0.045657,0.045903,1,0.986
-1.0141e-08,0.005995,0,0.045621,0.045903,1,0.987
-9.3609e-09,0.005995,0,0.045585,0.045903,1,0.988
-8.5808e-09,0.005995,0,0.045549,0.045903,1,0.989
-7.8007e-09,0.005995,0,0.045512,0.045903,1,0.99
-7.0206e-09,0.005995,0,0.045476,0.045903,1,0.991
-6.2406e-09,0.005995,0,0.04544,0.045903,1,0.992
-5.4605e-09,0.005995,0,0.045404,0.045903,1,0.993
-4.6804e-09,0.005995,0,0.045368,0.045903,1,0.994
-3.9004e-09,0.005995,0,0.045331,0.045903,1,0.995
-3.1203e-09,0.005995,0,0.045295,0.045903,1,0.996
-2.3402e-09,0.005995,0,0.045259,0.045903,1,0.997
-1.5601e-09,0.005995,0,0.045223,0.045903,1,0.998
-7.8006e-10,0.005995,0,0.045187,0.045903,1,0.999
0,0.005995,0,0.04515,0.048385,1,1


==> Data/SENT/profile_50.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.031195,0.033645,1,0
-5.9326e-10,1.8738e-09,0,0.031219,0.031635,1,0.00099999
-1.1865e-09,3.7477e-09,0,0.031242,0.031635,1,0.002
-1.7798e-09,5.6216e-09,0,0.031266,0.031635,1,0.003
-2.3731e-09,7.4955e-09,0,0.031289,0.031635,1,0.004
-2.9663e-09,9.3693e-09,0,0.031313,0.031635,1,0.005
-3.5596e-09,1.1243e-08,0,0.031337,0.031635,1,0.006
-4.1529e-09,1.3117e-08,0,0.03136,0.031635,1,0.007
-4.7461e-09,1.4991e-08,0,0.031384,0.031635,1,0.008
-5.3394e-09,1.6865e-08,0,0.031408,0.031635,1,0.009
-5.9327e-09,1.8739e-08,0,0.031431,0.031635,1,0.01
-6.526e-09,2.0613e-08,0,0.031455,0.031635,1,0.011
-7.1192e-09,2.2486e-08,0,0.031479,0.031635,1,0.012
-7.7125e-09,2.436e-08,0,0.031502,0.031635,1,0.013
-8.3058e-09,2.6234e-08,0,0.031526,0.031635,1,0.014
-8.899e-09,2.8108e-08,0,0.03155,0.031635,1,0.015
-9.4923e-09,2.9982e-08,0,0.031573,0.031635,1,0.016
-1.0086e-08,3.1856e-08,0,0.031597,0.031635,1,0.017
-1.0679e-08,3.373e-08,0,0.031621,0.031635,1,0.018
-1.1272e-08,3.5603e-08,0,0.031644,0.031635,1,0.019
-1.1865e-08,3.7477e-08,0,0.031668,0.031635,1,0.02
-1.2459e-08,3.9351e-08,0,0.031692,0.031635,1,0.021
-1.3052e-08,4.1225e-08,0,0.031715,0.031635,1,0.022
-1.3645e-08,4.3099e-08,0,0.031739,0.031635,1,0.023
-1.4238e-08,4.4973e-08,0,0.031762,0.031635,1,0.024
-1.4832e-08,4.6847e-08,0,0.031786,0.031635,1,0.025
-1.5425e-08,4.872e-08,0,0.03181,0.031635,1,0.026
-1.6018e-08,5.0594e-08,0,0.031833,0.031635,1,0.027
-1.6612e-08,5.2468e-08,0,0.031857,0.031635,1,0.028
-1.7205e-08,5.4342e-08,0,0.031881,0.031635,1,0.029
-1.7798e-08,5.6216e-08,0,0.031904,0.031635,1,0.03
-1.8391e-08,5.809e-08,0,0.031928,0.031635,1,0.031
-1.8985e-08,5.9964e-08,0,0.031952,0.031635,1,0.032
-1.9589e-08,6.1851e-08,0,0.031983,0.033179,1,0.033
-2.0308e-08,6.3876e-08,0,0.032086,0.033179,1,0.034
-2.1026e-08,6.59e-08,0,0.032189,0.033179,1,0.035
-2.1744e-08,6.7924e-08,0,0.032292,0.033179,1,0.036
-2.2463e-08,6.9948e-08,0,0.032395,0.033179,1,0.037
-2.3181e-08,7.1973e-08,0,0.032498,0.033179,1,0.038
-2.3899e-08,7.3997e-08,0,0.032602,0.033179,1,0.039
-2.4618e-08,7.6021e-08,0,0.032705,0.033179,1,0.04
-2.5336e-08,7.8046e-08,0,0.032808,0.033179,1,0.041
-2.6054e-08,8.007e-08,0,0.032911,0.033179,1,0.042
-2.6773e-08,8.2094e-08,0,0.033014,0.033179,1,0.043
-2.7491e-08,8.4118e-08,0,0.033117,0.033179,1,0.044
-2.8209e-08,8.6143e-08,0,0.033221,0.033179,1,0.045
-2.8928e-08,8.8167e-08,0,0.033324,0.033179,1,0.046
-2.9646e-08,9.0191e-08,0,0.033427,0.033179,1,0.047
-3.0364e-08,9.2215e-08,0,0.03353,0.033179,1,0.048
-3.1082e-08,9.424e-08,0,0.033633,0.033179,1,0.049
-3.1801e-08,9.6264e-08,0,0.033736,0.033179,1,0.05
-3.2519e-08,9.8288e-08,0,0.03384,0.033179,1,0.051
-3.3237e-08,1.0031e-07,0,0.033943,0.033179,1,0.052
-3.3956e-08,1.0234e-07,0,0.034046,0.033179,1,0.053
-3.4674e-08,1.0436e-07,0,0.034149,0.033179,1,0.054
-3.5392e-08,1.0639e-07,0,0.034252,0.033179,1,0.055
-3.6111e-08,1.0841e-07,0,0.034356,0.033179,1,0.056
-3.6829e-08,1.1043e-07,0,0.034459,0.033179,1,0.057
-3.7547e-08,1.1246e-07,0,0.034562,0.033179,1,0.058
-3.8266e-08,1.1448e-07,0,0.034665,0.033179,1,0.059
-3.8984e-08,1.1651e-07,0,0.034768,0.033179,1,0.06
-3.9702e-08,1.1853e-07,0,0.034871,0.033179,1,0.061
-4.0421e-08,1.2056e-07,0,0.034975,0.033179,1,0.062
-4.1139e-08,1.2258e-07,0,0.035078,0.033179,1,0.063
-4.1979e-08,1.2467e-07,0,0.035191,0.03593,1,0.064
-4.2831e-08,1.2677e-07,0,0.035304,0.03593,1,0.065
-4.3682e-08,1.2887e-07,0,0.035418,0.03593,1,0.066
-4.4534e-08,1.3096e-07,0,0.035532,0.03593,1,0.067
-4.5386e-08,1.3306e-07,0,0.035646,0.03593,1,0.068
-4.6238e-08,1.3516e-07,0,0.03576,0.03593,1,0.069
-4.709e-08,1.3726e-07,0,0.035874,0.03593,1,0.07
-4.7942e-08,1.3936e-07,0,0.035988,0.03593,1,0.071
-4.8794e-08,1.4145e-07,0,0.036102,0.03593,1,0.072
-4.9646e-08,1.4355e-07,0,0.036215,0.03593,1,0.073
-5.0562e-08,1.457e-07,0,0.036329,0.038286,1,0.074
-5.1605e-08,1.4793e-07,0,0.036443,0.038286,1,0.075
-5.2648e-08,1.5017e-07,0,0.036556,0.038286,1,0.076
-5.3692e-08,1.5241e-07,0,0.036669,0.038286,1,0.077
-5.4735e-08,1.5465e-07,0,0.036783,0.038286,1,0.078
-5.5778e-08,1.5688e-07,0,0.036896,0.038286,1,0.079
-5.6822e-08,1.5912e-07,0,0.03701,0.038286,1,0.08
-5.7865e-08,1.6136e-07,0,0.037123,0.038286,1,0.081
-5.8908e-08,1.636e-07,0,0.037237,0.038286,1,0.082
-5.9952e-08,1.6583e-07,0,0.03735,0.038286,1,0.083
-6.0995e-08,1.6807e-07,0,0.037464,0.038286,1,0.084
-6.1995e-08,1.703e-07,0,0.037577,0.03888,1,0.085
-6.2894e-08,1.7252e-07,0,0.037692,0.03888,1,0.086
-6.3794e-08,1.7475e-07,0,0.037806,0.03888,1,0.087
-6.4693e-08,1.7697e-07,0,0.037921,0.03888,1,0.088
-6.5592e-08,1.7919e-07,0,0.038035,0.03888,1,0.089
-6.6492e-08,1.8141e-07,0,0.038149,0.03888,1,0.09
-6.7391e-08,1.8363e-07,0,0.038264,0.03888,1,0.091
-6.829e-08,1.8585e-07,0,0.038378,0.03888,1,0.092
-6.9189e-08,1.8807e-07,0,0.038493,0.03888,1,0.093
-7.0089e-08,1.9029e-07,0,0.038607,0.03888,1,0.094
-7.0988e-08,1.9251e-07,0,0.038721,0.03888,1,0.095
-7.1887e-08,1.9473e-07,0,0.038836,0.03888,1,0.096
-7.2786e-08,1.9696e-07,0,0.03895,0.03888,1,0.097
-7.3686e-08,1.9918e-07,0,0.039065,0.03888,1,0.098
-7.4585e-08,2.014e-07,0,0.039179,0.03888,1,0.099
-7.5484e-08,2.0362e-07,0,0.039294,0.03888,1,0.1
-7.6384e-08,2.0584e-07,0,0.039408,0.03888,1,0.101
-7.7283e-08,2.0806e-07,0,0.039522,0.03888,1,0.102
-7.8182e-08,2.1028e-07,0,0.039637,0.03888,1,0.103
-7.9081e-08,2.125e-07,0,0.039751,0.03888,1,0.104
-7.9981e-08,2.1472e-07,0,0.039866,0.03888,1,0.105
-8.088e-08,2.1694e-07,0,0.03998,0.03888,1,0.106
-8.1779e-08,2.1916e-07,0,0.040094,0.03888,1,0.107
-8.2678e-08,2.2139e-07,0,0.040209,0.03888,1,0.108
-8.3578e-08,2.2361e-07,0,0.040323,0.03888,1,0.109
-8.4477e-08,2.2583e-07,0,0.040438,0.03888,1,0.11
-8.5443e-08,2.2811e-07,0,0.04055,0.042319,1,0.111
-8.655e-08,2.3053e-07,0,0.04066,0.042319,1,0.112
-8.7658e-08,2.3295e-07,0,0.040769,0.042319,1,0.113
-8.8765e-08,2.3536e-07,0,0.040879,0.042319,1,0.114
-8.9872e-08,2.3778e-07,0,0.040988,0.042319,1,0.115
-9.0979e-08,2.402e-07,0,0.041097,0.042319,1,0.116
-9.2086e-08,2.4261e-07,0,0.041207,0.042319,1,0.117
-9.3194e-08,2.4503e-07,0,0.041316,0.042319,1,0.118
-9.4301e-08,2.4745e-07,0,0.041425,0.042319,1,0.119
-9.5408e-08,2.4986e-07,0,0.041535,0.042319,1,0.12
-9.6515e-08,2.5228e-07,0,0.041644,0.042319,1,0.121
-9.7622e-08,2.547e-07,0,0.041754,0.042319,1,0.122
-9.873e-08,2.5712e-07,0,0.041863,0.042319,1,0.123
-9.9837e-08,2.5953e-07,0,0.041972,0.042319,1,0.124
-1.0094e-07,2.6195e-07,0,0.042082,0.042319,1,0.125
-1.0205e-07,2.6437e-07,0,0.042191,0.042319,1,0.126
-1.0316e-07,2.6678e-07,0,0.0423,0.042319,1,0.127
-1.0427e-07,2.692e-07,0,0.04241,0.042319,1,0.128
-1.0537e-07,2.7162e-07,0,0.042519,0.042319,1,0.129
-1.0648e-07,2.7403e-07,0,0.042629,0.042319,1,0.13
-1.0759e-07,2.7645e-07,0,0.042738,0.042319,1,0.131
-1.0869e-07,2.7887e-07,0,0.042847,0.042319,1,0.132
-1.098e-07,2.8128e-07,0,0.042957,0.042319,1,0.133
-1.1088e-07,2.8369e-07,0,0.043067,0.043304,1,0.134
-1.1189e-07,2.8608e-07,0,0.043177,0.043304,1,0.135
-1.129e-07,2.8847e-07,0,0.043288,0.043304,1,0.136
-1.1391e-07,2.9086e-07,0,0.043399,0.043304,1,0.137
-1.1492e-07,2.9325e-07,0,0.04351,0.043304,1,0.138
-1.1593e-07,2.9564e-07,0,0.043621,0.043304,1,0.139
-1.1694e-07,2.9803e-07,0,0.043732,0.043304,1,0.14
-1.1795e-07,3.0042e-07,0,0.043843,0.043304,1,0.141
-1.1896e-07,3.0282e-07,0,0.043954,0.043304,1,0.142
-1.1997e-07,3.0521e-07,0,0.044065,0.043304,1,0.143
-1.2098e-07,3.076e-07,0,0.044176,0.043304,1,0.144
-1.2199e-07,3.0999e-07,0,0.044287,0.043304,1,0.145
-1.23e-07,3.1238e-07,0,0.044398,0.043304,1,0.146
-1.2401e-07,3.1477e-07,0,0.044509,0.043304,1,0.147
-1.2503e-07,3.1716e-07,0,0.04462,0.043304,1,0.148
-1.2604e-07,3.1955e-07,0,0.044731,0.043304,1,0.149
-1.2718e-07,3.2208e-07,0,0.044829,0.046163,1,0.15
-1.2833e-07,3.2462e-07,0,0.044926,0.046163,1,0.151
-1.2949e-07,3.2717e-07,0,0.045023,0.046163,1,0.152
-1.3065e-07,3.2972e-07,0,0.045119,0.046163,1,0.153
-1.318e-07,3.3226e-07,0,0.045216,0.046163,1,0.154
-1.3296e-07,3.3481e-07,0,0.045312,0.046163,1,0.155
-1.3411e-07,3.3736e-07,0,0.045409,0.046163,1,0.156
-1.3527e-07,3.399e-07,0,0.045506,0.046163,1,0.157
-1.3643e-07,3.4245e-07,0,0.045602,0.046163,1,0.158
-1.3758e-07,3.45e-07,0,0.045699,0.046163,1,0.159
-1.3874e-07,3.4754e-07,0,0.045796,0.046163,1,0.16
-1.399e-07,3.5009e-07,0,0.045892,0.046163,1,0.161
-1.4105e-07,3.5264e-07,0,0.045989,0.046163,1,0.162
-1.4221e-07,3.5519e-07,0,0.046086,0.046163,1,0.163
-1.4337e-07,3.5773e-07,0,0.046182,0.046163,1,0.164
-1.4452e-07,3.6028e-07,0,0.046279,0.046163,1,0.165
-1.4568e-07,3.6283e-07,0,0.046375,0.046163,1,0.166
-1.4683e-07,3.6537e-07,0,0.046472,0.046163,1,0.167
-1.4799e-07,3.6792e-07,0,0.046569,0.046163,1,0.168
-1.4915e-07,3.7047e-07,0,0.046665,0.046163,1,0.169
-1.503e-07,3.7301e-07,0,0.046762,0.046163,1,0.17
-1.5146e-07,3.7556e-07,0,0.046859,0.046163,1,0.171
-1.5262e-07,3.7811e-07,0,0.046955,0.046163,1,0.172
-1.5376e-07,3.8063e-07,0,0.047054,0.045681,1,0.173
-1.5487e-07,3.8312e-07,0,0.047156,0.045681,1,0.174
-1.5599e-07,3.856e-07,0,0.047259,0.045681,1,0.175
-1.571e-07,3.8808e-07,0,0.047362,0.045681,1,0.176
-1.5822e-07,3.9057e-07,0,0.047465,0.045681,1,0.177
-1.5933e-07,3.9305e-07,0,0.047568,0.045681,1,0.178
-1.6045e-07,3.9553e-07,0,0.047671,0.045681,1,0.179
-1.6156e-07,3.9801e-07,0,0.047773,0.045681,1,0.18
-1.6268e-07,4.005e-07,0,0.047876,0.045681,1,0.181
-1.6379e-07,4.0298e-07,0,0.047979,0.045681,1,0.182
-1.6486e-07,4.055e-07,0,0.048087,0.047204,1,0.183
-1.659e-07,4.0805e-07,0,0.048198,0.047204,1,0.184
-1.6694e-07,4.1061e-07,0,0.048309,0.047204,1,0.185
-1.6798e-07,4.1316e-07,0,0.04842,0.047204,1,0.186
-1.6901e-07,4.1571e-07,0,0.048531,0.047204,1,0.187
-1.7005e-07,4.1826e-07,0,0.048642,0.047204,1,0.188
-1.7119e-07,4.2088e-07,0,0.048747,0.049414,1,0.189
-1.7237e-07,4.2353e-07,0,0.048848,0.049414,1,0.19
-1.7355e-07,4.2618e-07,0,0.04895,0.049414,1,0.191
-1.7473e-07,4.2883e-07,0,0.049052,0.049414,1,0.192
-1.7591e-07,4.3147e-07,0,0.049154,0.049414,1,0.193
-1.7709e-07,4.3412e-07,0,0.049256,0.049414,1,0.194
-1.7827e-07,4.3677e-07,0,0.049358,0.049414,1,0.195
-1.7945e-07,4.3942e-07,0,0.04946,0.049414,1,0.196
-1.8063e-07,4.4207e-07,0,0.049562,0.049414,1,0.197
-1.8181e-07,4.4471e-07,0,0.049663,0.049414,1,0.198
-1.8299e-07,4.4736e-07,0,0.049765,0.049414,1,0.199
-1.8417e-07,4.5001e-07,0,0.049867,0.049414,1,0.2
-1.8537e-07,4.5267e-07,0,0.049962,0.050593,1,0.201
-1.8659e-07,4.5533e-07,0,0.050053,0.050593,1,0.202
-1.878e-07,4.58e-07,0,0.050143,0.050593,1,0.203
-1.8902e-07,4.6066e-07,0,0.050233,0.050593,1,0.204
-1.9024e-07,4.6333e-07,0,0.050323,0.050593,1,0.205
-1.9145e-07,4.6599e-07,0,0.050414,0.050593,1,0.206
-1.9267e-07,4.6865e-07,0,0.050504,0.050593,1,0.207
-1.9388e-07,4.7132e-07,0,0.050594,0.050593,1,0.208
-1.951e-07,4.7398e-07,0,0.050684,0.050593,1,0.209
-1.9632e-07,4.7665e-07,0,0.050775,0.050593,1,0.21
-1.9753e-07,4.7931e-07,0,0.050865,0.050593,1,0.211
-1.9875e-07,4.8198e-07,0,0.050955,0.050593,1,0.212
-1.9997e-07,4.8464e-07,0,0.051046,0.050593,1,0.213
-2.0118e-07,4.8731e-07,0,0.051136,0.050593,1,0.214
-2.024e-07,4.8997e-07,0,0.051226,0.050593,1,0.215
-2.0363e-07,4.9268e-07,0,0.051307,0.052117,1,0.216
-2.0488e-07,4.9544e-07,0,0.051375,0.052117,1,0.217
-2.0613e-07,4.982e-07,0,0.051444,0.052117,1,0.218
-2.0738e-07,5.0097e-07,0,0.051512,0.052117,1,0.219
-2.0864e-07,5.0373e-07,0,0.051581,0.052117,1,0.22
-2.0989e-07,5.0649e-07,0,0.05165,0.052117,1,0.221
-2.1114e-07,5.0925e-07,0,0.051718,0.052117,1,0.222
-2.1239e-07,5.1201e-07,0,0.051787,0.052117,1,0.223
-2.1364e-07,5.1478e-07,0,0.051855,0.052117,1,0.224
-2.1485e-07,5.1751e-07,0,0.051936,0.052574,1,0.225
-2.1605e-07,5.2023e-07,0,0.05202,0.052574,1,0.226
-2.1725e-07,5.2296e-07,0,0.052104,0.052574,1,0.227
-2.1845e-07,5.2568e-07,0,0.052188,0.052574,1,0.228
-2.1965e-07,5.2841e-07,0,0.052272,0.052574,1,0.229
-2.2085e-07,5.3113e-07,0,0.052356,0.052574,1,0.23
-2.2205e-07,5.3386e-07,0,0.05244,0.052574,1,0.231
-2.2325e-07,5.3658e-07,0,0.052524,0.052574,1,0.232
-2.2445e-07,5.3931e-07,0,0.052608,0.052574,1,0.233
-2.2564e-07,5.4203e-07,0,0.052692,0.052574,1,0.234
-2.2684e-07,5.4476e-07,0,0.052775,0.052574,1,0.235
-2.2804e-07,5.4748e-07,0,0.052859,0.052574,1,0.236
-2.2924e-07,5.5021e-07,0,0.052943,0.052574,1,0.237
-2.3044e-07,5.5293e-07,0,0.053027,0.052574,1,0.238
-2.3164e-07,5.5566e-07,0,0.053111,0.052574,1,0.239
-2.3284e-07,5.5838e-07,0,0.053195,0.052574,1,0.24
-2.3404e-07,5.6111e-07,0,0.053279,0.052574,1,0.241
-2.3527e-07,5.639e-07,0,0.053343,0.05374,1,0.242
-2.365e-07,5.6671e-07,0,0.053401,0.05374,1,0.243
-2.3774e-07,5.6952e-07,0,0.05346,0.05374,1,0.244
-2.3897e-07,5.7233e-07,0,0.053518,0.05374,1,0.245
-2.4021e-07,5.7514e-07,0,0.053576,0.05374,1,0.246
-2.4144e-07,5.7795e-07,0,0.053635,0.05374,1,0.247
-2.4268e-07,5.8076e-07,0,0.053693,0.05374,1,0.248
-2.4391e-07,5.8357e-07,0,0.053752,0.05374,1,0.249
-2.4515e-07,5.8638e-07,0,0.05381,0.05374,1,0.25
-2.4638e-07,5.8919e-07,0,0.053868,0.05374,1,0.251
-2.476e-07,5.9199e-07,0,0.053932,0.054172,1,0.252
-2.488e-07,5.9475e-07,0,0.054007,0.054172,1,0.253
-2.4999e-07,5.9751e-07,0,0.054082,0.054172,1,0.254
-2.5119e-07,6.0027e-07,0,0.054156,0.054172,1,0.255
-2.5239e-07,6.0303e-07,0,0.054231,0.054172,1,0.256
-2.5359e-07,6.0579e-07,0,0.054306,0.054172,1,0.257
-2.5478e-07,6.0856e-07,0,0.054381,0.054172,1,0.258
-2.5598e-07,6.1132e-07,0,0.054455,0.054172,1,0.259
-2.5718e-07,6.1408e-07,0,0.05453,0.054172,1,0.26
-2.5837e-07,6.1684e-07,0,0.054605,0.054172,1,0.261
-2.5958e-07,6.1968e-07,0,0.054658,0.054986,1,0.262
-2.608e-07,6.2254e-07,0,0.054709,0.054986,1,0.263
-2.6201e-07,6.2539e-07,0,0.054761,0.054986,1,0.264
-2.6322e-07,6.2824e-07,0,0.054812,0.054986,1,0.265
-2.6444e-07,6.3109e-07,0,0.054864,0.054986,1,0.266
-2.6565e-07,6.3394e-07,0,0.054915,0.054986,1,0.267
-2.6686e-07,6.3679e-07,0,0.054967,0.054986,1,0.268
-2.6808e-07,6.3964e-07,0,0.055018,0.054986,1,0.269
-2.6929e-07,6.4249e-07,0,0.055069,0.054986,1,0.27
-2.705e-07,6.4535e-07,0,0.055121,0.054986,1,0.271
-2.7172e-07,6.482e-07,0,0.055172,0.054986,1,0.272
-2.7293e-07,6.5105e-07,0,0.055224,0.054986,1,0.273
-2.7414e-07,6.539e-07,0,0.055275,0.054986,1,0.274
-2.7535e-07,6.5675e-07,0,0.055326,0.054986,1,0.275
-2.7657e-07,6.596e-07,0,0.055378,0.054986,1,0.276
-2.7778e-07,6.6245e-07,0,0.055429,0.054986,1,0.277
-2.7899e-07,6.6531e-07,0,0.055481,0.054986,1,0.278
-2.8021e-07,6.6816e-07,0,0.055532,0.054986,1,0.279
-2.8142e-07,6.7101e-07,0,0.055583,0.054986,1,0.28
-2.8263e-07,6.7384e-07,0,0.055639,0.05552,1,0.281
-2.8384e-07,6.7669e-07,0,0.055689,0.056119,1,0.282
-2.8505e-07,6.7956e-07,0,0.055722,0.055945,1,0.283
-2.8627e-07,6.8243e-07,0,0.055753,0.055945,1,0.284
-2.8749e-07,6.8529e-07,0,0.055783,0.055945,1,0.285
-2.8871e-07,6.8816e-07,0,0.055814,0.055945,1,0.286
-2.8993e-07,6.9103e-07,0,0.055844,0.055945,1,0.287
-2.9115e-07,6.9389e-07,0,0.055875,0.055945,1,0.288
-2.9237e-07,6.9676e-07,0,0.055905,0.055945,1,0.289
-2.9359e-07,6.9963e-07,0,0.055936,0.055945,1,0.29
-2.948e-07,7.0249e-07,0,0.055966,0.055945,1,0.291
-2.9602e-07,7.0536e-07,0,0.055997,0.055945,1,0.292
-2.9724e-07,7.0822e-07,0,0.056027,0.055945,1,0.293
-2.9846e-07,7.1109e-07,0,0.056058,0.055945,1,0.294
-2.9968e-07,7.1396e-07,0,0.056088,0.055945,1,0.295
-3.009e-07,7.1682e-07,0,0.056119,0.055945,1,0.296
-3.0212e-07,7.1969e-07,0,0.056149,0.055945,1,0.297
-3.0334e-07,7.2255e-07,0,0.05618,0.055945,1,0.298
-3.0455e-07,7.2543e-07,0,0.056211,0.05643,1,0.299
-3.0574e-07,7.2831e-07,0,0.056243,0.05643,1,0.3
-3.0692e-07,7.312e-07,0,0.056275,0.05643,1,0.301
-3.0811e-07,7.3409e-07,0,0.056307,0.05643,1,0.302
-3.093e-07,7.3698e-07,0,0.056338,0.05643,1,0.303
-3.1049e-07,7.3986e-07,0,0.05637,0.05643,1,0.304
-3.1167e-07,7.4275e-07,0,0.056402,0.05643,1,0.305
-3.1286e-07,7.4564e-07,0,0.056434,0.05643,1,0.306
-3.1405e-07,7.4853e-07,0,0.056466,0.05643,1,0.307
-3.1524e-07,7.5141e-07,0,0.056498,0.05643,1,0.308
-3.1642e-07,7.543e-07,0,0.05653,0.05643,1,0.309
-3.1761e-07,7.5719e-07,0,0.056562,0.05643,1,0.31
-3.188e-07,7.6009e-07,0,0.056579,0.056088,1,0.311
-3.2e-07,7.6301e-07,0,0.056577,0.056088,1,0.312
-3.212e-07,7.6594e-07,0,0.056575,0.056088,1,0.313
-3.224e-07,7.6886e-07,0,0.056572,0.056088,1,0.314
-3.236e-07,7.7178e-07,0,0.05657,0.056088,1,0.315
-3.248e-07,7.747e-07,0,0.056568,0.056088,1,0.316
-3.26e-07,7.7763e-07,0,0.056565,0.056088,1,0.317
-3.2717e-07,7.8056e-07,0,0.056551,0.056349,1,0.318
-3.2833e-07,7.8349e-07,0,0.056534,0.056349,1,0.319
-3.2949e-07,7.8642e-07,0,0.056518,0.056349,1,0.32
-3.3064e-07,7.8935e-07,0,0.056501,0.056349,1,0.321
-3.318e-07,7.9228e-07,0,0.056485,0.056349,1,0.322
-3.3296e-07,7.9521e-07,0,0.056468,0.056349,1,0.323
-3.3412e-07,7.9814e-07,0,0.056452,0.056349,1,0.324
-3.3528e-07,8.0107e-07,0,0.056435,0.056349,1,0.325
-3.3643e-07,8.04e-07,0,0.056419,0.056349,1,0.326
-3.3759e-07,8.0693e-07,0,0.056402,0.056349,1,0.327
-3.3877e-07,8.0984e-07,0,0.056393,0.056999,1,0.328
-3.3994e-07,8.1273e-07,0,0.056386,0.056999,1,0.329
-3.4111e-07,8.1564e-07,0,0.056382,0.056786,1,0.33
-3.4225e-07,8.1857e-07,0,0.05639,0.056786,1,0.331
-3.434e-07,8.215e-07,0,0.056398,0.056786,1,0.332
-3.4454e-07,8.2443e-07,0,0.056407,0.056786,1,0.333
-3.4568e-07,8.2736e-07,0,0.056415,0.056786,1,0.334
-3.4683e-07,8.3029e-07,0,0.056423,0.056786,1,0.335
-3.4797e-07,8.3321e-07,0,0.05643,0.055952,1,0.336
-3.4912e-07,8.3614e-07,0,0.056437,0.055952,1,0.337
-3.5027e-07,8.3906e-07,0,0.056443,0.055952,1,0.338
-3.5142e-07,8.4198e-07,0,0.05645,0.055952,1,0.339
-3.5257e-07,8.449e-07,0,0.056457,0.055952,1,0.34
-3.5372e-07,8.4782e-07,0,0.056463,0.055952,1,0.341
-3.5487e-07,8.5074e-07,0,0.05647,0.055952,1,0.342
-3.5602e-07,8.5367e-07,0,0.056477,0.055952,1,0.343
-3.5717e-07,8.5659e-07,0,0.056483,0.055952,1,0.344
-3.5831e-07,8.5951e-07,0,0.056504,0.056484,1,0.345
-3.5942e-07,8.6247e-07,0,0.056658,0.056484,1,0.346
-3.6052e-07,8.6542e-07,0,0.056812,0.056484,1,0.347
-3.6163e-07,8.6837e-07,0,0.056986,0.057937,1,0.348
-3.6274e-07,8.713e-07,0,0.057188,0.057937,1,0.349
-3.6386e-07,8.7423e-07,0,0.05739,0.057937,1,0.35
-3.6497e-07,8.7716e-07,0,0.057592,0.057937,1,0.351
-3.6608e-07,8.8009e-07,0,0.057794,0.057937,1,0.352
-3.672e-07,8.8302e-07,0,0.057996,0.057937,1,0.353
-3.6831e-07,8.8595e-07,0,0.058197,0.057937,1,0.354
-3.6942e-07,8.8888e-07,0,0.058399,0.057937,1,0.355
-3.7054e-07,8.9181e-07,0,0.058601,0.057937,1,0.356
-3.7165e-07,8.9474e-07,0,0.058803,0.057937,1,0.357
-3.7276e-07,8.9768e-07,0,0.059005,0.057937,1,0.358
-3.7387e-07,9.0061e-07,0,0.059207,0.057937,1,0.359
-3.7499e-07,9.0354e-07,0,0.059409,0.057937,1,0.36
-3.7609e-07,9.0649e-07,0,0.059651,0.05962,1,0.361
-3.7718e-07,9.0944e-07,0,0.059969,0.061612,1,0.362
-3.7827e-07,9.1238e-07,0,0.060292,0.061612,1,0.363
-3.7936e-07,9.1533e-07,0,0.060614,0.061612,1,0.364
-3.8045e-07,9.1828e-07,0,0.060937,0.061612,1,0.365
-3.8155e-07,9.2122e-07,0,0.06126,0.061612,1,0.366
-3.8264e-07,9.2417e-07,0,0.061582,0.061612,1,0.367
-3.8373e-07,9.2711e-07,0,0.061904,0.061884,1,0.368
-3.8483e-07,9.3006e-07,0,0.062225,0.061884,1,0.369
-3.8593e-07,9.33e-07,0,0.062546,0.061884,1,0.37
-3.8702e-07,9.3594e-07,0,0.062868,0.061884,1,0.371
-3.8812e-07,9.3888e-07,0,0.063189,0.061884,1,0.372
-3.8921e-07,9.4183e-07,0,0.06351,0.061884,1,0.373
-3.9031e-07,9.4476e-07,0,0.063859,0.064312,1,0.374
-3.9138e-07,9.4772e-07,0,0.064242,0.066261,1,0.375
-3.9244e-07,9.5067e-07,0,0.064626,0.066261,1,0.376
-3.9351e-07,9.5363e-07,0,0.065009,0.066261,1,0.377
-3.9458e-07,9.5659e-07,0,0.065393,0.066261,1,0.378
-3.9564e-07,9.5954e-07,0,0.065776,0.066261,1,0.379
-3.9671e-07,9.625e-07,0,0.06616,0.066261,1,0.38
-3.9777e-07,9.6546e-07,0,0.066543,0.066261,1,0.381
-3.9884e-07,9.6842e-07,0,0.066926,0.066261,1,0.382
-3.999e-07,9.7137e-07,0,0.06731,0.066261,1,0.383
-4.0097e-07,9.7433e-07,0,0.067693,0.066261,1,0.384
-4.0203e-07,9.7729e-07,0,0.068077,0.066261,1,0.385
-4.0312e-07,9.8023e-07,0,0.068516,0.068955,1,0.386
-4.0419e-07,9.8317e-07,0,0.068962,0.071036,1,0.387
-4.0523e-07,9.8614e-07,0,0.069412,0.071036,1,0.388
-4.0627e-07,9.8911e-07,0,0.069863,0.071036,1,0.389
-4.0731e-07,9.9208e-07,0,0.070313,0.071036,1,0.39
-4.0835e-07,9.9505e-07,0,0.070763,0.071036,1,0.391
-4.0939e-07,9.9802e-07,0,0.071213,0.071036,1,0.392
-4.1043e-07,1.001e-06,0,0.071664,0.071036,1,0.393
-4.1147e-07,1.004e-06,0,0.072114,0.071036,1,0.394
-4.1251e-07,1.0069e-06,0,0.072564,0.071036,1,0.395
-4.1356e-07,1.0099e-06,0,0.073037,0.074226,1,0.396
-4.1464e-07,1.0128e-06,0,0.073572,0.074226,1,0.397
-4.157e-07,1.0158e-06,0,0.07411,0.076153,1,0.398
-4.1674e-07,1.0188e-06,0,0.074656,0.076153,1,0.399
-4.1777e-07,1.0217e-06,0,0.075202,0.076153,1,0.4
-4.1881e-07,1.0247e-06,0,0.075747,0.076153,1,0.401
-4.1985e-07,1.0277e-06,0,0.076293,0.076153,1,0.402
-4.2088e-07,1.0306e-06,0,0.076839,0.076153,1,0.403
-4.2192e-07,1.0336e-06,0,0.077385,0.076153,1,0.404
-4.2296e-07,1.0366e-06,0,0.077964,0.079405,1,0.405
-4.2398e-07,1.0396e-06,0,0.07861,0.079405,1,0.406
-4.2501e-07,1.0425e-06,0,0.079256,0.079405,1,0.407
-4.2604e-07,1.0455e-06,0,0.079903,0.079405,1,0.408
-4.2707e-07,1.0485e-06,0,0.080549,0.079405,1,0.409
-4.281e-07,1.0515e-06,0,0.081196,0.079405,1,0.41
-4.2913e-07,1.0545e-06,0,0.081838,0.08017,1,0.411
-4.3015e-07,1.0574e-06,0,0.082476,0.08017,1,0.412
-4.3113e-07,1.0604e-06,0,0.083268,0.084207,1,0.413
-4.3212e-07,1.0634e-06,0,0.084068,0.086636,1,0.414
-4.3314e-07,1.0664e-06,0,0.084872,0.086636,1,0.415
-4.3415e-07,1.0694e-06,0,0.085676,0.086636,1,0.416
-4.3517e-07,1.0724e-06,0,0.08648,0.086636,1,0.417
-4.3618e-07,1.0753e-06,0,0.087285,0.086636,1,0.418
-4.372e-07,1.0783e-06,0,0.088089,0.086636,1,0.419
-4.3821e-07,1.0813e-06,0,0.088893,0.086636,1,0.42
-4.3924e-07,1.0843e-06,0,0.089893,0.090972,1,0.421
-4.4027e-07,1.0873e-06,0,0.09091,0.090972,1,0.422
-4.4129e-07,1.0903e-06,0,0.091927,0.090972,1,0.423
-4.4232e-07,1.0932e-06,0,0.092959,0.095424,1,0.424
-4.4331e-07,1.0963e-06,0,0.094122,0.095424,1,0.425
-4.443e-07,1.0993e-06,0,0.095286,0.095424,1,0.426
-4.4529e-07,1.1023e-06,0,0.09645,0.095424,1,0.427
-4.4628e-07,1.1053e-06,0,0.097614,0.095424,1,0.428
-4.4727e-07,1.1083e-06,0,0.098778,0.095424,1,0.429
-4.4827e-07,1.1113e-06,0,0.099955,0.099825,1,0.43
-4.493e-07,1.1143e-06,0,0.1012,0.099825,1,0.431
-4.5032e-07,1.1174e-06,0,0.1025,0.10556,1,0.432
-4.5134e-07,1.1204e-06,0,0.10409,0.10556,1,0.433
-4.5236e-07,1.1234e-06,0,0.10567,0.10858,1,0.434
-4.5336e-07,1.1265e-06,0,0.10729,0.10858,1,0.435
-4.5436e-07,1.1295e-06,0,0.1089,0.10858,1,0.436
-4.5537e-07,1.1326e-06,0,0.11052,0.10858,1,0.437
-4.5637e-07,1.1356e-06,0,0.11214,0.10858,1,0.438
-4.5737e-07,1.1387e-06,0,0.11417,0.11607,1,0.439
-4.5837e-07,1.1418e-06,0,0.11626,0.11607,1,0.44
-4.5937e-07,1.1449e-06,0,0.11834,0.11607,1,0.441
-4.6037e-07,1.148e-06,0,0.12042,0.11607,1,0.442
-4.6139e-07,1.1511e-06,0,0.12255,0.12106,1,0.443
-4.6241e-07,1.1542e-06,0,0.12472,0.12106,1,0.444
-4.6343e-07,1.1573e-06,0,0.1274,0.13064,1,0.445
-4.6445e-07,1.1605e-06,0,0.13026,0.13533,1,0.446
-4.6546e-07,1.1637e-06,0,0.13311,0.13533,1,0.447
-4.6647e-07,1.1668e-06,0,0.13597,0.13533,1,0.448
-4.6749e-07,1.17e-06,0,0.13882,0.13533,1,0.449
-4.685e-07,1.1732e-06,0,0.14168,0.13533,1,0.45
-4.6951e-07,1.1764e-06,0,0.1454,0.14586,1,0.451
-4.7052e-07,1.1797e-06,0,0.14914,0.14586,1,0.452
-4.7154e-07,1.183e-06,0,0.15289,0.14586,1,0.453
-4.7255e-07,1.1862e-06,0,0.15667,0.15173,1,0.454
-4.7356e-07,1.1896e-06,0,0.1612,0.16064,1,0.455
-4.7457e-07,1.193e-06,0,0.16586,0.16608,1,0.456
-4.7558e-07,1.1963e-06,0,0.17051,0.16608,1,0.457
-4.766e-07,1.1998e-06,0,0.17585,0.17643,1,0.458
-4.7761e-07,1.2033e-06,0,0.18129,0.17643,1,0.459
-4.7862e-07,1.2068e-06,0,0.18697,0.18568,1,0.46
-4.7962e-07,1.2103e-06,0,0.19313,0.19815,1,0.461
-4.8061e-07,1.214e-06,0,0.19992,0.19815,1,0.462
-4.8161e-07,1.2177e-06,0,0.20671,0.19815,1,0.463
-4.826e-07,1.2214e-06,0,0.21393,0.21289,1,0.464
-4.8359e-07,1.2253e-06,0,0.22174,0.22505,1,0.465
-4.8459e-07,1.2292e-06,0,0.22969,0.22505,1,0.466
-4.8558e-07,1.2332e-06,0,0.23828,0.24294,1,0.467
-4.8654e-07,1.2373e-06,0,0.24784,0.24294,1,0.468
-4.8751e-07,1.2415e-06,0,0.2574,0.24294,1,0.469
-4.8848e-07,1.2457e-06,0,0.26697,0.28332,1,0.47
-4.8942e-07,1.2502e-06,0,0.27825,0.28332,1,0.471
-4.9036e-07,1.2547e-06,0,0.28953,0.28332,1,0.472
-4.913e-07,1.2595e-06,0,0.30155,0.30335,1,0.473
-4.9222e-07,1.2644e-06,0,0.31437,0.30335,1,0.474
-4.9314e-07,1.2694e-06,0,0.32712,0.33454,1,0.475
-4.9397e-07,1.2749e-06,0,0.34195,0.3582,1,0.476
-4.9482e-07,1.2806e-06,0,0.35703,0.3582,1,0.477
-4.9567e-07,1.2862e-06,0,0.37211,0.3582,1,0.478
-4.9641e-07,1.2923e-06,0,0.3883,0.39511,1,0.479
-4.9703e-07,1.2987e-06,0,0.40564,0.39511,1,0.48
-4.9787e-07,1.3057e-06,0,0.42371,0.42271,1,0.481
-4.9882e-07,1.313e-06,0,0.44211,0.42271,1,0.482
-4.994e-07,1.3215e-06,0,0.46251,0.46321,1,0.483
-4.9989e-07,1.3305e-06,0,0.4834,0.46321,1,0.484
-5.004e-07,1.3393e-06,0,0.5043,0.48185,1,0.485
-5.0032e-07,1.3498e-06,0,0.52697,0.52223,1,0.486
-5.0041e-07,1.3627e-06,0,0.55091,0.55334,1,0.487
-5.0054e-07,1.3759e-06,0,0.57491,0.55334,1,0.488
-5.0044e-07,1.3896e-06,0,0.59959,0.59135,1,0.489
-5.0018e-07,1.4082e-06,0,0.62598,0.63444,1,0.49
-4.9991e-07,1.4281e-06,0,0.65272,0.63444,1,0.491
-4.9966e-07,1.4481e-06,0,0.67949,0.66364,1,0.492
-4.9845e-07,1.4772e-06,0,0.70775,0.75098,1,0.493
-5.0063e-07,1.5192e-06,0,0.73721,0.75098,1,0.494
-5.0281e-07,1.5613e-06,0,0.76668,0.75098,1,0.495
-5.031e-07,1.6076e-06,0,0.79613,0.79963,1,0.496
-5.0508e-07,1.7204e-06,0,0.82612,0.8492,1,0.497
-5.3077e-07,1.8956e-06,0,0.85717,0.8492,1,0.498
-5.3881e-07,2.0772e-06,0,0.88806,0.88484,1,0.499
-4.9183e-07,2.2782e-06,0,0.91849,0.88484,1,0.5
-4.9842e-07,0.0012147,0,0.9129,0.9979,1,0.501
-5.0835e-07,0.0025028,0,0.90507,0.9979,1,0.502
-5.1828e-07,0.0037908,0,0.89723,0.9979,1,0.503
-5.2821e-07,0.0050789,0,0.8894,0.9979,1,0.504
-5.3524e-07,0.0057932,0,0.86901,0.7773,1,0.505
-5.3494e-07,0.0057933,0,0.83303,0.7773,1,0.506
-5.3464e-07,0.0057934,0,0.79706,0.7773,1,0.507
-5.3433e-07,0.0057934,0,0.76108,0.7773,1,0.508
-5.3403e-07,0.0057935,0,0.72511,0.7773,1,0.509
-5.313e-07,0.0057935,0,0.69487,0.70157,1,0.51
-5.3088e-07,0.0057936,0,0.66477,0.659,1,0.511
-5.3238e-07,0.0057936,0,0.63544,0.60866,1,0.512
-5.3122e-07,0.0057936,0,0.60725,0.60866,1,0.513
-5.3017e-07,0.0057936,0,0.57958,0.55399,1,0.514
-5.2956e-07,0.0057936,0,0.55404,0.55399,1,0.515
-5.2872e-07,0.0057937,0,0.52895,0.51692,1,0.516
-5.2779e-07,0.0057937,0,0.50403,0.51692,1,0.517
-5.2649e-07,0.0057937,0,0.48143,0.47282,1,0.518
-5.25e-07,0.0057937,0,0.4599,0.47282,1,0.519
-5.237e-07,0.0057937,0,0.43916,0.43783,1,0.52
-5.225e-07,0.0057937,0,0.41936,0.40334,1,0.521
-5.213e-07,0.0057937,0,0.40012,0.40334,1,0.522
-5.2005e-07,0.0057937,0,0.38227,0.37227,1,0.523
-5.1876e-07,0.0057937,0,0.3656,0.37227,1,0.524
-5.1747e-07,0.0057937,0,0.34899,0.35441,1,0.525
-5.1611e-07,0.0057937,0,0.3341,0.3202,1,0.526
-5.1473e-07,0.0057937,0,0.31953,0.3202,1,0.527
-5.1337e-07,0.0057937,0,0.30583,0.29861,1,0.528
-5.1202e-07,0.0057937,0,0.29302,0.29861,1,0.529
-5.1067e-07,0.0057937,0,0.28021,0.29861,1,0.53
-5.0932e-07,0.0057938,0,0.26945,0.25282,1,0.531
-5.0798e-07,0.0057938,0,0.25869,0.25282,1,0.532
-5.0664e-07,0.0057938,0,0.24793,0.25282,1,0.533
-5.0531e-07,0.0057938,0,0.23824,0.23279,1,0.534
-5.0399e-07,0.0057938,0,0.22933,0.23279,1,0.535
-5.0266e-07,0.0057938,0,0.22062,0.21975,1,0.536
-5.0134e-07,0.0057938,0,0.21279,0.20326,1,0.537
-5.0002e-07,0.0057938,0,0.20552,0.20326,1,0.538
-4.9871e-07,0.0057938,0,0.19824,0.20326,1,0.539
-4.9739e-07,0.0057938,0,0.19108,0.19038,1,0.54
-4.9609e-07,0.0057938,0,0.18522,0.17946,1,0.541
-4.948e-07,0.0057938,0,0.17941,0.17946,1,0.542
-4.935e-07,0.0057938,0,0.1736,0.17946,1,0.543
-4.922e-07,0.0057938,0,0.16846,0.1617,1,0.544
-4.9091e-07,0.0057938,0,0.16364,0.1617,1,0.545
-4.8961e-07,0.0057938,0,0.15883,0.1617,1,0.546
-4.8831e-07,0.0057938,0,0.15483,0.15173,1,0.547
-4.8701e-07,0.0057938,0,0.15098,0.15173,1,0.548
-4.8574e-07,0.0057938,0,0.14721,0.14539,1,0.549
-4.8447e-07,0.0057938,0,0.14346,0.14539,1,0.55
-4.8321e-07,0.0057938,0,0.14,0.13494,1,0.551
-4.8195e-07,0.0057938,0,0.13712,0.13494,1,0.552
-4.807e-07,0.0057938,0,0.13424,0.13494,1,0.553
-4.7944e-07,0.0057938,0,0.13135,0.13105,1,0.554
-4.7817e-07,0.0057938,0,0.12844,0.13105,1,0.555
-4.7689e-07,0.0057938,0,0.12561,0.12144,1,0.556
-4.7561e-07,0.0057938,0,0.12337,0.12144,1,0.557
-4.7435e-07,0.0057938,0,0.12116,0.11652,1,0.558
-4.7311e-07,0.0057939,0,0.11901,0.11652,1,0.559
-4.7188e-07,0.0057939,0,0.11686,0.11652,1,0.56
-4.7065e-07,0.0057939,0,0.11472,0.11652,1,0.561
-4.6941e-07,0.0057939,0,0.1126,0.10892,1,0.562
-4.6819e-07,0.0057939,0,0.11093,0.10892,1,0.563
-4.6696e-07,0.0057939,0,0.10926,0.10892,1,0.564
-4.6574e-07,0.0057939,0,0.10759,0.10892,1,0.565
-4.6451e-07,0.0057939,0,0.10592,0.10892,1,0.566
-4.6327e-07,0.0057939,0,0.10429,0.10569,1,0.567
-4.6202e-07,0.0057939,0,0.10266,0.10569,1,0.568
-4.6077e-07,0.0057939,0,0.10133,0.099812,1,0.569
-4.5953e-07,0.0057939,0,0.10005,0.099812,1,0.57
-4.5832e-07,0.0057939,0,0.098841,0.095422,1,0.571
-4.5712e-07,0.0057939,0,0.09764,0.095422,1,0.572
-4.5592e-07,0.0057939,0,0.09644,0.095422,1,0.573
-4.5472e-07,0.0057939,0,0.095239,0.095422,1,0.574
-4.5352e-07,0.0057939,0,0.094039,0.095422,1,0.575
-4.5233e-07,0.0057939,0,0.092838,0.095422,1,0.576
-4.511e-07,0.0057939,0,0.091792,0.090754,1,0.577
-4.4987e-07,0.0057939,0,0.090763,0.090754,1,0.578
-4.4863e-07,0.0057939,0,0.089734,0.090754,1,0.579
-4.474e-07,0.0057939,0,0.088723,0.086395,1,0.58
-4.4619e-07,0.0057939,0,0.087905,0.086395,1,0.581
-4.4498e-07,0.0057939,0,0.087088,0.086395,1,0.582
-4.4377e-07,0.0057939,0,0.086271,0.086395,1,0.583
-4.4257e-07,0.0057939,0,0.085453,0.086395,1,0.584
-4.4136e-07,0.0057939,0,0.084636,0.086395,1,0.585
-4.4015e-07,0.0057939,0,0.083818,0.086395,1,0.586
-4.3895e-07,0.0057939,0,0.083003,0.08403,1,0.587
-4.3777e-07,0.0057939,0,0.082194,0.079918,1,0.588
-4.3657e-07,0.0057939,0,0.081552,0.079918,1,0.589
-4.3537e-07,0.0057939,0,0.080911,0.079132,1,0.59
-4.3416e-07,0.005794,0,0.080271,0.079132,1,0.591
-4.3296e-07,0.005794,0,0.079631,0.079132,1,0.592
-4.3175e-07,0.005794,0,0.07899,0.079132,1,0.593
-4.3054e-07,0.005794,0,0.07835,0.079132,1,0.594
-4.2934e-07,0.005794,0,0.07771,0.079132,1,0.595
-4.2813e-07,0.005794,0,0.077137,0.075919,1,0.596
-4.2693e-07,0.005794,0,0.076598,0.075919,1,0.597
-4.2572e-07,0.005794,0,0.076059,0.075919,1,0.598
-4.2452e-07,0.005794,0,0.075519,0.075919,1,0.599
-4.2332e-07,0.005794,0,0.07498,0.075919,1,0.6
-4.2211e-07,0.005794,0,0.074441,0.075919,1,0.601
-4.2091e-07,0.005794,0,0.073902,0.075919,1,0.602
-4.1969e-07,0.005794,0,0.073373,0.074056,1,0.603
-4.1846e-07,0.005794,0,0.072849,0.074056,1,0.604
-4.1725e-07,0.005794,0,0.072385,0.070902,1,0.605
-4.1606e-07,0.005794,0,0.071945,0.070902,1,0.606
-4.1486e-07,0.005794,0,0.071504,0.070902,1,0.607
-4.1366e-07,0.005794,0,0.071063,0.070902,1,0.608
-4.1247e-07,0.005794,0,0.070623,0.070902,1,0.609
-4.1127e-07,0.005794,0,0.070182,0.070902,1,0.61
-4.1008e-07,0.005794,0,0.069741,0.070902,1,0.611
-4.0888e-07,0.005794,0,0.0693,0.070902,1,0.612
-4.0769e-07,0.005794,0,0.06886,0.070902,1,0.613
-4.0647e-07,0.005794,0,0.068421,0.068891,1,0.614
-4.0525e-07,0.005794,0,0.067989,0.066212,1,0.615
-4.0405e-07,0.005794,0,0.06761,0.066212,1,0.616
-4.0284e-07,0.005794,0,0.067231,0.066212,1,0.617
-4.0164e-07,0.005794,0,0.066853,0.066212,1,0.618
-4.0043e-07,0.005794,0,0.066474,0.066212,1,0.619
-3.9923e-07,0.005794,0,0.066096,0.066212,1,0.62
-3.9802e-07,0.005794,0,0.065717,0.066212,1,0.621
-3.9682e-07,0.005794,0,0.065339,0.066212,1,0.622
-3.9562e-07,0.0057941,0,0.06496,0.066212,1,0.623
-3.9441e-07,0.0057941,0,0.064581,0.066212,1,0.624
-3.9321e-07,0.0057941,0,0.064203,0.066212,1,0.625
-3.92e-07,0.0057941,0,0.063824,0.064304,1,0.626
-3.9078e-07,0.0057941,0,0.063477,0.061879,1,0.627
-3.8957e-07,0.0057941,0,0.063158,0.061879,1,0.628
-3.8835e-07,0.0057941,0,0.062839,0.061879,1,0.629
-3.8714e-07,0.0057941,0,0.06252,0.061879,1,0.63
-3.8593e-07,0.0057941,0,0.0622,0.061879,1,0.631
-3.8471e-07,0.0057941,0,0.061881,0.061879,1,0.632
-3.835e-07,0.0057941,0,0.061562,0.061577,1,0.633
-3.8228e-07,0.0057941,0,0.061241,0.061577,1,0.634
-3.8107e-07,0.0057941,0,0.060921,0.061577,1,0.635
-3.7986e-07,0.0057941,0,0.0606,0.061577,1,0.636
-3.7865e-07,0.0057941,0,0.060279,0.061577,1,0.637
-3.7743e-07,0.0057941,0,0.059959,0.061577,1,0.638
-3.7622e-07,0.0057941,0,0.059643,0.059583,1,0.639
-3.7501e-07,0.0057941,0,0.059401,0.057921,1,0.64
-3.738e-07,0.0057941,0,0.059198,0.057921,1,0.641
-3.7259e-07,0.0057941,0,0.058995,0.057921,1,0.642
-3.7137e-07,0.0057941,0,0.058792,0.057921,1,0.643
-3.7016e-07,0.0057941,0,0.05859,0.057921,1,0.644
-3.6895e-07,0.0057941,0,0.058387,0.057921,1,0.645
-3.6773e-07,0.0057941,0,0.058184,0.057921,1,0.646
-3.6652e-07,0.0057941,0,0.057981,0.057921,1,0.647
-3.653e-07,0.0057941,0,0.057778,0.057921,1,0.648
-3.6409e-07,0.0057941,0,0.057575,0.057921,1,0.649
-3.6288e-07,0.0057941,0,0.057372,0.057921,1,0.65
-3.6166e-07,0.0057941,0,0.057169,0.057921,1,0.651
-3.6045e-07,0.0057941,0,0.056966,0.057921,1,0.652
-3.5924e-07,0.0057941,0,0.056792,0.056457,1,0.653
-3.5803e-07,0.0057941,0,0.056639,0.056457,1,0.654
-3.5681e-07,0.0057941,0,0.056485,0.056457,1,0.655
-3.5558e-07,0.0057941,0,0.056465,0.055932,1,0.656
-3.5435e-07,0.0057942,0,0.056459,0.055932,1,0.657
-3.5312e-07,0.0057942,0,0.056454,0.055932,1,0.658
-3.5189e-07,0.0057942,0,0.056448,0.055932,1,0.659
-3.5066e-07,0.0057942,0,0.056442,0.055932,1,0.66
-3.4943e-07,0.0057942,0,0.056437,0.055932,1,0.661
-3.482e-07,0.0057942,0,0.056431,0.055932,1,0.662
-3.4697e-07,0.0057942,0,0.056425,0.055932,1,0.663
-3.4574e-07,0.0057942,0,0.05642,0.055932,1,0.664
-3.4451e-07,0.0057942,0,0.056413,0.05678,1,0.665
-3.4329e-07,0.0057942,0,0.056406,0.05678,1,0.666
-3.4206e-07,0.0057942,0,0.056399,0.05678,1,0.667
-3.4084e-07,0.0057942,0,0.056392,0.05678,1,0.668
-3.3961e-07,0.0057942,0,0.056385,0.05678,1,0.669
-3.3839e-07,0.0057942,0,0.056378,0.05678,1,0.67
-3.3715e-07,0.0057942,0,0.056383,0.057009,1,0.671
-3.3591e-07,0.0057942,0,0.056392,0.057009,1,0.672
-3.3468e-07,0.0057942,0,0.056403,0.056357,1,0.673
-3.3345e-07,0.0057942,0,0.056421,0.056357,1,0.674
-3.3222e-07,0.0057942,0,0.056439,0.056357,1,0.675
-3.3099e-07,0.0057942,0,0.056458,0.056357,1,0.676
-3.2976e-07,0.0057942,0,0.056476,0.056357,1,0.677
-3.2853e-07,0.0057942,0,0.056494,0.056357,1,0.678
-3.273e-07,0.0057942,0,0.056513,0.056357,1,0.679
-3.2607e-07,0.0057942,0,0.056531,0.056357,1,0.68
-3.2484e-07,0.0057942,0,0.056549,0.056357,1,0.681
-3.2361e-07,0.0057942,0,0.056568,0.056357,1,0.682
-3.2238e-07,0.0057942,0,0.056584,0.056106,1,0.683
-3.2111e-07,0.0057942,0,0.056587,0.056106,1,0.684
-3.1984e-07,0.0057942,0,0.056591,0.056106,1,0.685
-3.1858e-07,0.0057942,0,0.056595,0.056106,1,0.686
-3.1731e-07,0.0057942,0,0.056599,0.056106,1,0.687
-3.1604e-07,0.0057942,0,0.056603,0.056106,1,0.688
-3.1477e-07,0.0057942,0,0.056606,0.056106,1,0.689
-3.1352e-07,0.0057942,0,0.056591,0.056467,1,0.69
-3.1229e-07,0.0057943,0,0.05656,0.056467,1,0.691
-3.1105e-07,0.0057943,0,0.05653,0.056467,1,0.692
-3.0981e-07,0.0057943,0,0.0565,0.056467,1,0.693
-3.0857e-07,0.0057943,0,0.056469,0.056467,1,0.694
-3.0734e-07,0.0057943,0,0.056439,0.056467,1,0.695
-3.061e-07,0.0057943,0,0.056409,0.056467,1,0.696
-3.0486e-07,0.0057943,0,0.056378,0.056467,1,0.697
-3.0363e-07,0.0057943,0,0.056348,0.056467,1,0.698
-3.0239e-07,0.0057943,0,0.056318,0.056467,1,0.699
-3.0115e-07,0.0057943,0,0.056287,0.056467,1,0.7
-2.9991e-07,0.0057943,0,0.056257,0.056467,1,0.701
-2.9866e-07,0.0057943,0,0.056227,0.055996,1,0.702
-2.9739e-07,0.0057943,0,0.056198,0.055996,1,0.703
-2.9613e-07,0.0057943,0,0.056169,0.055996,1,0.704
-2.9487e-07,0.0057943,0,0.056139,0.055996,1,0.705
-2.936e-07,0.0057943,0,0.05611,0.055996,1,0.706
-2.9234e-07,0.0057943,0,0.056081,0.055996,1,0.707
-2.9108e-07,0.0057943,0,0.056051,0.055996,1,0.708
-2.8981e-07,0.0057943,0,0.056022,0.055996,1,0.709
-2.8855e-07,0.0057943,0,0.055993,0.055996,1,0.71
-2.8729e-07,0.0057943,0,0.055963,0.055996,1,0.711
-2.8602e-07,0.0057943,0,0.055934,0.055996,1,0.712
-2.8476e-07,0.0057943,0,0.055904,0.055996,1,0.713
-2.835e-07,0.0057943,0,0.055875,0.055996,1,0.714
-2.8223e-07,0.0057943,0,0.055846,0.055996,1,0.715
-2.8097e-07,0.0057943,0,0.055816,0.055996,1,0.716
-2.7971e-07,0.0057943,0,0.055787,0.055996,1,0.717
-2.7845e-07,0.0057943,0,0.055755,0.056188,1,0.718
-2.7721e-07,0.0057943,0,0.055706,0.0556,1,0.719
-2.7597e-07,0.0057943,0,0.055651,0.055065,1,0.72
-2.7473e-07,0.0057943,0,0.055601,0.055065,1,0.721
-2.7348e-07,0.0057943,0,0.05555,0.055065,1,0.722
-2.7224e-07,0.0057943,0,0.055499,0.055065,1,0.723
-2.71e-07,0.0057943,0,0.055449,0.055065,1,0.724
-2.6975e-07,0.0057944,0,0.055398,0.055065,1,0.725
-2.6851e-07,0.0057944,0,0.055348,0.055065,1,0.726
-2.6727e-07,0.0057944,0,0.055297,0.055065,1,0.727
-2.6603e-07,0.0057944,0,0.055247,0.055065,1,0.728
-2.6478e-07,0.0057944,0,0.055196,0.055065,1,0.729
-2.6354e-07,0.0057944,0,0.055145,0.055065,1,0.73
-2.623e-07,0.0057944,0,0.055095,0.055065,1,0.731
-2.6105e-07,0.0057944,0,0.055044,0.055065,1,0.732
-2.5981e-07,0.0057944,0,0.054994,0.055065,1,0.733
-2.5857e-07,0.0057944,0,0.054943,0.055065,1,0.734
-2.5732e-07,0.0057944,0,0.054893,0.055065,1,0.735
-2.5608e-07,0.0057944,0,0.054842,0.055065,1,0.736
-2.5484e-07,0.0057944,0,0.054791,0.055065,1,0.737
-2.536e-07,0.0057944,0,0.054741,0.055065,1,0.738
-2.5236e-07,0.0057944,0,0.054688,0.054264,1,0.739
-2.5114e-07,0.0057944,0,0.054614,0.054264,1,0.74
-2.4993e-07,0.0057944,0,0.05454,0.054264,1,0.741
-2.4872e-07,0.0057944,0,0.054466,0.054264,1,0.742
-2.4751e-07,0.0057944,0,0.054392,0.054264,1,0.743
-2.463e-07,0.0057944,0,0.054317,0.054264,1,0.744
-2.4509e-07,0.0057944,0,0.054243,0.054264,1,0.745
-2.4387e-07,0.0057944,0,0.054169,0.054264,1,0.746
-2.4266e-07,0.0057944,0,0.054095,0.054264,1,0.747
-2.4145e-07,0.0057944,0,0.054021,0.054264,1,0.748
-2.4021e-07,0.0057944,0,0.053958,0.053831,1,0.749
-2.3895e-07,0.0057944,0,0.0539,0.053831,1,0.75
-2.377e-07,0.0057944,0,0.053843,0.053831,1,0.751
-2.3644e-07,0.0057944,0,0.053786,0.053831,1,0.752
-2.3519e-07,0.0057944,0,0.053728,0.053831,1,0.753
-2.3393e-07,0.0057944,0,0.053671,0.053831,1,0.754
-2.3267e-07,0.0057944,0,0.053614,0.053831,1,0.755
-2.3142e-07,0.0057944,0,0.053556,0.053831,1,0.756
-2.3016e-07,0.0057944,0,0.053499,0.053831,1,0.757
-2.2891e-07,0.0057944,0,0.053442,0.053831,1,0.758
-2.2766e-07,0.0057944,0,0.053379,0.052677,1,0.759
-2.2645e-07,0.0057944,0,0.053295,0.052677,1,0.76
-2.2524e-07,0.0057945,0,0.053211,0.052677,1,0.761
-2.2404e-07,0.0057945,0,0.053128,0.052677,1,0.762
-2.2283e-07,0.0057945,0,0.053044,0.052677,1,0.763
-2.2162e-07,0.0057945,0,0.052961,0.052677,1,0.764
-2.2042e-07,0.0057945,0,0.052877,0.052677,1,0.765
-2.1921e-07,0.0057945,0,0.052793,0.052677,1,0.766
-2.18e-07,0.0057945,0,0.05271,0.052677,1,0.767
-2.1679e-07,0.0057945,0,0.052626,0.052677,1,0.768
-2.1559e-07,0.0057945,0,0.052543,0.052677,1,0.769
-2.1438e-07,0.0057945,0,0.052459,0.052677,1,0.77
-2.1317e-07,0.0057945,0,0.052375,0.052677,1,0.771
-2.1196e-07,0.0057945,0,0.052292,0.052677,1,0.772
-2.1076e-07,0.0057945,0,0.052208,0.052677,1,0.773
-2.0955e-07,0.0057945,0,0.052125,0.052677,1,0.774
-2.0834e-07,0.0057945,0,0.052041,0.052677,1,0.775
-2.0712e-07,0.0057945,0,0.05196,0.052221,1,0.776
-2.0586e-07,0.0057945,0,0.051892,0.052221,1,0.777
-2.046e-07,0.0057945,0,0.051824,0.052221,1,0.778
-2.0333e-07,0.0057945,0,0.051755,0.052221,1,0.779
-2.0207e-07,0.0057945,0,0.051687,0.052221,1,0.78
-2.0081e-07,0.0057945,0,0.051619,0.052221,1,0.781
-1.9955e-07,0.0057945,0,0.05155,0.052221,1,0.782
-1.9828e-07,0.0057945,0,0.051482,0.052221,1,0.783
-1.9702e-07,0.0057945,0,0.051414,0.052221,1,0.784
-1.9578e-07,0.0057945,0,0.051334,0.050702,1,0.785
-1.9457e-07,0.0057945,0,0.051244,0.050702,1,0.786
-1.9335e-07,0.0057945,0,0.051154,0.050702,1,0.787
-1.9214e-07,0.0057945,0,0.051064,0.050702,1,0.788
-1.9092e-07,0.0057945,0,0.050975,0.050702,1,0.789
-1.8971e-07,0.0057945,0,0.050885,0.050702,1,0.79
-1.8849e-07,0.0057945,0,0.050795,0.050702,1,0.791
-1.8728e-07,0.0057945,0,0.050705,0.050702,1,0.792
-1.8606e-07,0.0057945,0,0.050616,0.050702,1,0.793
-1.8484e-07,0.0057945,0,0.050526,0.050702,1,0.794
-1.8363e-07,0.0057945,0,0.050436,0.050702,1,0.795
-1.8241e-07,0.0057945,0,0.050346,0.050702,1,0.796
-1.812e-07,0.0057945,0,0.050257,0.050702,1,0.797
-1.7998e-07,0.0057945,0,0.050167,0.050702,1,0.798
-1.7877e-07,0.0057946,0,0.050077,0.050702,1,0.799
-1.7757e-07,0.0057946,0,0.049982,0.049531,1,0.8
-1.7639e-07,0.0057946,0,0.049881,0.049531,1,0.801
-1.7522e-07,0.0057946,0,0.04978,0.049531,1,0.802
-1.7404e-07,0.0057946,0,0.049678,0.049531,1,0.803
-1.7286e-07,0.0057946,0,0.049577,0.049531,1,0.804
-1.7169e-07,0.0057946,0,0.049475,0.049531,1,0.805
-1.7051e-07,0.0057946,0,0.049374,0.049531,1,0.806
-1.6933e-07,0.0057946,0,0.049273,0.049531,1,0.807
-1.6816e-07,0.0057946,0,0.049171,0.049531,1,0.808
-1.6698e-07,0.0057946,0,0.04907,0.049531,1,0.809
-1.658e-07,0.0057946,0,0.048969,0.049531,1,0.81
-1.6463e-07,0.0057946,0,0.048867,0.049531,1,0.811
-1.6349e-07,0.0057946,0,0.048763,0.047329,1,0.812
-1.6247e-07,0.0057946,0,0.048653,0.047329,1,0.813
-1.6144e-07,0.0057946,0,0.048542,0.047329,1,0.814
-1.6041e-07,0.0057946,0,0.048431,0.047329,1,0.815
-1.5939e-07,0.0057946,0,0.04832,0.047329,1,0.816
-1.5836e-07,0.0057946,0,0.048209,0.047329,1,0.817
-1.5731e-07,0.0057946,0,0.048102,0.04581,1,0.818
-1.5621e-07,0.0057946,0,0.047999,0.04581,1,0.819
-1.5511e-07,0.0057946,0,0.047896,0.04581,1,0.82
-1.5401e-07,0.0057946,0,0.047793,0.04581,1,0.821
-1.5291e-07,0.0057946,0,0.047691,0.04581,1,0.822
-1.5181e-07,0.0057946,0,0.047588,0.04581,1,0.823
-1.5071e-07,0.0057946,0,0.047485,0.04581,1,0.824
-1.4961e-07,0.0057946,0,0.047382,0.04581,1,0.825
-1.4851e-07,0.0057946,0,0.04728,0.04581,1,0.826
-1.4741e-07,0.0057946,0,0.047177,0.04581,1,0.827
-1.4628e-07,0.0057946,0,0.047079,0.046288,1,0.828
-1.4513e-07,0.0057946,0,0.046982,0.046288,1,0.829
-1.4399e-07,0.0057946,0,0.046885,0.046288,1,0.83
-1.4285e-07,0.0057946,0,0.046789,0.046288,1,0.831
-1.417e-07,0.0057946,0,0.046692,0.046288,1,0.832
-1.4056e-07,0.0057946,0,0.046596,0.046288,1,0.833
-1.3942e-07,0.0057946,0,0.046499,0.046288,1,0.834
-1.3827e-07,0.0057946,0,0.046403,0.046288,1,0.835
-1.3713e-07,0.0057946,0,0.046306,0.046288,1,0.836
-1.3599e-07,0.0057946,0,0.04621,0.046288,1,0.837
-1.3484e-07,0.0057947,0,0.046113,0.046288,1,0.838
-1.337e-07,0.0057947,0,0.046017,0.046288,1,0.839
-1.3256e-07,0.0057947,0,0.04592,0.046288,1,0.84
-1.3142e-07,0.0057947,0,0.045824,0.046288,1,0.841
-1.3027e-07,0.0057947,0,0.045727,0.046288,1,0.842
-1.2913e-07,0.0057947,0,0.045631,0.046288,1,0.843
-1.2799e-07,0.0057947,0,0.045534,0.046288,1,0.844
-1.2684e-07,0.0057947,0,0.045438,0.046288,1,0.845
-1.257e-07,0.0057947,0,0.045341,0.046288,1,0.846
-1.2456e-07,0.0057947,0,0.045244,0.046288,1,0.847
-1.2341e-07,0.0057947,0,0.045148,0.046288,1,0.848
-1.2227e-07,0.0057947,0,0.045051,0.046288,1,0.849
-1.2113e-07,0.0057947,0,0.044955,0.046288,1,0.85
-1.2e-07,0.0057947,0,0.044857,0.043429,1,0.851
-1.1902e-07,0.0057947,0,0.044746,0.043429,1,0.852
-1.1803e-07,0.0057947,0,0.044635,0.043429,1,0.853
-1.1704e-07,0.0057947,0,0.044523,0.043429,1,0.854
-1.1606e-07,0.0057947,0,0.044412,0.043429,1,0.855
-1.1507e-07,0.0057947,0,0.044301,0.043429,1,0.856
-1.1408e-07,0.0057947,0,0.04419,0.043429,1,0.857
-1.131e-07,0.0057947,0,0.044079,0.043429,1,0.858
-1.1211e-07,0.0057947,0,0.043968,0.043429,1,0.859
-1.1112e-07,0.0057947,0,0.043857,0.043429,1,0.86
-1.1014e-07,0.0057947,0,0.043746,0.043429,1,0.861
-1.0915e-07,0.0057947,0,0.043635,0.043429,1,0.862
-1.0816e-07,0.0057947,0,0.043523,0.043429,1,0.863
-1.0718e-07,0.0057947,0,0.043412,0.043429,1,0.864
-1.0619e-07,0.0057947,0,0.043301,0.043429,1,0.865
-1.052e-07,0.0057947,0,0.04319,0.043429,1,0.866
-1.0416e-07,0.0057947,0,0.04308,0.042437,1,0.867
-1.0307e-07,0.0057947,0,0.04297,0.042437,1,0.868
-1.0199e-07,0.0057947,0,0.042861,0.042437,1,0.869
-1.0091e-07,0.0057947,0,0.042751,0.042437,1,0.87
-9.9832e-08,0.0057947,0,0.042642,0.042437,1,0.871
-9.8751e-08,0.0057947,0,0.042532,0.042437,1,0.872
-9.767e-08,0.0057947,0,0.042422,0.042437,1,0.873
-9.6589e-08,0.0057947,0,0.042313,0.042437,1,0.874
-9.5508e-08,0.0057947,0,0.042203,0.042437,1,0.875
-9.4428e-08,0.0057947,0,0.042093,0.042437,1,0.876
-9.3347e-08,0.0057947,0,0.041984,0.042437,1,0.877
-9.2266e-08,0.0057947,0,0.041874,0.042437,1,0.878
-9.1185e-08,0.0057948,0,0.041764,0.042437,1,0.879
-9.0104e-08,0.0057948,0,0.041655,0.042437,1,0.88
-8.9023e-08,0.0057948,0,0.041545,0.042437,1,0.881
-8.7942e-08,0.0057948,0,0.041436,0.042437,1,0.882
-8.6861e-08,0.0057948,0,0.041326,0.042437,1,0.883
-8.5781e-08,0.0057948,0,0.041216,0.042437,1,0.884
-8.47e-08,0.0057948,0,0.041107,0.042437,1,0.885
-8.3619e-08,0.0057948,0,0.040997,0.042437,1,0.886
-8.2538e-08,0.0057948,0,0.040887,0.042437,1,0.887
-8.1457e-08,0.0057948,0,0.040778,0.042437,1,0.888
-8.0376e-08,0.0057948,0,0.040668,0.042437,1,0.889
-7.9441e-08,0.0057948,0,0.040555,0.038991,1,0.89
-7.8574e-08,0.0057948,0,0.04044,0.038991,1,0.891
-7.7708e-08,0.0057948,0,0.040325,0.038991,1,0.892
-7.6842e-08,0.0057948,0,0.04021,0.038991,1,0.893
-7.5976e-08,0.0057948,0,0.040095,0.038991,1,0.894
-7.511e-08,0.0057948,0,0.03998,0.038991,1,0.895
-7.4244e-08,0.0057948,0,0.039865,0.038991,1,0.896
-7.3377e-08,0.0057948,0,0.03975,0.038991,1,0.897
-7.2511e-08,0.0057948,0,0.039635,0.038991,1,0.898
-7.1645e-08,0.0057948,0,0.03952,0.038991,1,0.899
-7.0779e-08,0.0057948,0,0.039404,0.038991,1,0.9
-6.9913e-08,0.0057948,0,0.039289,0.038991,1,0.901
-6.9046e-08,0.0057948,0,0.039174,0.038991,1,0.902
-6.818e-08,0.0057948,0,0.039059,0.038991,1,0.903
-6.7314e-08,0.0057948,0,0.038944,0.038991,1,0.904
-6.6448e-08,0.0057948,0,0.038829,0.038991,1,0.905
-6.5582e-08,0.0057948,0,0.038714,0.038991,1,0.906
-6.4715e-08,0.0057948,0,0.038599,0.038991,1,0.907
-6.3849e-08,0.0057948,0,0.038484,0.038991,1,0.908
-6.2983e-08,0.0057948,0,0.038369,0.038991,1,0.909
-6.2117e-08,0.0057948,0,0.038254,0.038991,1,0.91
-6.1251e-08,0.0057948,0,0.038139,0.038991,1,0.911
-6.0385e-08,0.0057948,0,0.038024,0.038991,1,0.912
-5.9518e-08,0.0057948,0,0.037909,0.038991,1,0.913
-5.8652e-08,0.0057948,0,0.037794,0.038991,1,0.914
-5.7786e-08,0.0057948,0,0.037679,0.038991,1,0.915
-5.6823e-08,0.0057948,0,0.037565,0.038384,1,0.916
-5.5819e-08,0.0057948,0,0.037451,0.038384,1,0.917
-5.4815e-08,0.0057948,0,0.037337,0.038384,1,0.918
-5.3811e-08,0.0057948,0,0.037222,0.038384,1,0.919
-5.2806e-08,0.0057948,0,0.037108,0.038384,1,0.92
-5.1802e-08,0.0057948,0,0.036994,0.038384,1,0.921
-5.0798e-08,0.0057948,0,0.03688,0.038384,1,0.922
-4.9793e-08,0.0057948,0,0.036766,0.038384,1,0.923
-4.8789e-08,0.0057949,0,0.036652,0.038384,1,0.924
-4.7785e-08,0.0057949,0,0.036538,0.038384,1,0.925
-4.6781e-08,0.0057949,0,0.036424,0.038384,1,0.926
-4.591e-08,0.0057949,0,0.03631,0.036017,1,0.927
-4.5105e-08,0.0057949,0,0.036196,0.036017,1,0.928
-4.4301e-08,0.0057949,0,0.036082,0.036017,1,0.929
-4.3497e-08,0.0057949,0,0.035968,0.036017,1,0.93
-4.2692e-08,0.0057949,0,0.035853,0.036017,1,0.931
-4.1888e-08,0.0057949,0,0.035739,0.036017,1,0.932
-4.1084e-08,0.0057949,0,0.035625,0.036017,1,0.933
-4.0279e-08,0.0057949,0,0.035511,0.036017,1,0.934
-3.9475e-08,0.0057949,0,0.035397,0.036017,1,0.935
-3.8671e-08,0.0057949,0,0.035282,0.036017,1,0.936
-3.7878e-08,0.0057949,0,0.035169,0.03326,1,0.937
-3.7207e-08,0.0057949,0,0.035065,0.03326,1,0.938
-3.6535e-08,0.0057949,0,0.034962,0.03326,1,0.939
-3.5864e-08,0.0057949,0,0.034858,0.03326,1,0.94
-3.5192e-08,0.0057949,0,0.034754,0.03326,1,0.941
-3.4521e-08,0.0057949,0,0.03465,0.03326,1,0.942
-3.3849e-08,0.0057949,0,0.034546,0.03326,1,0.943
-3.3177e-08,0.0057949,0,0.034443,0.03326,1,0.944
-3.2506e-08,0.0057949,0,0.034339,0.03326,1,0.945
-3.1834e-08,0.0057949,0,0.034235,0.03326,1,0.946
-3.1163e-08,0.0057949,0,0.034131,0.03326,1,0.947
-3.0491e-08,0.0057949,0,0.034027,0.03326,1,0.948
-2.9819e-08,0.0057949,0,0.033924,0.03326,1,0.949
-2.9148e-08,0.0057949,0,0.03382,0.03326,1,0.95
-2.8476e-08,0.0057949,0,0.033716,0.03326,1,0.951
-2.7805e-08,0.0057949,0,0.033612,0.03326,1,0.952
-2.7133e-08,0.0057949,0,0.033508,0.03326,1,0.953
-2.6461e-08,0.0057949,0,0.033405,0.03326,1,0.954
-2.579e-08,0.0057949,0,0.033301,0.03326,1,0.955
-2.5118e-08,0.0057949,0,0.033197,0.03326,1,0.956
-2.4447e-08,0.0057949,0,0.033093,0.03326,1,0.957
-2.3775e-08,0.0057949,0,0.032989,0.03326,1,0.958
-2.3103e-08,0.0057949,0,0.032886,0.03326,1,0.959
-2.2432e-08,0.0057949,0,0.032782,0.03326,1,0.96
-2.176e-08,0.0057949,0,0.032678,0.03326,1,0.961
-2.1089e-08,0.0057949,0,0.032574,0.03326,1,0.962
-2.0417e-08,0.0057949,0,0.03247,0.03326,1,0.963
-1.9746e-08,0.0057949,0,0.032367,0.03326,1,0.964
-1.9074e-08,0.0057949,0,0.032263,0.03326,1,0.965
-1.8402e-08,0.0057949,0,0.032159,0.03326,1,0.966
-1.7731e-08,0.0057949,0,0.032055,0.03326,1,0.967
-1.7181e-08,0.0057949,0,0.032024,0.031705,1,0.968
-1.6645e-08,0.0057949,0,0.032,0.031705,1,0.969
-1.6108e-08,0.0057949,0,0.031976,0.031705,1,0.97
-1.5571e-08,0.0057949,0,0.031952,0.031705,1,0.971
-1.5034e-08,0.0057949,0,0.031929,0.031705,1,0.972
-1.4497e-08,0.0057949,0,0.031905,0.031705,1,0.973
-1.396e-08,0.005795,0,0.031881,0.031705,1,0.974
-1.3423e-08,0.005795,0,0.031857,0.031705,1,0.975
-1.2886e-08,0.005795,0,0.031833,0.031705,1,0.976
-1.2349e-08,0.005795,0,0.031809,0.031705,1,0.977
-1.1812e-08,0.005795,0,0.031785,0.031705,1,0.978
-1.1275e-08,0.005795,0,0.031761,0.031705,1,0.979
-1.0738e-08,0.005795,0,0.031738,0.031705,1,0.98
-1.0202e-08,0.005795,0,0.031714,0.031705,1,0.981
-9.6646e-09,0.005795,0,0.03169,0.031705,1,0.982
-9.1277e-09,0.005795,0,0.031666,0.031705,1,0.983
-8.5907e-09,0.005795,0,0.031642,0.031705,1,0.984
-8.0538e-09,0.005795,0,0.031618,0.031705,1,0.985
-7.5169e-09,0.005795,0,0.031594,0.031705,1,0.986
-6.98e-09,0.005795,0,0.03157,0.031705,1,0.987
-6.4431e-09,0.005795,0,0.031547,0.031705,1,0.988
-5.9061e-09,0.005795,0,0.031523,0.031705,1,0.989
-5.3692e-09,0.005795,0,0.031499,0.031705,1,0.99
-4.8323e-09,0.005795,0,0.031475,0.031705,1,0.991
-4.2954e-09,0.005795,0,0.031451,0.031705,1,0.992
-3.7585e-09,0.005795,0,0.031427,0.031705,1,0.993
-3.2215e-09,0.005795,0,0.031403,0.031705,1,0.994
-2.6846e-09,0.005795,0,0.03138,0.031705,1,0.995
-2.1477e-09,0.005795,0,0.031356,0.031705,1,0.996
-1.6108e-09,0.005795,0,0.031332,0.031705,1,0.997
-1.0738e-09,0.005795,0,0.031308,0.031705,1,0.998
-5.3691e-10,0.005795,0,0.031284,0.031705,1,0.999
0,0.005795,0,0.03126,0.033718,1,1


==> Data/SENT/profile_500.txt <==
"U:0","U:1","U:2","phi","pf","vtkValidPointMask","arc_length"
0,0,0,0.049145,0.052646,1,0
-1.5183e-09,2.5239e-09,0,0.049187,0.050028,1,0.00099999
-3.0367e-09,5.0479e-09,0,0.049229,0.050028,1,0.002
-4.5551e-09,7.5718e-09,0,0.049271,0.050028,1,0.003
-6.0734e-09,1.0096e-08,0,0.049313,0.050028,1,0.004
-7.5918e-09,1.262e-08,0,0.049355,0.050028,1,0.005
-9.1102e-09,1.5144e-08,0,0.049397,0.050028,1,0.006
-1.0628e-08,1.7668e-08,0,0.049439,0.050028,1,0.007
-1.2147e-08,2.0192e-08,0,0.049481,0.050028,1,0.008
-1.3665e-08,2.2716e-08,0,0.049523,0.050028,1,0.009
-1.5184e-08,2.524e-08,0,0.049565,0.050028,1,0.01
-1.6702e-08,2.7764e-08,0,0.049607,0.050028,1,0.011
-1.822e-08,3.0287e-08,0,0.049649,0.050028,1,0.012
-1.9739e-08,3.2811e-08,0,0.049691,0.050028,1,0.013
-2.1257e-08,3.5335e-08,0,0.049733,0.050028,1,0.014
-2.2775e-08,3.7859e-08,0,0.049775,0.050028,1,0.015
-2.4294e-08,4.0383e-08,0,0.049817,0.050028,1,0.016
-2.5812e-08,4.2907e-08,0,0.049859,0.050028,1,0.017
-2.733e-08,4.5431e-08,0,0.049901,0.050028,1,0.018
-2.8849e-08,4.7955e-08,0,0.049943,0.050028,1,0.019
-3.0367e-08,5.0479e-08,0,0.049985,0.050028,1,0.02
-3.1885e-08,5.3003e-08,0,0.050027,0.050028,1,0.021
-3.3404e-08,5.5527e-08,0,0.050069,0.050028,1,0.022
-3.4922e-08,5.8051e-08,0,0.050111,0.050028,1,0.023
-3.6441e-08,6.0575e-08,0,0.050153,0.050028,1,0.024
-3.7959e-08,6.3099e-08,0,0.050195,0.050028,1,0.025
-3.9477e-08,6.5623e-08,0,0.050237,0.050028,1,0.026
-4.0996e-08,6.8147e-08,0,0.050279,0.050028,1,0.027
-4.2514e-08,7.0671e-08,0,0.050321,0.050028,1,0.028
-4.4032e-08,7.3195e-08,0,0.050363,0.050028,1,0.029
-4.5551e-08,7.5719e-08,0,0.050405,0.050028,1,0.03
-4.7069e-08,7.8243e-08,0,0.050447,0.050028,1,0.031
-4.8587e-08,8.0767e-08,0,0.050489,0.050028,1,0.032
-5.0109e-08,8.3315e-08,0,0.050541,0.052303,1,0.033
-5.1663e-08,8.6101e-08,0,0.050691,0.052303,1,0.034
-5.3217e-08,8.8887e-08,0,0.050841,0.052303,1,0.035
-5.4771e-08,9.1673e-08,0,0.050992,0.052303,1,0.036
-5.6325e-08,9.446e-08,0,0.051142,0.052303,1,0.037
-5.7878e-08,9.7246e-08,0,0.051292,0.052303,1,0.038
-5.9432e-08,1.0003e-07,0,0.051442,0.052303,1,0.039
-6.0986e-08,1.0282e-07,0,0.051593,0.052303,1,0.04
-6.254e-08,1.056e-07,0,0.051743,0.052303,1,0.041
-6.4094e-08,1.0839e-07,0,0.051893,0.052303,1,0.042
-6.5648e-08,1.1118e-07,0,0.052044,0.052303,1,0.043
-6.7202e-08,1.1396e-07,0,0.052194,0.052303,1,0.044
-6.8756e-08,1.1675e-07,0,0.052344,0.052303,1,0.045
-7.031e-08,1.1954e-07,0,0.052495,0.052303,1,0.046
-7.1863e-08,1.2232e-07,0,0.052645,0.052303,1,0.047
-7.3417e-08,1.2511e-07,0,0.052795,0.052303,1,0.048
-7.4971e-08,1.2789e-07,0,0.052946,0.052303,1,0.049
-7.6525e-08,1.3068e-07,0,0.053096,0.052303,1,0.05
-7.8079e-08,1.3347e-07,0,0.053246,0.052303,1,0.051
-7.9633e-08,1.3625e-07,0,0.053396,0.052303,1,0.052
-8.1187e-08,1.3904e-07,0,0.053547,0.052303,1,0.053
-8.2741e-08,1.4183e-07,0,0.053697,0.052303,1,0.054
-8.4294e-08,1.4461e-07,0,0.053847,0.052303,1,0.055
-8.5848e-08,1.474e-07,0,0.053998,0.052303,1,0.056
-8.7402e-08,1.5019e-07,0,0.054148,0.052303,1,0.057
-8.8956e-08,1.5297e-07,0,0.054298,0.052303,1,0.058
-9.051e-08,1.5576e-07,0,0.054449,0.052303,1,0.059
-9.2064e-08,1.5854e-07,0,0.054599,0.052303,1,0.06
-9.3618e-08,1.6133e-07,0,0.054749,0.052303,1,0.061
-9.5172e-08,1.6412e-07,0,0.0549,0.052303,1,0.062
-9.6726e-08,1.669e-07,0,0.05505,0.052303,1,0.063
-9.8457e-08,1.6969e-07,0,0.05522,0.056237,1,0.064
-1.0021e-07,1.7248e-07,0,0.055391,0.056237,1,0.065
-1.0196e-07,1.7527e-07,0,0.055563,0.056237,1,0.066
-1.037e-07,1.7806e-07,0,0.055735,0.056237,1,0.067
-1.0545e-07,1.8085e-07,0,0.055906,0.056237,1,0.068
-1.072e-07,1.8364e-07,0,0.056078,0.056237,1,0.069
-1.0895e-07,1.8643e-07,0,0.05625,0.056237,1,0.07
-1.107e-07,1.8922e-07,0,0.056422,0.056237,1,0.071
-1.1245e-07,1.9201e-07,0,0.056593,0.056237,1,0.072
-1.142e-07,1.948e-07,0,0.056765,0.056237,1,0.073
-1.1601e-07,1.9767e-07,0,0.056935,0.059702,1,0.074
-1.1794e-07,2.0069e-07,0,0.057102,0.059702,1,0.075
-1.1986e-07,2.0372e-07,0,0.057269,0.059702,1,0.076
-1.2179e-07,2.0674e-07,0,0.057436,0.059702,1,0.077
-1.2372e-07,2.0976e-07,0,0.057603,0.059702,1,0.078
-1.2565e-07,2.1279e-07,0,0.057771,0.059702,1,0.079
-1.2758e-07,2.1581e-07,0,0.057938,0.059702,1,0.08
-1.295e-07,2.1883e-07,0,0.058105,0.059702,1,0.081
-1.3143e-07,2.2185e-07,0,0.058272,0.059702,1,0.082
-1.3336e-07,2.2488e-07,0,0.058439,0.059702,1,0.083
-1.3529e-07,2.279e-07,0,0.058606,0.059702,1,0.084
-1.3713e-07,2.3095e-07,0,0.058774,0.060765,1,0.085
-1.3877e-07,2.3407e-07,0,0.058946,0.060765,1,0.086
-1.4041e-07,2.3719e-07,0,0.059117,0.060765,1,0.087
-1.4205e-07,2.4031e-07,0,0.059288,0.060765,1,0.088
-1.437e-07,2.4343e-07,0,0.05946,0.060765,1,0.089
-1.4534e-07,2.4655e-07,0,0.059631,0.060765,1,0.09
-1.4698e-07,2.4967e-07,0,0.059803,0.060765,1,0.091
-1.4862e-07,2.5279e-07,0,0.059974,0.060765,1,0.092
-1.5026e-07,2.5591e-07,0,0.060146,0.060765,1,0.093
-1.519e-07,2.5903e-07,0,0.060317,0.060765,1,0.094
-1.5355e-07,2.6215e-07,0,0.060488,0.060765,1,0.095
-1.5519e-07,2.6527e-07,0,0.06066,0.060765,1,0.096
-1.5683e-07,2.6839e-07,0,0.060831,0.060765,1,0.097
-1.5847e-07,2.7152e-07,0,0.061003,0.060765,1,0.098
-1.6011e-07,2.7464e-07,0,0.061174,0.060765,1,0.099
-1.6175e-07,2.7776e-07,0,0.061345,0.060765,1,0.1
-1.634e-07,2.8088e-07,0,0.061517,0.060765,1,0.101
-1.6504e-07,2.84e-07,0,0.061688,0.060765,1,0.102
-1.6668e-07,2.8712e-07,0,0.06186,0.060765,1,0.103
-1.6832e-07,2.9024e-07,0,0.062031,0.060765,1,0.104
-1.6996e-07,2.9336e-07,0,0.062202,0.060765,1,0.105
-1.716e-07,2.9648e-07,0,0.062374,0.060765,1,0.106
-1.7325e-07,2.996e-07,0,0.062545,0.060765,1,0.107
-1.7489e-07,3.0272e-07,0,0.062717,0.060765,1,0.108
-1.7653e-07,3.0584e-07,0,0.062888,0.060765,1,0.109
-1.7817e-07,3.0896e-07,0,0.063059,0.060765,1,0.11
-1.7989e-07,3.1215e-07,0,0.063227,0.065707,1,0.111
-1.8178e-07,3.1547e-07,0,0.063385,0.065707,1,0.112
-1.8366e-07,3.188e-07,0,0.063543,0.065707,1,0.113
-1.8555e-07,3.2213e-07,0,0.063702,0.065707,1,0.114
-1.8743e-07,3.2546e-07,0,0.06386,0.065707,1,0.115
-1.8932e-07,3.2879e-07,0,0.064018,0.065707,1,0.116
-1.912e-07,3.3212e-07,0,0.064177,0.065707,1,0.117
-1.9309e-07,3.3545e-07,0,0.064335,0.065707,1,0.118
-1.9497e-07,3.3878e-07,0,0.064494,0.065707,1,0.119
-1.9686e-07,3.4211e-07,0,0.064652,0.065707,1,0.12
-1.9874e-07,3.4544e-07,0,0.06481,0.065707,1,0.121
-2.0063e-07,3.4877e-07,0,0.064969,0.065707,1,0.122
-2.0251e-07,3.521e-07,0,0.065127,0.065707,1,0.123
-2.044e-07,3.5543e-07,0,0.065285,0.065707,1,0.124
-2.0628e-07,3.5876e-07,0,0.065444,0.065707,1,0.125
-2.0817e-07,3.6209e-07,0,0.065602,0.065707,1,0.126
-2.1005e-07,3.6542e-07,0,0.06576,0.065707,1,0.127
-2.1194e-07,3.6875e-07,0,0.065919,0.065707,1,0.128
-2.1382e-07,3.7208e-07,0,0.066077,0.065707,1,0.129
-2.1571e-07,3.7541e-07,0,0.066235,0.065707,1,0.13
-2.1759e-07,3.7874e-07,0,0.066394,0.065707,1,0.131
-2.1948e-07,3.8207e-07,0,0.066552,0.065707,1,0.132
-2.2136e-07,3.8539e-07,0,0.06671,0.065707,1,0.133
-2.2319e-07,3.8875e-07,0,0.06687,0.0673,1,0.134
-2.2488e-07,3.9216e-07,0,0.067032,0.0673,1,0.135
-2.2658e-07,3.9556e-07,0,0.067194,0.0673,1,0.136
-2.2828e-07,3.9897e-07,0,0.067356,0.0673,1,0.137
-2.2998e-07,4.0237e-07,0,0.067518,0.0673,1,0.138
-2.3168e-07,4.0578e-07,0,0.06768,0.0673,1,0.139
-2.3338e-07,4.0919e-07,0,0.067841,0.0673,1,0.14
-2.3508e-07,4.1259e-07,0,0.068003,0.0673,1,0.141
-2.3678e-07,4.16e-07,0,0.068165,0.0673,1,0.142
-2.3848e-07,4.1941e-07,0,0.068327,0.0673,1,0.143
-2.4018e-07,4.2281e-07,0,0.068489,0.0673,1,0.144
-2.4188e-07,4.2622e-07,0,0.068651,0.0673,1,0.145
-2.4357e-07,4.2962e-07,0,0.068813,0.0673,1,0.146
-2.4527e-07,4.3303e-07,0,0.068975,0.0673,1,0.147
-2.4697e-07,4.3644e-07,0,0.069137,0.0673,1,0.148
-2.4867e-07,4.3984e-07,0,0.069299,0.0673,1,0.149
-2.5048e-07,4.4341e-07,0,0.069435,0.071223,1,0.15
-2.523e-07,4.47e-07,0,0.069568,0.071223,1,0.151
-2.5412e-07,4.506e-07,0,0.069701,0.071223,1,0.152
-2.5594e-07,4.5419e-07,0,0.069833,0.071223,1,0.153
-2.5776e-07,4.5778e-07,0,0.069966,0.071223,1,0.154
-2.5959e-07,4.6137e-07,0,0.070099,0.071223,1,0.155
-2.6141e-07,4.6496e-07,0,0.070232,0.071223,1,0.156
-2.6323e-07,4.6855e-07,0,0.070365,0.071223,1,0.157
-2.6505e-07,4.7215e-07,0,0.070498,0.071223,1,0.158
-2.6687e-07,4.7574e-07,0,0.070631,0.071223,1,0.159
-2.6869e-07,4.7933e-07,0,0.070764,0.071223,1,0.16
-2.7051e-07,4.8292e-07,0,0.070897,0.071223,1,0.161
-2.7233e-07,4.8651e-07,0,0.07103,0.071223,1,0.162
-2.7416e-07,4.901e-07,0,0.071163,0.071223,1,0.163
-2.7598e-07,4.937e-07,0,0.071296,0.071223,1,0.164
-2.778e-07,4.9729e-07,0,0.071429,0.071223,1,0.165
-2.7962e-07,5.0088e-07,0,0.071562,0.071223,1,0.166
-2.8144e-07,5.0447e-07,0,0.071695,0.071223,1,0.167
-2.8326e-07,5.0806e-07,0,0.071828,0.071223,1,0.168
-2.8508e-07,5.1165e-07,0,0.071961,0.071223,1,0.169
-2.869e-07,5.1525e-07,0,0.072094,0.071223,1,0.17
-2.8873e-07,5.1884e-07,0,0.072227,0.071223,1,0.171
-2.9055e-07,5.2243e-07,0,0.072359,0.071223,1,0.172
-2.9235e-07,5.2601e-07,0,0.072496,0.070739,1,0.173
-2.9411e-07,5.2955e-07,0,0.072639,0.070739,1,0.174
-2.9586e-07,5.331e-07,0,0.072783,0.070739,1,0.175
-2.9762e-07,5.3664e-07,0,0.072927,0.070739,1,0.176
-2.9937e-07,5.4018e-07,0,0.07307,0.070739,1,0.177
-3.0113e-07,5.4373e-07,0,0.073214,0.070739,1,0.178
-3.0289e-07,5.4727e-07,0,0.073358,0.070739,1,0.179
-3.0464e-07,5.5082e-07,0,0.073501,0.070739,1,0.18
-3.064e-07,5.5436e-07,0,0.073645,0.070739,1,0.181
-3.0816e-07,5.5791e-07,0,0.073789,0.070739,1,0.182
-3.0981e-07,5.6156e-07,0,0.073937,0.07284,1,0.183
-3.1139e-07,5.6529e-07,0,0.07409,0.07284,1,0.184
-3.1298e-07,5.6903e-07,0,0.074242,0.07284,1,0.185
-3.1456e-07,5.7276e-07,0,0.074394,0.07284,1,0.186
-3.1614e-07,5.765e-07,0,0.074547,0.07284,1,0.187
-3.1772e-07,5.8023e-07,0,0.074699,0.07284,1,0.188
-3.1944e-07,5.8404e-07,0,0.074836,0.075708,1,0.189
-3.2121e-07,5.8789e-07,0,0.074967,0.075708,1,0.19
-3.2298e-07,5.9173e-07,0,0.075099,0.075708,1,0.191
-3.2475e-07,5.9557e-07,0,0.07523,0.075708,1,0.192
-3.2651e-07,5.9942e-07,0,0.075361,0.075708,1,0.193
-3.2828e-07,6.0326e-07,0,0.075493,0.075708,1,0.194
-3.3005e-07,6.071e-07,0,0.075624,0.075708,1,0.195
-3.3182e-07,6.1095e-07,0,0.075755,0.075708,1,0.196
-3.3359e-07,6.1479e-07,0,0.075887,0.075708,1,0.197
-3.3535e-07,6.1863e-07,0,0.076018,0.075708,1,0.198
-3.3712e-07,6.2247e-07,0,0.076149,0.075708,1,0.199
-3.3889e-07,6.2632e-07,0,0.07628,0.075708,1,0.2
-3.4067e-07,6.3012e-07,0,0.076404,0.07719,1,0.201
-3.4246e-07,6.339e-07,0,0.076521,0.07719,1,0.202
-3.4426e-07,6.3767e-07,0,0.076638,0.07719,1,0.203
-3.4605e-07,6.4144e-07,0,0.076755,0.07719,1,0.204
-3.4784e-07,6.4522e-07,0,0.076872,0.07719,1,0.205
-3.4963e-07,6.4899e-07,0,0.076989,0.07719,1,0.206
-3.5143e-07,6.5277e-07,0,0.077106,0.07719,1,0.207
-3.5322e-07,6.5654e-07,0,0.077223,0.07719,1,0.208
-3.5501e-07,6.6031e-07,0,0.07734,0.07719,1,0.209
-3.5681e-07,6.6409e-07,0,0.077457,0.07719,1,0.21
-3.586e-07,6.6786e-07,0,0.077575,0.07719,1,0.211
-3.6039e-07,6.7164e-07,0,0.077692,0.07719,1,0.212
-3.6218e-07,6.7541e-07,0,0.077809,0.07719,1,0.213
-3.6398e-07,6.7919e-07,0,0.077926,0.07719,1,0.214
-3.6577e-07,6.8296e-07,0,0.078043,0.07719,1,0.215
-3.6755e-07,6.8679e-07,0,0.078143,0.079035,1,0.216
-3.6931e-07,6.9067e-07,0,0.07822,0.079035,1,0.217
-3.7107e-07,6.9456e-07,0,0.078298,0.079035,1,0.218
-3.7283e-07,6.9845e-07,0,0.078376,0.079035,1,0.219
-3.7459e-07,7.0234e-07,0,0.078454,0.079035,1,0.22
-3.7636e-07,7.0623e-07,0,0.078531,0.079035,1,0.221
-3.7812e-07,7.1012e-07,0,0.078609,0.079035,1,0.222
-3.7988e-07,7.1401e-07,0,0.078687,0.079035,1,0.223
-3.8164e-07,7.1789e-07,0,0.078765,0.079035,1,0.224
-3.8332e-07,7.2185e-07,0,0.078862,0.079639,1,0.225
-3.8497e-07,7.2582e-07,0,0.078964,0.079639,1,0.226
-3.8662e-07,7.2979e-07,0,0.079066,0.079639,1,0.227
-3.8828e-07,7.3376e-07,0,0.079168,0.079639,1,0.228
-3.8993e-07,7.3773e-07,0,0.07927,0.079639,1,0.229
-3.9159e-07,7.417e-07,0,0.079372,0.079639,1,0.23
-3.9324e-07,7.4567e-07,0,0.079474,0.079639,1,0.231
-3.9489e-07,7.4964e-07,0,0.079576,0.079639,1,0.232
-3.9655e-07,7.5361e-07,0,0.079678,0.079639,1,0.233
-3.982e-07,7.5757e-07,0,0.07978,0.079639,1,0.234
-3.9986e-07,7.6154e-07,0,0.079882,0.079639,1,0.235
-4.0151e-07,7.6551e-07,0,0.079984,0.079639,1,0.236
-4.0316e-07,7.6948e-07,0,0.080085,0.079639,1,0.237
-4.0482e-07,7.7345e-07,0,0.080187,0.079639,1,0.238
-4.0647e-07,7.7742e-07,0,0.080289,0.079639,1,0.239
-4.0813e-07,7.8139e-07,0,0.080391,0.079639,1,0.24
-4.0978e-07,7.8536e-07,0,0.080493,0.079639,1,0.241
-4.1143e-07,7.8936e-07,0,0.080564,0.080925,1,0.242
-4.1307e-07,7.9338e-07,0,0.080625,0.080925,1,0.243
-4.1472e-07,7.9739e-07,0,0.080686,0.080925,1,0.244
-4.1636e-07,8.014e-07,0,0.080748,0.080925,1,0.245
-4.1801e-07,8.0541e-07,0,0.080809,0.080925,1,0.246
-4.1965e-07,8.0942e-07,0,0.08087,0.080925,1,0.247
-4.213e-07,8.1343e-07,0,0.080932,0.080925,1,0.248
-4.2294e-07,8.1744e-07,0,0.080993,0.080925,1,0.249
-4.2459e-07,8.2145e-07,0,0.081054,0.080925,1,0.25
-4.2623e-07,8.2546e-07,0,0.081116,0.080925,1,0.251
-4.2786e-07,8.2948e-07,0,0.081185,0.081537,1,0.252
-4.2946e-07,8.3351e-07,0,0.081269,0.081537,1,0.253
-4.3106e-07,8.3755e-07,0,0.081354,0.081537,1,0.254
-4.3266e-07,8.4158e-07,0,0.081438,0.081537,1,0.255
-4.3426e-07,8.4561e-07,0,0.081522,0.081537,1,0.256
-4.3586e-07,8.4964e-07,0,0.081606,0.081537,1,0.257
-4.3746e-07,8.5367e-07,0,0.081691,0.081537,1,0.258
-4.3906e-07,8.577e-07,0,0.081775,0.081537,1,0.259
-4.4066e-07,8.6173e-07,0,0.081859,0.081537,1,0.26
-4.4226e-07,8.6576e-07,0,0.081944,0.081537,1,0.261
-4.438e-07,8.6988e-07,0,0.081993,0.082321,1,0.262
-4.4533e-07,8.74e-07,0,0.08204,0.082321,1,0.263
-4.4686e-07,8.7812e-07,0,0.082087,0.082321,1,0.264
-4.4839e-07,8.8224e-07,0,0.082134,0.082321,1,0.265
-4.4992e-07,8.8636e-07,0,0.082181,0.082321,1,0.266
-4.5146e-07,8.9048e-07,0,0.082228,0.082321,1,0.267
-4.5299e-07,8.946e-07,0,0.082274,0.082321,1,0.268
-4.5452e-07,8.9872e-07,0,0.082321,0.082321,1,0.269
-4.5605e-07,9.0284e-07,0,0.082368,0.082321,1,0.27
-4.5758e-07,9.0696e-07,0,0.082415,0.082321,1,0.271
-4.5912e-07,9.1108e-07,0,0.082462,0.082321,1,0.272
-4.6065e-07,9.152e-07,0,0.082509,0.082321,1,0.273
-4.6218e-07,9.1932e-07,0,0.082555,0.082321,1,0.274
-4.6371e-07,9.2344e-07,0,0.082602,0.082321,1,0.275
-4.6524e-07,9.2756e-07,0,0.082649,0.082321,1,0.276
-4.6678e-07,9.3168e-07,0,0.082696,0.082321,1,0.277
-4.6831e-07,9.358e-07,0,0.082743,0.082321,1,0.278
-4.6984e-07,9.3992e-07,0,0.08279,0.082321,1,0.279
-4.7137e-07,9.4404e-07,0,0.082836,0.082321,1,0.28
-4.729e-07,9.4817e-07,0,0.082889,0.083006,1,0.281
-4.7434e-07,9.5235e-07,0,0.08293,0.083484,1,0.282
-4.7575e-07,9.5649e-07,0,0.08295,0.082971,1,0.283
-4.7715e-07,9.6061e-07,0,0.082966,0.082971,1,0.284
-4.7856e-07,9.6472e-07,0,0.082982,0.082971,1,0.285
-4.7996e-07,9.6884e-07,0,0.082998,0.082971,1,0.286
-4.8136e-07,9.7296e-07,0,0.083014,0.082971,1,0.287
-4.8276e-07,9.7707e-07,0,0.083031,0.082971,1,0.288
-4.8416e-07,9.8119e-07,0,0.083047,0.082971,1,0.289
-4.8557e-07,9.8531e-07,0,0.083063,0.082971,1,0.29
-4.8697e-07,9.8942e-07,0,0.083079,0.082971,1,0.291
-4.8837e-07,9.9354e-07,0,0.083095,0.082971,1,0.292
-4.8977e-07,9.9765e-07,0,0.083111,0.082971,1,0.293
-4.9118e-07,1.0018e-06,0,0.083127,0.082971,1,0.294
-4.9258e-07,1.0059e-06,0,0.083144,0.082971,1,0.295
-4.9398e-07,1.01e-06,0,0.08316,0.082971,1,0.296
-4.9538e-07,1.0141e-06,0,0.083176,0.082971,1,0.297
-4.9678e-07,1.0182e-06,0,0.083192,0.082971,1,0.298
-4.9817e-07,1.0224e-06,0,0.083205,0.083271,1,0.299
-4.9949e-07,1.0266e-06,0,0.083209,0.083271,1,0.3
-5.0081e-07,1.0308e-06,0,0.083213,0.083271,1,0.301
-5.0213e-07,1.035e-06,0,0.083218,0.083271,1,0.302
-5.0345e-07,1.0393e-06,0,0.083222,0.083271,1,0.303
-5.0477e-07,1.0435e-06,0,0.083226,0.083271,1,0.304
-5.0609e-07,1.0477e-06,0,0.08323,0.083271,1,0.305
-5.0742e-07,1.0519e-06,0,0.083235,0.083271,1,0.306
-5.0874e-07,1.0561e-06,0,0.083239,0.083271,1,0.307
-5.1006e-07,1.0604e-06,0,0.083243,0.083271,1,0.308
-5.1138e-07,1.0646e-06,0,0.083247,0.083271,1,0.309
-5.127e-07,1.0688e-06,0,0.083251,0.083271,1,0.31
-5.1398e-07,1.073e-06,0,0.083241,0.082576,1,0.311
-5.152e-07,1.0771e-06,0,0.083213,0.082576,1,0.312
-5.1643e-07,1.0812e-06,0,0.083184,0.082576,1,0.313
-5.1765e-07,1.0853e-06,0,0.083155,0.082576,1,0.314
-5.1888e-07,1.0894e-06,0,0.083126,0.082576,1,0.315
-5.201e-07,1.0935e-06,0,0.083097,0.082576,1,0.316
-5.2132e-07,1.0976e-06,0,0.083068,0.082576,1,0.317
-5.2247e-07,1.1018e-06,0,0.083035,0.082661,1,0.318
-5.2361e-07,1.106e-06,0,0.083001,0.082661,1,0.319
-5.2475e-07,1.1102e-06,0,0.082968,0.082661,1,0.32
-5.2588e-07,1.1144e-06,0,0.082934,0.082661,1,0.321
-5.2702e-07,1.1186e-06,0,0.0829,0.082661,1,0.322
-5.2816e-07,1.1228e-06,0,0.082867,0.082661,1,0.323
-5.2929e-07,1.127e-06,0,0.082833,0.082661,1,0.324
-5.3043e-07,1.1312e-06,0,0.0828,0.082661,1,0.325
-5.3156e-07,1.1354e-06,0,0.082766,0.082661,1,0.326
-5.327e-07,1.1396e-06,0,0.082732,0.082661,1,0.327
-5.3386e-07,1.1438e-06,0,0.082704,0.083433,1,0.328
-5.3503e-07,1.148e-06,0,0.082677,0.083433,1,0.329
-5.3616e-07,1.1522e-06,0,0.082643,0.082861,1,0.33
-5.3718e-07,1.1564e-06,0,0.08259,0.082861,1,0.331
-5.382e-07,1.1606e-06,0,0.082536,0.082861,1,0.332
-5.3922e-07,1.1648e-06,0,0.082483,0.082861,1,0.333
-5.4024e-07,1.169e-06,0,0.082429,0.082861,1,0.334
-5.4126e-07,1.1732e-06,0,0.082376,0.082861,1,0.335
-5.4228e-07,1.1774e-06,0,0.082323,0.081708,1,0.336
-5.433e-07,1.1815e-06,0,0.082269,0.081708,1,0.337
-5.4432e-07,1.1857e-06,0,0.082216,0.081708,1,0.338
-5.4534e-07,1.1898e-06,0,0.082163,0.081708,1,0.339
-5.4636e-07,1.194e-06,0,0.08211,0.081708,1,0.34
-5.4738e-07,1.1982e-06,0,0.082056,0.081708,1,0.341
-5.4841e-07,1.2023e-06,0,0.082003,0.081708,1,0.342
-5.4943e-07,1.2065e-06,0,0.08195,0.081708,1,0.343
-5.5045e-07,1.2106e-06,0,0.081896,0.081708,1,0.344
-5.5145e-07,1.2148e-06,0,0.081841,0.080835,1,0.345
-5.5228e-07,1.2189e-06,0,0.081762,0.080835,1,0.346
-5.5311e-07,1.223e-06,0,0.081684,0.080835,1,0.347
-5.5395e-07,1.2271e-06,0,0.081604,0.080872,1,0.348
-5.5478e-07,1.2313e-06,0,0.081523,0.080872,1,0.349
-5.5561e-07,1.2354e-06,0,0.081441,0.080872,1,0.35
-5.5644e-07,1.2395e-06,0,0.08136,0.080872,1,0.351
-5.5728e-07,1.2437e-06,0,0.081278,0.080872,1,0.352
-5.5811e-07,1.2478e-06,0,0.081197,0.080872,1,0.353
-5.5894e-07,1.2519e-06,0,0.081116,0.080872,1,0.354
-5.5977e-07,1.2561e-06,0,0.081034,0.080872,1,0.355
-5.6061e-07,1.2602e-06,0,0.080953,0.080872,1,0.356
-5.6144e-07,1.2643e-06,0,0.080872,0.080872,1,0.357
-5.6227e-07,1.2685e-06,0,0.08079,0.080872,1,0.358
-5.631e-07,1.2726e-06,0,0.080709,0.080872,1,0.359
-5.6394e-07,1.2768e-06,0,0.080628,0.080872,1,0.36
-5.6467e-07,1.2808e-06,0,0.080538,0.079689,1,0.361
-5.6531e-07,1.2849e-06,0,0.080443,0.079457,1,0.362
-5.6594e-07,1.289e-06,0,0.080349,0.079457,1,0.363
-5.6658e-07,1.293e-06,0,0.080255,0.079457,1,0.364
-5.6722e-07,1.2971e-06,0,0.080161,0.079457,1,0.365
-5.6785e-07,1.3012e-06,0,0.080066,0.079457,1,0.366
-5.6849e-07,1.3052e-06,0,0.079972,0.079457,1,0.367
-5.6913e-07,1.3093e-06,0,0.079878,0.080365,1,0.368
-5.6978e-07,1.3134e-06,0,0.079784,0.080365,1,0.369
-5.7042e-07,1.3174e-06,0,0.079689,0.080365,1,0.37
-5.7106e-07,1.3215e-06,0,0.079595,0.080365,1,0.371
-5.717e-07,1.3256e-06,0,0.079501,0.080365,1,0.372
-5.7234e-07,1.3296e-06,0,0.079406,0.080365,1,0.373
-5.7298e-07,1.3337e-06,0,0.079303,0.080062,1,0.374
-5.7344e-07,1.3377e-06,0,0.079178,0.078872,1,0.375
-5.7389e-07,1.3417e-06,0,0.079052,0.078872,1,0.376
-5.7434e-07,1.3457e-06,0,0.078925,0.078872,1,0.377
-5.7478e-07,1.3496e-06,0,0.078799,0.078872,1,0.378
-5.7523e-07,1.3536e-06,0,0.078673,0.078872,1,0.379
-5.7568e-07,1.3576e-06,0,0.078547,0.078872,1,0.38
-5.7613e-07,1.3616e-06,0,0.07842,0.078872,1,0.381
-5.7658e-07,1.3656e-06,0,0.078294,0.078872,1,0.382
-5.7703e-07,1.3696e-06,0,0.078168,0.078872,1,0.383
-5.7747e-07,1.3736e-06,0,0.078041,0.078872,1,0.384
-5.7792e-07,1.3776e-06,0,0.077915,0.078872,1,0.385
-5.7838e-07,1.3815e-06,0,0.077808,0.078535,1,0.386
-5.7878e-07,1.3855e-06,0,0.077755,0.078096,1,0.387
-5.7905e-07,1.3894e-06,0,0.077824,0.078096,1,0.388
-5.7932e-07,1.3933e-06,0,0.077893,0.078096,1,0.389
-5.7958e-07,1.3972e-06,0,0.077962,0.078096,1,0.39
-5.7985e-07,1.4011e-06,0,0.078031,0.078096,1,0.391
-5.8012e-07,1.405e-06,0,0.0781,0.078096,1,0.392
-5.8039e-07,1.4089e-06,0,0.078168,0.078096,1,0.393
-5.8066e-07,1.4128e-06,0,0.078237,0.078096,1,0.394
-5.8092e-07,1.4167e-06,0,0.078306,0.078096,1,0.395
-5.812e-07,1.4206e-06,0,0.078438,0.07949,1,0.396
-5.8151e-07,1.4245e-06,0,0.07874,0.07949,1,0.397
-5.8176e-07,1.4284e-06,0,0.079085,0.080722,1,0.398
-5.8191e-07,1.4322e-06,0,0.079517,0.080722,1,0.399
-5.8205e-07,1.4361e-06,0,0.079949,0.080722,1,0.4
-5.822e-07,1.4399e-06,0,0.080381,0.080722,1,0.401
-5.8234e-07,1.4437e-06,0,0.080812,0.080722,1,0.402
-5.8249e-07,1.4476e-06,0,0.081244,0.080722,1,0.403
-5.8263e-07,1.4514e-06,0,0.081676,0.080722,1,0.404
-5.8276e-07,1.4552e-06,0,0.08217,0.0835,1,0.405
-5.8284e-07,1.4591e-06,0,0.082787,0.0835,1,0.406
-5.8292e-07,1.4629e-06,0,0.083404,0.0835,1,0.407
-5.8301e-07,1.4667e-06,0,0.084022,0.0835,1,0.408
-5.8309e-07,1.4705e-06,0,0.084639,0.0835,1,0.409
-5.8317e-07,1.4743e-06,0,0.085257,0.0835,1,0.41
-5.8323e-07,1.4782e-06,0,0.08587,0.084528,1,0.411
-5.8327e-07,1.482e-06,0,0.086478,0.084528,1,0.412
-5.8312e-07,1.4857e-06,0,0.087261,0.08836,1,0.413
-5.8301e-07,1.4895e-06,0,0.088053,0.090728,1,0.414
-5.8293e-07,1.4932e-06,0,0.088848,0.090728,1,0.415
-5.8286e-07,1.497e-06,0,0.089644,0.090728,1,0.416
-5.8279e-07,1.5007e-06,0,0.090439,0.090728,1,0.417
-5.8271e-07,1.5045e-06,0,0.091234,0.090728,1,0.418
-5.8264e-07,1.5082e-06,0,0.09203,0.090728,1,0.419
-5.8257e-07,1.512e-06,0,0.092825,0.090728,1,0.42
-5.825e-07,1.5157e-06,0,0.093775,0.094812,1,0.421
-5.8243e-07,1.5195e-06,0,0.094738,0.094812,1,0.422
-5.8236e-07,1.5232e-06,0,0.095702,0.094812,1,0.423
-5.8227e-07,1.5269e-06,0,0.096676,0.099073,1,0.424
-5.8202e-07,1.5306e-06,0,0.097752,0.099073,1,0.425
-5.8177e-07,1.5343e-06,0,0.098828,0.099073,1,0.426
-5.8152e-07,1.538e-06,0,0.099903,0.099073,1,0.427
-5.8128e-07,1.5417e-06,0,0.10098,0.099073,1,0.428
-5.8103e-07,1.5454e-06,0,0.10205,0.099073,1,0.429
-5.8079e-07,1.5491e-06,0,0.10314,0.10325,1,0.43
-5.8062e-07,1.5528e-06,0,0.1043,0.10325,1,0.431
-5.8043e-07,1.5565e-06,0,0.10551,0.10856,1,0.432
-5.8016e-07,1.5602e-06,0,0.10699,0.10856,1,0.433
-5.7989e-07,1.5639e-06,0,0.10848,0.11145,1,0.434
-5.7955e-07,1.5676e-06,0,0.11001,0.11145,1,0.435
-5.7921e-07,1.5712e-06,0,0.11154,0.11145,1,0.436
-5.7887e-07,1.5749e-06,0,0.11306,0.11145,1,0.437
-5.7853e-07,1.5785e-06,0,0.11459,0.11145,1,0.438
-5.7814e-07,1.5822e-06,0,0.11658,0.11873,1,0.439
-5.7774e-07,1.5859e-06,0,0.11861,0.11873,1,0.44
-5.7735e-07,1.5896e-06,0,0.12064,0.11873,1,0.441
-5.7695e-07,1.5933e-06,0,0.12267,0.11873,1,0.442
-5.7658e-07,1.597e-06,0,0.12475,0.12375,1,0.443
-5.7623e-07,1.6007e-06,0,0.12687,0.12375,1,0.444
-5.7582e-07,1.6044e-06,0,0.12955,0.13324,1,0.445
-5.7538e-07,1.6082e-06,0,0.13245,0.13832,1,0.446
-5.7491e-07,1.6119e-06,0,0.13537,0.13832,1,0.447
-5.7444e-07,1.6156e-06,0,0.13828,0.13832,1,0.448
-5.7397e-07,1.6194e-06,0,0.14119,0.13832,1,0.449
-5.7349e-07,1.6231e-06,0,0.1441,0.13832,1,0.45
-5.7298e-07,1.6269e-06,0,0.14799,0.14937,1,0.451
-5.7247e-07,1.6308e-06,0,0.15191,0.14937,1,0.452
-5.7196e-07,1.6346e-06,0,0.15582,0.14937,1,0.453
-5.7144e-07,1.6384e-06,0,0.15979,0.15573,1,0.454
-5.7087e-07,1.6424e-06,0,0.16459,0.16528,1,0.455
-5.7031e-07,1.6463e-06,0,0.16952,0.17079,1,0.456
-5.6974e-07,1.6503e-06,0,0.17444,0.17079,1,0.457
-5.6915e-07,1.6543e-06,0,0.18012,0.182,1,0.458
-5.6856e-07,1.6584e-06,0,0.18592,0.182,1,0.459
-5.6794e-07,1.6625e-06,0,0.19195,0.1919,1,0.46
-5.6731e-07,1.6667e-06,0,0.19849,0.20538,1,0.461
-5.6665e-07,1.671e-06,0,0.20575,0.20538,1,0.462
-5.6599e-07,1.6754e-06,0,0.21301,0.20538,1,0.463
-5.6531e-07,1.6798e-06,0,0.22071,0.2212,1,0.464
-5.6462e-07,1.6844e-06,0,0.22906,0.23467,1,0.465
-5.6394e-07,1.689e-06,0,0.23759,0.23467,1,0.466
-5.6323e-07,1.6937e-06,0,0.2468,0.25411,1,0.467
-5.6249e-07,1.6987e-06,0,0.25706,0.25411,1,0.468
-5.6174e-07,1.7037e-06,0,0.26733,0.25411,1,0.469
-5.6099e-07,1.7087e-06,0,0.27759,0.29811,1,0.47
-5.6019e-07,1.7142e-06,0,0.28971,0.29811,1,0.471
-5.5939e-07,1.7197e-06,0,0.30184,0.29811,1,0.472
-5.5858e-07,1.7255e-06,0,0.31477,0.31993,1,0.473
-5.5775e-07,1.7317e-06,0,0.32857,0.31993,1,0.474
-5.5692e-07,1.7378e-06,0,0.34228,0.35284,1,0.475
-5.5596e-07,1.7447e-06,0,0.35832,0.37905,1,0.476
-5.5504e-07,1.7519e-06,0,0.37462,0.37905,1,0.477
-5.5412e-07,1.759e-06,0,0.39092,0.37905,1,0.478
-5.5302e-07,1.7668e-06,0,0.4085,0.41958,1,0.479
-5.5173e-07,1.7752e-06,0,0.42738,0.41958,1,0.48
-5.5084e-07,1.7845e-06,0,0.44711,0.45009,1,0.481
-5.5014e-07,1.7941e-06,0,0.46724,0.45009,1,0.482
-5.489e-07,1.8059e-06,0,0.48978,0.49475,1,0.483
-5.4752e-07,1.8183e-06,0,0.51292,0.49475,1,0.484
-5.4616e-07,1.8306e-06,0,0.53598,0.51453,1,0.485
-5.4373e-07,1.8457e-06,0,0.56106,0.55951,1,0.486
-5.417e-07,1.8655e-06,0,0.58769,0.59383,1,0.487
-5.3976e-07,1.8858e-06,0,0.6144,0.59383,1,0.488
-5.3733e-07,1.907e-06,0,0.64215,0.6364,1,0.489
-5.353e-07,1.9391e-06,0,0.67245,0.68521,1,0.49
-5.3347e-07,1.974e-06,0,0.70326,0.68521,1,0.491
-5.3162e-07,2.0091e-06,0,0.73412,0.71801,1,0.492
-5.2862e-07,2.0706e-06,0,0.7667,0.81841,1,0.493
-5.3959e-07,2.1719e-06,0,0.79913,0.81841,1,0.494
-5.5055e-07,2.2732e-06,0,0.83157,0.81841,1,0.495
-5.545e-07,2.3954e-06,0,0.86396,0.87304,1,0.496
-6.051e-07,2.961e-06,0,0.89684,0.92355,1,0.497
-8.1022e-07,4.0221e-06,0,0.93103,0.92355,1,0.498
-8.3699e-07,5.2758e-06,0,0.96496,0.96713,1,0.499
-3.0796e-07,7.1293e-06,0,0.99806,0.96713,1,0.5
-2.9473e-07,0.0013545,0,0.99108,0.99782,1,0.501
-3.1368e-07,0.0027858,0,0.98159,0.99782,1,0.502
-3.3263e-07,0.0042171,0,0.97211,0.99782,1,0.503
-3.5157e-07,0.0056484,0,0.96263,0.99782,1,0.504
-3.7809e-07,0.0064422,0,0.93801,0.82759,1,0.505
-3.7901e-07,0.0064424,0,0.89465,0.82759,1,0.506
-3.7993e-07,0.0064426,0,0.85128,0.82759,1,0.507
-3.8085e-07,0.0064428,0,0.80791,0.82759,1,0.508
-3.8177e-07,0.006443,0,0.76454,0.82759,1,0.509
-3.7943e-07,0.006443,0,0.73168,0.7398,1,0.51
-3.8241e-07,0.0064431,0,0.69933,0.69624,1,0.511
-3.8984e-07,0.0064431,0,0.66827,0.64343,1,0.512
-3.9113e-07,0.0064431,0,0.63836,0.64343,1,0.513
-3.9259e-07,0.0064432,0,0.60911,0.5871,1,0.514
-3.9473e-07,0.0064432,0,0.58243,0.5871,1,0.515
-3.9625e-07,0.0064432,0,0.55633,0.54807,1,0.516
-3.9751e-07,0.0064432,0,0.53046,0.54807,1,0.517
-3.9815e-07,0.0064432,0,0.50694,0.50216,1,0.518
-3.985e-07,0.0064432,0,0.48451,0.50216,1,0.519
-3.9911e-07,0.0064432,0,0.46285,0.46613,1,0.52
-3.9983e-07,0.0064433,0,0.44223,0.42986,1,0.521
-4.005e-07,0.0064433,0,0.4223,0.42986,1,0.522
-4.0106e-07,0.0064433,0,0.40373,0.39724,1,0.523
-4.0152e-07,0.0064433,0,0.38631,0.39724,1,0.524
-4.0197e-07,0.0064433,0,0.36893,0.37862,1,0.525
-4.0229e-07,0.0064433,0,0.35328,0.34227,1,0.526
-4.0258e-07,0.0064433,0,0.338,0.34227,1,0.527
-4.0286e-07,0.0064433,0,0.32359,0.31924,1,0.528
-4.0314e-07,0.0064433,0,0.31008,0.31924,1,0.529
-4.0341e-07,0.0064433,0,0.29657,0.31924,1,0.53
-4.0364e-07,0.0064433,0,0.28515,0.27023,1,0.531
-4.0388e-07,0.0064433,0,0.27373,0.27023,1,0.532
-4.0411e-07,0.0064433,0,0.26231,0.27023,1,0.533
-4.0433e-07,0.0064433,0,0.25197,0.24855,1,0.534
-4.0454e-07,0.0064433,0,0.24243,0.24855,1,0.535
-4.0473e-07,0.0064434,0,0.23308,0.23441,1,0.536
-4.049e-07,0.0064434,0,0.22465,0.21631,1,0.537
-4.0507e-07,0.0064434,0,0.21679,0.21631,1,0.538
-4.0524e-07,0.0064434,0,0.20892,0.21631,1,0.539
-4.0541e-07,0.0064434,0,0.20119,0.20224,1,0.54
-4.0555e-07,0.0064434,0,0.19479,0.19005,1,0.541
-4.0569e-07,0.0064434,0,0.18845,0.19005,1,0.542
-4.0584e-07,0.0064434,0,0.1821,0.19005,1,0.543
-4.0596e-07,0.0064434,0,0.17649,0.17033,1,0.544
-4.0609e-07,0.0064434,0,0.17121,0.17033,1,0.545
-4.0622e-07,0.0064434,0,0.16593,0.17033,1,0.546
-4.063e-07,0.0064434,0,0.16157,0.15929,1,0.547
-4.0636e-07,0.0064434,0,0.15737,0.15929,1,0.548
-4.0647e-07,0.0064434,0,0.15325,0.15219,1,0.549
-4.0659e-07,0.0064434,0,0.14914,0.15219,1,0.55
-4.0672e-07,0.0064434,0,0.14539,0.14071,1,0.551
-4.0684e-07,0.0064434,0,0.14231,0.14071,1,0.552
-4.0696e-07,0.0064434,0,0.13924,0.14071,1,0.553
-4.0708e-07,0.0064434,0,0.13616,0.13638,1,0.554
-4.0714e-07,0.0064434,0,0.13305,0.13638,1,0.555
-4.0719e-07,0.0064434,0,0.13005,0.12639,1,0.556
-4.072e-07,0.0064434,0,0.12777,0.12639,1,0.557
-4.0722e-07,0.0064434,0,0.12551,0.12109,1,0.558
-4.0729e-07,0.0064435,0,0.12332,0.12109,1,0.559
-4.0735e-07,0.0064435,0,0.12113,0.12109,1,0.56
-4.0742e-07,0.0064435,0,0.11894,0.12109,1,0.561
-4.0749e-07,0.0064435,0,0.1168,0.11342,1,0.562
-4.0757e-07,0.0064435,0,0.11516,0.11342,1,0.563
-4.0764e-07,0.0064435,0,0.11352,0.11342,1,0.564
-4.0772e-07,0.0064435,0,0.11189,0.11342,1,0.565
-4.078e-07,0.0064435,0,0.11025,0.11342,1,0.566
-4.0778e-07,0.0064435,0,0.10867,0.1103,1,0.567
-4.0776e-07,0.0064435,0,0.10708,0.1103,1,0.568
-4.0772e-07,0.0064435,0,0.10581,0.10469,1,0.569
-4.0767e-07,0.0064435,0,0.1046,0.10469,1,0.57
-4.0769e-07,0.0064435,0,0.10346,0.10033,1,0.571
-4.0772e-07,0.0064435,0,0.10233,0.10033,1,0.572
-4.0775e-07,0.0064435,0,0.1012,0.10033,1,0.573
-4.0777e-07,0.0064435,0,0.10006,0.10033,1,0.574
-4.078e-07,0.0064435,0,0.098934,0.10033,1,0.575
-4.0783e-07,0.0064435,0,0.097803,0.10033,1,0.576
-4.0774e-07,0.0064435,0,0.096786,0.095848,1,0.577
-4.0764e-07,0.0064435,0,0.095782,0.095848,1,0.578
-4.0754e-07,0.0064435,0,0.094778,0.095848,1,0.579
-4.0744e-07,0.0064435,0,0.093789,0.091618,1,0.58
-4.0737e-07,0.0064435,0,0.092968,0.091618,1,0.581
-4.0731e-07,0.0064435,0,0.092148,0.091618,1,0.582
-4.0725e-07,0.0064435,0,0.091328,0.091618,1,0.583
-4.0719e-07,0.0064436,0,0.090507,0.091618,1,0.584
-4.0713e-07,0.0064436,0,0.089687,0.091618,1,0.585
-4.0706e-07,0.0064436,0,0.088867,0.091618,1,0.586
-4.0703e-07,0.0064436,0,0.08805,0.089211,1,0.587
-4.0702e-07,0.0064436,0,0.087242,0.085238,1,0.588
-4.0692e-07,0.0064436,0,0.086604,0.085238,1,0.589
-4.068e-07,0.0064436,0,0.085962,0.084114,1,0.59
-4.0665e-07,0.0064436,0,0.085317,0.084114,1,0.591
-4.065e-07,0.0064436,0,0.084671,0.084114,1,0.592
-4.0635e-07,0.0064436,0,0.084025,0.084114,1,0.593
-4.062e-07,0.0064436,0,0.08338,0.084114,1,0.594
-4.0605e-07,0.0064436,0,0.082734,0.084114,1,0.595
-4.059e-07,0.0064436,0,0.08221,0.081169,1,0.596
-4.0574e-07,0.0064436,0,0.081745,0.081169,1,0.597
-4.0558e-07,0.0064436,0,0.081281,0.081169,1,0.598
-4.0542e-07,0.0064436,0,0.080817,0.081169,1,0.599
-4.0526e-07,0.0064436,0,0.080353,0.081169,1,0.6
-4.051e-07,0.0064436,0,0.079889,0.081169,1,0.601
-4.0494e-07,0.0064436,0,0.079424,0.081169,1,0.602
-4.047e-07,0.0064436,0,0.079039,0.079753,1,0.603
-4.0443e-07,0.0064436,0,0.078692,0.079753,1,0.604
-4.0419e-07,0.0064436,0,0.078525,0.07817,1,0.605
-4.0396e-07,0.0064436,0,0.078426,0.07817,1,0.606
-4.0373e-07,0.0064436,0,0.078326,0.07817,1,0.607
-4.035e-07,0.0064436,0,0.078226,0.07817,1,0.608
-4.0326e-07,0.0064437,0,0.078127,0.07817,1,0.609
-4.0303e-07,0.0064437,0,0.078027,0.07817,1,0.61
-4.028e-07,0.0064437,0,0.077928,0.07817,1,0.611
-4.0257e-07,0.0064437,0,0.077828,0.07817,1,0.612
-4.0234e-07,0.0064437,0,0.077729,0.07817,1,0.613
-4.0202e-07,0.0064437,0,0.077769,0.078489,1,0.614
-4.0167e-07,0.0064437,0,0.077871,0.07882,1,0.615
-4.0133e-07,0.0064437,0,0.077997,0.07882,1,0.616
-4.0099e-07,0.0064437,0,0.078123,0.07882,1,0.617
-4.0065e-07,0.0064437,0,0.078249,0.07882,1,0.618
-4.0031e-07,0.0064437,0,0.078375,0.07882,1,0.619
-3.9997e-07,0.0064437,0,0.0785,0.07882,1,0.62
-3.9963e-07,0.0064437,0,0.078626,0.07882,1,0.621
-3.9929e-07,0.0064437,0,0.078752,0.07882,1,0.622
-3.9895e-07,0.0064437,0,0.078878,0.07882,1,0.623
-3.9861e-07,0.0064437,0,0.079004,0.07882,1,0.624
-3.9827e-07,0.0064437,0,0.07913,0.07882,1,0.625
-3.9793e-07,0.0064437,0,0.079255,0.080017,1,0.626
-3.9747e-07,0.0064437,0,0.07936,0.080325,1,0.627
-3.9701e-07,0.0064437,0,0.079455,0.080325,1,0.628
-3.9654e-07,0.0064437,0,0.07955,0.080325,1,0.629
-3.9608e-07,0.0064437,0,0.079645,0.080325,1,0.63
-3.9562e-07,0.0064437,0,0.07974,0.080325,1,0.631
-3.9516e-07,0.0064437,0,0.079835,0.080325,1,0.632
-3.947e-07,0.0064438,0,0.07993,0.079414,1,0.633
-3.9424e-07,0.0064438,0,0.080025,0.079414,1,0.634
-3.9378e-07,0.0064438,0,0.08012,0.079414,1,0.635
-3.9332e-07,0.0064438,0,0.080215,0.079414,1,0.636
-3.9286e-07,0.0064438,0,0.08031,0.079414,1,0.637
-3.924e-07,0.0064438,0,0.080405,0.079414,1,0.638
-3.9194e-07,0.0064438,0,0.080501,0.07965,1,0.639
-3.9142e-07,0.0064438,0,0.080592,0.080842,1,0.64
-3.9083e-07,0.0064438,0,0.080674,0.080842,1,0.641
-3.9025e-07,0.0064438,0,0.080756,0.080842,1,0.642
-3.8966e-07,0.0064438,0,0.080839,0.080842,1,0.643
-3.8907e-07,0.0064438,0,0.080921,0.080842,1,0.644
-3.8849e-07,0.0064438,0,0.081004,0.080842,1,0.645
-3.879e-07,0.0064438,0,0.081086,0.080842,1,0.646
-3.8731e-07,0.0064438,0,0.081169,0.080842,1,0.647
-3.8673e-07,0.0064438,0,0.081251,0.080842,1,0.648
-3.8614e-07,0.0064438,0,0.081333,0.080842,1,0.649
-3.8555e-07,0.0064438,0,0.081416,0.080842,1,0.65
-3.8497e-07,0.0064438,0,0.081498,0.080842,1,0.651
-3.8438e-07,0.0064438,0,0.081581,0.080842,1,0.652
-3.8379e-07,0.0064438,0,0.081662,0.08081,1,0.653
-3.8319e-07,0.0064438,0,0.081742,0.08081,1,0.654
-3.8259e-07,0.0064438,0,0.081821,0.08081,1,0.655
-3.8189e-07,0.0064438,0,0.081878,0.081693,1,0.656
-3.8118e-07,0.0064439,0,0.081932,0.081693,1,0.657
-3.8047e-07,0.0064439,0,0.081987,0.081693,1,0.658
-3.7976e-07,0.0064439,0,0.082041,0.081693,1,0.659
-3.7905e-07,0.0064439,0,0.082095,0.081693,1,0.66
-3.7834e-07,0.0064439,0,0.08215,0.081693,1,0.661
-3.7763e-07,0.0064439,0,0.082204,0.081693,1,0.662
-3.7692e-07,0.0064439,0,0.082258,0.081693,1,0.663
-3.7621e-07,0.0064439,0,0.082312,0.081693,1,0.664
-3.755e-07,0.0064439,0,0.082367,0.082854,1,0.665
-3.7479e-07,0.0064439,0,0.082421,0.082854,1,0.666
-3.7408e-07,0.0064439,0,0.082476,0.082854,1,0.667
-3.7337e-07,0.0064439,0,0.08253,0.082854,1,0.668
-3.7266e-07,0.0064439,0,0.082585,0.082854,1,0.669
-3.7195e-07,0.0064439,0,0.082639,0.082854,1,0.67
-3.7117e-07,0.0064439,0,0.082674,0.083438,1,0.671
-3.7038e-07,0.0064439,0,0.082702,0.083438,1,0.672
-3.6958e-07,0.0064439,0,0.082731,0.082664,1,0.673
-3.6879e-07,0.0064439,0,0.082766,0.082664,1,0.674
-3.68e-07,0.0064439,0,0.0828,0.082664,1,0.675
-3.6721e-07,0.0064439,0,0.082835,0.082664,1,0.676
-3.6642e-07,0.0064439,0,0.082869,0.082664,1,0.677
-3.6563e-07,0.0064439,0,0.082904,0.082664,1,0.678
-3.6484e-07,0.0064439,0,0.082938,0.082664,1,0.679
-3.6406e-07,0.0064439,0,0.082973,0.082664,1,0.68
-3.6327e-07,0.0064439,0,0.083008,0.082664,1,0.681
-3.6248e-07,0.006444,0,0.083042,0.082664,1,0.682
-3.6167e-07,0.006444,0,0.083076,0.082584,1,0.683
-3.6081e-07,0.006444,0,0.083106,0.082584,1,0.684
-3.5994e-07,0.006444,0,0.083136,0.082584,1,0.685
-3.5907e-07,0.006444,0,0.083166,0.082584,1,0.686
-3.582e-07,0.006444,0,0.083196,0.082584,1,0.687
-3.5734e-07,0.006444,0,0.083226,0.082584,1,0.688
-3.5647e-07,0.006444,0,0.083256,0.082584,1,0.689
-3.5558e-07,0.006444,0,0.083266,0.08329,1,0.69
-3.5467e-07,0.006444,0,0.083263,0.08329,1,0.691
-3.5376e-07,0.006444,0,0.08326,0.08329,1,0.692
-3.5285e-07,0.006444,0,0.083256,0.08329,1,0.693
-3.5194e-07,0.006444,0,0.083253,0.08329,1,0.694
-3.5103e-07,0.006444,0,0.08325,0.08329,1,0.695
-3.5012e-07,0.006444,0,0.083246,0.08329,1,0.696
-3.4921e-07,0.006444,0,0.083243,0.08329,1,0.697
-3.483e-07,0.006444,0,0.083239,0.08329,1,0.698
-3.4738e-07,0.006444,0,0.083236,0.08329,1,0.699
-3.4647e-07,0.006444,0,0.083233,0.08329,1,0.7
-3.4556e-07,0.006444,0,0.083229,0.08329,1,0.701
-3.446e-07,0.006444,0,0.083217,0.082998,1,0.702
-3.4363e-07,0.006444,0,0.083202,0.082998,1,0.703
-3.4265e-07,0.006444,0,0.083186,0.082998,1,0.704
-3.4167e-07,0.006444,0,0.083171,0.082998,1,0.705
-3.4069e-07,0.0064441,0,0.083156,0.082998,1,0.706
-3.3971e-07,0.0064441,0,0.08314,0.082998,1,0.707
-3.3873e-07,0.0064441,0,0.083125,0.082998,1,0.708
-3.3776e-07,0.0064441,0,0.08311,0.082998,1,0.709
-3.3678e-07,0.0064441,0,0.083094,0.082998,1,0.71
-3.358e-07,0.0064441,0,0.083079,0.082998,1,0.711
-3.3482e-07,0.0064441,0,0.083063,0.082998,1,0.712
-3.3384e-07,0.0064441,0,0.083048,0.082998,1,0.713
-3.3286e-07,0.0064441,0,0.083033,0.082998,1,0.714
-3.3189e-07,0.0064441,0,0.083017,0.082998,1,0.715
-3.3091e-07,0.0064441,0,0.083002,0.082998,1,0.716
-3.2993e-07,0.0064441,0,0.082987,0.082998,1,0.717
-3.2895e-07,0.0064441,0,0.082968,0.083525,1,0.718
-3.2796e-07,0.0064441,0,0.082927,0.083057,1,0.719
-3.269e-07,0.0064441,0,0.082875,0.08237,1,0.72
-3.2583e-07,0.0064441,0,0.082829,0.08237,1,0.721
-3.2476e-07,0.0064441,0,0.082783,0.08237,1,0.722
-3.237e-07,0.0064441,0,0.082737,0.08237,1,0.723
-3.2263e-07,0.0064441,0,0.082691,0.08237,1,0.724
-3.2156e-07,0.0064441,0,0.082645,0.08237,1,0.725
-3.2049e-07,0.0064441,0,0.082599,0.08237,1,0.726
-3.1942e-07,0.0064441,0,0.082553,0.08237,1,0.727
-3.1835e-07,0.0064441,0,0.082507,0.08237,1,0.728
-3.1728e-07,0.0064441,0,0.082461,0.08237,1,0.729
-3.1621e-07,0.0064441,0,0.082415,0.08237,1,0.73
-3.1515e-07,0.0064442,0,0.082368,0.08237,1,0.731
-3.1408e-07,0.0064442,0,0.082322,0.08237,1,0.732
-3.1301e-07,0.0064442,0,0.082276,0.08237,1,0.733
-3.1194e-07,0.0064442,0,0.08223,0.08237,1,0.734
-3.1087e-07,0.0064442,0,0.082184,0.08237,1,0.735
-3.098e-07,0.0064442,0,0.082138,0.08237,1,0.736
-3.0873e-07,0.0064442,0,0.082092,0.08237,1,0.737
-3.0767e-07,0.0064442,0,0.082046,0.08237,1,0.738
-3.0659e-07,0.0064442,0,0.081997,0.081594,1,0.739
-3.0549e-07,0.0064442,0,0.081913,0.081594,1,0.74
-3.0439e-07,0.0064442,0,0.081829,0.081594,1,0.741
-3.0329e-07,0.0064442,0,0.081745,0.081594,1,0.742
-3.0219e-07,0.0064442,0,0.081661,0.081594,1,0.743
-3.0109e-07,0.0064442,0,0.081577,0.081594,1,0.744
-2.9999e-07,0.0064442,0,0.081493,0.081594,1,0.745
-2.9889e-07,0.0064442,0,0.081409,0.081594,1,0.746
-2.9779e-07,0.0064442,0,0.081325,0.081594,1,0.747
-2.9668e-07,0.0064442,0,0.081241,0.081594,1,0.748
-2.9554e-07,0.0064442,0,0.081172,0.080984,1,0.749
-2.9437e-07,0.0064442,0,0.081111,0.080984,1,0.75
-2.9321e-07,0.0064442,0,0.08105,0.080984,1,0.751
-2.9204e-07,0.0064442,0,0.08099,0.080984,1,0.752
-2.9088e-07,0.0064442,0,0.080929,0.080984,1,0.753
-2.8971e-07,0.0064442,0,0.080868,0.080984,1,0.754
-2.8854e-07,0.0064442,0,0.080808,0.080984,1,0.755
-2.8738e-07,0.0064442,0,0.080747,0.080984,1,0.756
-2.8621e-07,0.0064443,0,0.080686,0.080984,1,0.757
-2.8504e-07,0.0064443,0,0.080626,0.080984,1,0.758
-2.8388e-07,0.0064443,0,0.080556,0.079704,1,0.759
-2.8274e-07,0.0064443,0,0.080454,0.079704,1,0.76
-2.8159e-07,0.0064443,0,0.080353,0.079704,1,0.761
-2.8045e-07,0.0064443,0,0.080251,0.079704,1,0.762
-2.793e-07,0.0064443,0,0.080149,0.079704,1,0.763
-2.7816e-07,0.0064443,0,0.080048,0.079704,1,0.764
-2.7701e-07,0.0064443,0,0.079946,0.079704,1,0.765
-2.7587e-07,0.0064443,0,0.079845,0.079704,1,0.766
-2.7472e-07,0.0064443,0,0.079743,0.079704,1,0.767
-2.7357e-07,0.0064443,0,0.079641,0.079704,1,0.768
-2.7243e-07,0.0064443,0,0.07954,0.079704,1,0.769
-2.7128e-07,0.0064443,0,0.079438,0.079704,1,0.77
-2.7014e-07,0.0064443,0,0.079336,0.079704,1,0.771
-2.6899e-07,0.0064443,0,0.079235,0.079704,1,0.772
-2.6785e-07,0.0064443,0,0.079133,0.079704,1,0.773
-2.667e-07,0.0064443,0,0.079032,0.079704,1,0.774
-2.6556e-07,0.0064443,0,0.07893,0.079704,1,0.775
-2.6439e-07,0.0064443,0,0.078833,0.079104,1,0.776
-2.6313e-07,0.0064443,0,0.078756,0.079104,1,0.777
-2.6186e-07,0.0064443,0,0.078678,0.079104,1,0.778
-2.606e-07,0.0064443,0,0.078601,0.079104,1,0.779
-2.5933e-07,0.0064443,0,0.078524,0.079104,1,0.78
-2.5807e-07,0.0064443,0,0.078446,0.079104,1,0.781
-2.568e-07,0.0064443,0,0.078369,0.079104,1,0.782
-2.5554e-07,0.0064444,0,0.078291,0.079104,1,0.783
-2.5428e-07,0.0064444,0,0.078214,0.079104,1,0.784
-2.5301e-07,0.0064444,0,0.078115,0.077266,1,0.785
-2.5173e-07,0.0064444,0,0.077998,0.077266,1,0.786
-2.5046e-07,0.0064444,0,0.077881,0.077266,1,0.787
-2.4919e-07,0.0064444,0,0.077765,0.077266,1,0.788
-2.4791e-07,0.0064444,0,0.077648,0.077266,1,0.789
-2.4664e-07,0.0064444,0,0.077531,0.077266,1,0.79
-2.4537e-07,0.0064444,0,0.077415,0.077266,1,0.791
-2.4409e-07,0.0064444,0,0.077298,0.077266,1,0.792
-2.4282e-07,0.0064444,0,0.077181,0.077266,1,0.793
-2.4155e-07,0.0064444,0,0.077065,0.077266,1,0.794
-2.4028e-07,0.0064444,0,0.076948,0.077266,1,0.795
-2.39e-07,0.0064444,0,0.076831,0.077266,1,0.796
-2.3773e-07,0.0064444,0,0.076714,0.077266,1,0.797
-2.3646e-07,0.0064444,0,0.076598,0.077266,1,0.798
-2.3518e-07,0.0064444,0,0.076481,0.077266,1,0.799
-2.3392e-07,0.0064444,0,0.076358,0.075786,1,0.8
-2.3268e-07,0.0064444,0,0.076227,0.075786,1,0.801
-2.3144e-07,0.0064444,0,0.076097,0.075786,1,0.802
-2.302e-07,0.0064444,0,0.075966,0.075786,1,0.803
-2.2896e-07,0.0064444,0,0.075835,0.075786,1,0.804
-2.2772e-07,0.0064444,0,0.075704,0.075786,1,0.805
-2.2648e-07,0.0064444,0,0.075573,0.075786,1,0.806
-2.2523e-07,0.0064444,0,0.075442,0.075786,1,0.807
-2.2399e-07,0.0064444,0,0.075311,0.075786,1,0.808
-2.2275e-07,0.0064444,0,0.07518,0.075786,1,0.809
-2.2151e-07,0.0064444,0,0.075049,0.075786,1,0.81
-2.2027e-07,0.0064445,0,0.074918,0.075786,1,0.811
-2.1908e-07,0.0064445,0,0.074782,0.072928,1,0.812
-2.1804e-07,0.0064445,0,0.07463,0.072928,1,0.813
-2.1699e-07,0.0064445,0,0.074479,0.072928,1,0.814
-2.1595e-07,0.0064445,0,0.074327,0.072928,1,0.815
-2.149e-07,0.0064445,0,0.074175,0.072928,1,0.816
-2.1386e-07,0.0064445,0,0.074024,0.072928,1,0.817
-2.1274e-07,0.0064445,0,0.073876,0.070833,1,0.818
-2.1152e-07,0.0064445,0,0.073732,0.070833,1,0.819
-2.1029e-07,0.0064445,0,0.073589,0.070833,1,0.82
-2.0907e-07,0.0064445,0,0.073446,0.070833,1,0.821
-2.0785e-07,0.0064445,0,0.073302,0.070833,1,0.822
-2.0662e-07,0.0064445,0,0.073159,0.070833,1,0.823
-2.054e-07,0.0064445,0,0.073016,0.070833,1,0.824
-2.0418e-07,0.0064445,0,0.072872,0.070833,1,0.825
-2.0295e-07,0.0064445,0,0.072729,0.070833,1,0.826
-2.0173e-07,0.0064445,0,0.072585,0.070833,1,0.827
-2.0046e-07,0.0064445,0,0.07245,0.071318,1,0.828
-1.9917e-07,0.0064445,0,0.072317,0.071318,1,0.829
-1.9789e-07,0.0064445,0,0.072185,0.071318,1,0.83
-1.966e-07,0.0064445,0,0.072052,0.071318,1,0.831
-1.9531e-07,0.0064445,0,0.07192,0.071318,1,0.832
-1.9402e-07,0.0064445,0,0.071787,0.071318,1,0.833
-1.9274e-07,0.0064445,0,0.071655,0.071318,1,0.834
-1.9145e-07,0.0064445,0,0.071522,0.071318,1,0.835
-1.9016e-07,0.0064445,0,0.071389,0.071318,1,0.836
-1.8887e-07,0.0064445,0,0.071257,0.071318,1,0.837
-1.8759e-07,0.0064445,0,0.071124,0.071318,1,0.838
-1.863e-07,0.0064445,0,0.070992,0.071318,1,0.839
-1.8501e-07,0.0064446,0,0.070859,0.071318,1,0.84
-1.8372e-07,0.0064446,0,0.070727,0.071318,1,0.841
-1.8244e-07,0.0064446,0,0.070594,0.071318,1,0.842
-1.8115e-07,0.0064446,0,0.070462,0.071318,1,0.843
-1.7986e-07,0.0064446,0,0.070329,0.071318,1,0.844
-1.7857e-07,0.0064446,0,0.070197,0.071318,1,0.845
-1.7729e-07,0.0064446,0,0.070064,0.071318,1,0.846
-1.76e-07,0.0064446,0,0.069932,0.071318,1,0.847
-1.7471e-07,0.0064446,0,0.069799,0.071318,1,0.848
-1.7342e-07,0.0064446,0,0.069667,0.071318,1,0.849
-1.7214e-07,0.0064446,0,0.069534,0.071318,1,0.85
-1.7086e-07,0.0064446,0,0.069398,0.0674,1,0.851
-1.697e-07,0.0064446,0,0.069236,0.0674,1,0.852
-1.6853e-07,0.0064446,0,0.069074,0.0674,1,0.853
-1.6737e-07,0.0064446,0,0.068912,0.0674,1,0.854
-1.6621e-07,0.0064446,0,0.068751,0.0674,1,0.855
-1.6504e-07,0.0064446,0,0.068589,0.0674,1,0.856
-1.6388e-07,0.0064446,0,0.068427,0.0674,1,0.857
-1.6271e-07,0.0064446,0,0.068265,0.0674,1,0.858
-1.6155e-07,0.0064446,0,0.068103,0.0674,1,0.859
-1.6038e-07,0.0064446,0,0.067941,0.0674,1,0.86
-1.5922e-07,0.0064446,0,0.067779,0.0674,1,0.861
-1.5805e-07,0.0064446,0,0.067617,0.0674,1,0.862
-1.5689e-07,0.0064446,0,0.067455,0.0674,1,0.863
-1.5572e-07,0.0064446,0,0.067293,0.0674,1,0.864
-1.5456e-07,0.0064446,0,0.067131,0.0674,1,0.865
-1.5339e-07,0.0064446,0,0.066969,0.0674,1,0.866
-1.5211e-07,0.0064446,0,0.06681,0.065801,1,0.867
-1.5076e-07,0.0064446,0,0.066651,0.065801,1,0.868
-1.4941e-07,0.0064446,0,0.066492,0.065801,1,0.869
-1.4806e-07,0.0064446,0,0.066334,0.065801,1,0.87
-1.4672e-07,0.0064447,0,0.066175,0.065801,1,0.871
-1.4537e-07,0.0064447,0,0.066016,0.065801,1,0.872
-1.4402e-07,0.0064447,0,0.065857,0.065801,1,0.873
-1.4267e-07,0.0064447,0,0.065699,0.065801,1,0.874
-1.4132e-07,0.0064447,0,0.06554,0.065801,1,0.875
-1.3998e-07,0.0064447,0,0.065381,0.065801,1,0.876
-1.3863e-07,0.0064447,0,0.065223,0.065801,1,0.877
-1.3728e-07,0.0064447,0,0.065064,0.065801,1,0.878
-1.3593e-07,0.0064447,0,0.064905,0.065801,1,0.879
-1.3458e-07,0.0064447,0,0.064747,0.065801,1,0.88
-1.3323e-07,0.0064447,0,0.064588,0.065801,1,0.881
-1.3189e-07,0.0064447,0,0.064429,0.065801,1,0.882
-1.3054e-07,0.0064447,0,0.064271,0.065801,1,0.883
-1.2919e-07,0.0064447,0,0.064112,0.065801,1,0.884
-1.2784e-07,0.0064447,0,0.063953,0.065801,1,0.885
-1.2649e-07,0.0064447,0,0.063795,0.065801,1,0.886
-1.2515e-07,0.0064447,0,0.063636,0.065801,1,0.887
-1.238e-07,0.0064447,0,0.063477,0.065801,1,0.888
-1.2245e-07,0.0064447,0,0.063319,0.065801,1,0.889
-1.2126e-07,0.0064447,0,0.063151,0.060845,1,0.89
-1.2015e-07,0.0064447,0,0.062978,0.060845,1,0.891
-1.1903e-07,0.0064447,0,0.062806,0.060845,1,0.892
-1.1792e-07,0.0064447,0,0.062633,0.060845,1,0.893
-1.168e-07,0.0064447,0,0.062461,0.060845,1,0.894
-1.1569e-07,0.0064447,0,0.062289,0.060845,1,0.895
-1.1457e-07,0.0064447,0,0.062116,0.060845,1,0.896
-1.1346e-07,0.0064447,0,0.061944,0.060845,1,0.897
-1.1235e-07,0.0064447,0,0.061772,0.060845,1,0.898
-1.1123e-07,0.0064447,0,0.061599,0.060845,1,0.899
-1.1012e-07,0.0064447,0,0.061427,0.060845,1,0.9
-1.09e-07,0.0064447,0,0.061254,0.060845,1,0.901
-1.0789e-07,0.0064447,0,0.061082,0.060845,1,0.902
-1.0677e-07,0.0064447,0,0.06091,0.060845,1,0.903
-1.0566e-07,0.0064448,0,0.060737,0.060845,1,0.904
-1.0454e-07,0.0064448,0,0.060565,0.060845,1,0.905
-1.0343e-07,0.0064448,0,0.060392,0.060845,1,0.906
-1.0232e-07,0.0064448,0,0.06022,0.060845,1,0.907
-1.012e-07,0.0064448,0,0.060048,0.060845,1,0.908
-1.0009e-07,0.0064448,0,0.059875,0.060845,1,0.909
-9.8972e-08,0.0064448,0,0.059703,0.060845,1,0.91
-9.7858e-08,0.0064448,0,0.059531,0.060845,1,0.911
-9.6743e-08,0.0064448,0,0.059358,0.060845,1,0.912
-9.5629e-08,0.0064448,0,0.059186,0.060845,1,0.913
-9.4515e-08,0.0064448,0,0.059013,0.060845,1,0.914
-9.34e-08,0.0064448,0,0.058841,0.060845,1,0.915
-9.2093e-08,0.0064448,0,0.058672,0.059767,1,0.916
-9.0702e-08,0.0064448,0,0.058504,0.059767,1,0.917
-8.9312e-08,0.0064448,0,0.058336,0.059767,1,0.918
-8.7922e-08,0.0064448,0,0.058168,0.059767,1,0.919
-8.6531e-08,0.0064448,0,0.058,0.059767,1,0.92
-8.5141e-08,0.0064448,0,0.057832,0.059767,1,0.921
-8.3751e-08,0.0064448,0,0.057664,0.059767,1,0.922
-8.236e-08,0.0064448,0,0.057497,0.059767,1,0.923
-8.097e-08,0.0064448,0,0.057329,0.059767,1,0.924
-7.958e-08,0.0064448,0,0.057161,0.059767,1,0.925
-7.8189e-08,0.0064448,0,0.056993,0.059767,1,0.926
-7.6907e-08,0.0064448,0,0.056822,0.056292,1,0.927
-7.5677e-08,0.0064448,0,0.05665,0.056292,1,0.928
-7.4448e-08,0.0064448,0,0.056478,0.056292,1,0.929
-7.3219e-08,0.0064448,0,0.056306,0.056292,1,0.93
-7.199e-08,0.0064448,0,0.056134,0.056292,1,0.931
-7.0761e-08,0.0064448,0,0.055962,0.056292,1,0.932
-6.9532e-08,0.0064448,0,0.055791,0.056292,1,0.933
-6.8303e-08,0.0064448,0,0.055619,0.056292,1,0.934
-6.7073e-08,0.0064448,0,0.055447,0.056292,1,0.935
-6.5844e-08,0.0064448,0,0.055275,0.056292,1,0.936
-6.4633e-08,0.0064448,0,0.055105,0.052349,1,0.937
-6.3594e-08,0.0064448,0,0.054954,0.052349,1,0.938
-6.2555e-08,0.0064448,0,0.054803,0.052349,1,0.939
-6.1516e-08,0.0064449,0,0.054652,0.052349,1,0.94
-6.0477e-08,0.0064449,0,0.054502,0.052349,1,0.941
-5.9439e-08,0.0064449,0,0.054351,0.052349,1,0.942
-5.84e-08,0.0064449,0,0.0542,0.052349,1,0.943
-5.7361e-08,0.0064449,0,0.054049,0.052349,1,0.944
-5.6322e-08,0.0064449,0,0.053898,0.052349,1,0.945
-5.5284e-08,0.0064449,0,0.053748,0.052349,1,0.946
-5.4245e-08,0.0064449,0,0.053597,0.052349,1,0.947
-5.3206e-08,0.0064449,0,0.053446,0.052349,1,0.948
-5.2167e-08,0.0064449,0,0.053295,0.052349,1,0.949
-5.1129e-08,0.0064449,0,0.053145,0.052349,1,0.95
-5.009e-08,0.0064449,0,0.052994,0.052349,1,0.951
-4.9051e-08,0.0064449,0,0.052843,0.052349,1,0.952
-4.8012e-08,0.0064449,0,0.052692,0.052349,1,0.953
-4.6973e-08,0.0064449,0,0.052542,0.052349,1,0.954
-4.5935e-08,0.0064449,0,0.052391,0.052349,1,0.955
-4.4896e-08,0.0064449,0,0.05224,0.052349,1,0.956
-4.3857e-08,0.0064449,0,0.052089,0.052349,1,0.957
-4.2818e-08,0.0064449,0,0.051938,0.052349,1,0.958
-4.178e-08,0.0064449,0,0.051788,0.052349,1,0.959
-4.0741e-08,0.0064449,0,0.051637,0.052349,1,0.96
-3.9702e-08,0.0064449,0,0.051486,0.052349,1,0.961
-3.8663e-08,0.0064449,0,0.051335,0.052349,1,0.962
-3.7624e-08,0.0064449,0,0.051185,0.052349,1,0.963
-3.6586e-08,0.0064449,0,0.051034,0.052349,1,0.964
-3.5547e-08,0.0064449,0,0.050883,0.052349,1,0.965
-3.4508e-08,0.0064449,0,0.050732,0.052349,1,0.966
-3.3469e-08,0.0064449,0,0.050582,0.052349,1,0.967
-3.2453e-08,0.0064449,0,0.05053,0.050069,1,0.968
-3.1439e-08,0.0064449,0,0.050488,0.050069,1,0.969
-3.0425e-08,0.0064449,0,0.050446,0.050069,1,0.97
-2.9411e-08,0.0064449,0,0.050404,0.050069,1,0.971
-2.8396e-08,0.0064449,0,0.050362,0.050069,1,0.972
-2.7382e-08,0.0064449,0,0.05032,0.050069,1,0.973
-2.6368e-08,0.0064449,0,0.050278,0.050069,1,0.974
-2.5354e-08,0.0064449,0,0.050235,0.050069,1,0.975
-2.434e-08,0.0064449,0,0.050193,0.050069,1,0.976
-2.3326e-08,0.0064449,0,0.050151,0.050069,1,0.977
-2.2311e-08,0.0064449,0,0.050109,0.050069,1,0.978
-2.1297e-08,0.006445,0,0.050067,0.050069,1,0.979
-2.0283e-08,0.006445,0,0.050025,0.050069,1,0.98
-1.9269e-08,0.006445,0,0.049983,0.050069,1,0.981
-1.8255e-08,0.006445,0,0.049941,0.050069,1,0.982
-1.7241e-08,0.006445,0,0.049899,0.050069,1,0.983
-1.6226e-08,0.006445,0,0.049857,0.050069,1,0.984
-1.5212e-08,0.006445,0,0.049815,0.050069,1,0.985
-1.4198e-08,0.006445,0,0.049773,0.050069,1,0.986
-1.3184e-08,0.006445,0,0.049731,0.050069,1,0.987
-1.217e-08,0.006445,0,0.049689,0.050069,1,0.988
-1.1156e-08,0.006445,0,0.049647,0.050069,1,0.989
-1.0142e-08,0.006445,0,0.049605,0.050069,1,0.99
-9.1274e-09,0.006445,0,0.049563,0.050069,1,0.991
-8.1132e-09,0.006445,0,0.049521,0.050069,1,0.992
-7.0991e-09,0.006445,0,0.049479,0.050069,1,0.993
-6.0849e-09,0.006445,0,0.049437,0.050069,1,0.994
-5.0708e-09,0.006445,0,0.049395,0.050069,1,0.995
-4.0566e-09,0.006445,0,0.049353,0.050069,1,0.996
-3.0425e-09,0.006445,0,0.049311,0.050069,1,0.997
-2.0283e-09,0.006445,0,0.049269,0.050069,1,0.998
-1.0141e-09,0.006445,0,0.049227,0.050069,1,0.999
0,0.006445,0,0.049185,0.052691,1,1


==> Data/WinklerL/LPanelLowerLodi.txt <==
0.001734321030988667, 0
0.0604404176020788, 2.0253164556962027
0.08977884055215518, 3.1729957805907167
0.1130611558402621, 4.230661040787623
0.13721611614466409, 5.232067510548522
0.15189507784334802, 5.715893108298171
0.16226931580243123, 5.940928270042193
0.17004633793787646, 6.143459915611813
0.17868869242188243, 6.357243319268635
0.18993191906339355, 6.559774964838255
0.20464744410074906, 6.706047819971869
0.22024658315600118, 6.694796061884668
0.22979814599497375, 6.51476793248945
0.24369830857995303, 6.188466947960618
0.25587511913554517, 5.772151898734176
0.27239321676940964, 5.277074542897327
0.28804963838858055, 4.736990154711673
0.3089053667668503, 4.196905766526019
0.3332138930936729, 3.780590717299577
0.37225866368309823, 3.319268635724332
0.4008987268645475, 2.914205344585091
0.44513183521147026, 2.5541490857946547
0.48762696619353707, 2.239099859353024
0.5292470146033975, 2.0028129395218004
0.5708609691234793, 1.8227848101265822
0.6142068071186384, 1.6540084388185656
0.6618805256345568, 1.5302390998593527
0.7086937869137373, 1.3502109704641345
0.7450999032290304, 1.2489451476793247
0.7763042752293131, 1.1701828410689172
0.797975366059959, 1.1026722925457104

==> Data/WinklerL/LPanelUpperLodi.txt <==
0.0008702074603836596, -0.022503516174401383
0.03448166592321214, 1.676511954992968
0.07071105943492581, 3.2067510548523206
0.09744982900545282, 4.354430379746835
0.11642620177600324, 5.164556962025316
0.1328126713906501, 5.884669479606187
0.15180854460849194, 6.51476793248945
0.1716807191764961, 7.054852320675105
0.19156508152405746, 7.482419127988747
0.20714959524384094, 7.606188466947959
0.222748734299093, 7.594936708860758
0.23923148737224162, 7.426160337552741
0.2600640589693527, 7.099859353023908
0.28263095159745233, 6.762306610407875
0.30347327341820907, 6.3459915611814335
0.3286568823172382, 5.8509142053445835
0.3468995507584456, 5.434599156118143
0.3677394350232909, 5.0407876230661035
0.38945318308238697, 4.5794655414908565
0.412900033394516, 4.118143459915611
0.431131732834122, 3.8030942334739795
0.45890890122292183, 3.3642756680731356
0.4797512230436787, 2.947960618846695
0.504903143715859, 2.7454289732770745
0.5300501892762166, 2.5879043600562586
0.5664684933710668, 2.3741209563994365
0.6115523087310816, 2.1603375527426163
0.6505641723157025, 2.0028129395218004
0.693903916421083, 1.890295358649789
0.7329145612277481, 1.7440225035161747
0.7649891406884146, 1.6315049226441634
0.7935926405311922, 1.5639943741209565

==> Data/WinklerL/problem_lodi.dat <==
  1.00000000e-03   5.14089066e-01
  2.00000000e-03   1.02817813e+00
  3.00000000e-03   1.54226720e+00
  4.00000000e-03   2.05635626e+00
  5.00000000e-03   2.57044533e+00
  6.00000000e-03   3.08453439e+00
  7.00000000e-03   3.59862346e+00
  8.00000000e-03   4.11271252e+00
  9.00000000e-03   4.62680159e+00
  1.00000000e-02   5.14089066e+00
  1.10000000e-02   5.65497972e+00
  1.20000000e-02   6.16906879e+00
  1.30000000e-02   6.68315785e+00
  1.40000000e-02   7.19724692e+00
  1.50000000e-02   7.71133598e+00
  1.60000000e-02   8.22542505e+00
  1.70000000e-02   8.73951412e+00
  1.80000000e-02   9.25360318e+00
  1.90000000e-02   9.76769225e+00
  2.00000000e-02   1.02817813e+01
  2.10000000e-02   1.07958704e+01
  2.20000000e-02   1.13099594e+01
  2.30000000e-02   1.18240485e+01
  2.40000000e-02   1.23381376e+01
  2.50000000e-02   1.28518967e+01
  2.60000000e-02   1.33643219e+01
  2.70000000e-02   1.38762719e+01
  2.80000000e-02   1.43879771e+01
  2.90000000e-02   1.48997364e+01
  3.00000000e-02   1.54116516e+01
  3.10000000e-02   1.59236038e+01
  3.20000000e-02   1.64354159e+01
  3.30000000e-02   1.69474848e+01
  3.40000000e-02   1.74594251e+01
  3.50000000e-02   1.79712160e+01
  3.60000000e-02   1.84812961e+01
  3.70000000e-02   1.89903419e+01
  3.80000000e-02   1.94990006e+01
  3.90000000e-02   2.00077184e+01
  4.00000000e-02   2.05166529e+01
  4.10000000e-02   2.10254766e+01
  4.20000000e-02   2.15337572e+01
  4.30000000e-02   2.20411660e+01
  4.40000000e-02   2.25477010e+01
  4.50000000e-02   2.30538239e+01
  4.60000000e-02   2.35597578e+01
  4.70000000e-02   2.40657944e+01
  4.80000000e-02   2.45720234e+01
  4.90000000e-02   2.50782041e+01
  5.00000000e-02   2.55838025e+01
  5.10000000e-02   2.60883710e+01
  5.20000000e-02   2.65918120e+01
  5.30000000e-02   2.70943542e+01
  5.40000000e-02   2.75964336e+01
  5.50000000e-02   2.80983254e+01
  5.60000000e-02   2.85998770e+01
  5.70000000e-02   2.91009665e+01
  5.80000000e-02   2.96013655e+01
  5.90000000e-02   3.01007296e+01
  6.00000000e-02   3.05989617e+01
  6.10000000e-02   3.10962854e+01
  6.20000000e-02   3.15927048e+01
  6.30000000e-02   3.20883801e+01
  6.40000000e-02   3.25826716e+01
  6.50000000e-02   3.30757370e+01
  6.60000000e-02   3.35679714e+01
  6.70000000e-02   3.40596524e+01
  6.80000000e-02   3.45506049e+01
  6.90000000e-02   3.50409496e+01
  7.00000000e-02   3.55307036e+01
  7.10000000e-02   3.60194948e+01
  7.20000000e-02   3.65069765e+01
  7.30000000e-02   3.69929048e+01
  7.40000000e-02   3.74774774e+01
  7.50000000e-02   3.79606635e+01
  7.60000000e-02   3.84425232e+01
  7.70000000e-02   3.89229207e+01
  7.80000000e-02   3.94016002e+01
  7.90000000e-02   3.98790158e+01
  8.00000000e-02   4.03553337e+01
  8.10000000e-02   4.08225052e+01
  8.20000000e-02   4.12850654e+01
  8.30000000e-02   4.17450136e+01
  8.40000000e-02   4.21975602e+01
  8.50000000e-02   4.26469436e+01
  8.60000000e-02   4.30957146e+01
  8.70000000e-02   4.35435833e+01
  8.80000000e-02   4.39898468e+01
  8.90000000e-02   4.44346084e+01
  9.00000000e-02   4.48779341e+01
  9.10000000e-02   4.53204038e+01
  9.20000000e-02   4.57564453e+01
  9.30000000e-02   4.61885533e+01
  9.40000000e-02   4.66183407e+01
  9.50000000e-02   4.70468452e+01
  9.60000000e-02   4.74745021e+01
  9.70000000e-02   4.79001055e+01
  9.80000000e-02   4.83234326e+01
  9.90000000e-02   4.87505061e+01
  1.00000000e-01   4.91651881e+01
  1.01000000e-01   4.95759967e+01
  1.02000000e-01   4.99842190e+01
  1.03000000e-01   5.03910816e+01
  1.04000000e-01   5.07967597e+01
  1.05000000e-01   5.12005046e+01
  1.06000000e-01   5.16017339e+01
  1.07000000e-01   5.20006366e+01
  1.08000000e-01   5.23980917e+01
  1.09000000e-01   5.27927393e+01
  1.10000000e-01   5.31853373e+01
  1.11000000e-01   5.35754318e+01
  1.12000000e-01   5.39636842e+01
  1.13000000e-01   5.43504333e+01
  1.14000000e-01   5.47271833e+01
  1.15000000e-01   5.50995396e+01
  1.16000000e-01   5.54705224e+01
  1.17000000e-01   5.58404135e+01
  1.18000000e-01   5.62027746e+01
  1.19000000e-01   5.65807503e+01
  1.20000000e-01   5.69598923e+01
  1.21000000e-01   5.73200035e+01
  1.22000000e-01   5.76764088e+01
  1.23000000e-01   5.80281159e+01
  1.24000000e-01   5.83905955e+01
  1.25000000e-01   5.87538173e+01
  1.26000000e-01   5.90967398e+01
  1.27000000e-01   5.94521521e+01
  1.28000000e-01   5.97911270e+01
  1.29000000e-01   6.01259057e+01
  1.30000000e-01   6.04704212e+01
  1.31000000e-01   6.08141813e+01
  1.32000000e-01   6.11534723e+01
  1.33000000e-01   6.14892549e+01
  1.34000000e-01   6.18216645e+01
  1.35000000e-01   6.21514639e+01
  1.36000000e-01   6.24774497e+01
  1.37000000e-01   6.28002347e+01
  1.38000000e-01   6.31201160e+01
  1.39000000e-01   6.34367719e+01
  1.40000000e-01   6.37506142e+01
  1.41000000e-01   6.40608004e+01
  1.42000000e-01   6.43675455e+01
  1.43000000e-01   6.46696345e+01
  1.44000000e-01   6.49669727e+01
  1.45000000e-01   6.52618079e+01
  1.46000000e-01   6.55529159e+01
  1.47000000e-01   6.58418450e+01
  1.48000000e-01   6.61281420e+01
  1.49000000e-01   6.64105997e+01
  1.50000000e-01   6.66904493e+01
  1.51000000e-01   6.69678554e+01
  1.52000000e-01   6.72415592e+01
  1.53000000e-01   6.75129059e+01
  1.54000000e-01   6.77806112e+01
  1.55000000e-01   6.80454538e+01
  1.56000000e-01   6.83067937e+01
  1.57000000e-01   6.85650641e+01
  1.58000000e-01   6.88193233e+01
  1.59000000e-01   6.90712262e+01
  1.60000000e-01   6.93185638e+01
  1.61000000e-01   6.95617981e+01
  1.62000000e-01   6.98021970e+01
  1.63000000e-01   7.00394856e+01
  1.64000000e-01   7.02720431e+01
  1.65000000e-01   7.05011599e+01
  1.66000000e-01   7.07258596e+01
  1.67000000e-01   7.09460820e+01
  1.68000000e-01   7.11623253e+01
  1.69000000e-01   7.13755239e+01
  1.70000000e-01   7.15839435e+01
  1.71000000e-01   7.17891043e+01
  1.72000000e-01   7.19879848e+01
  1.73000000e-01   7.21834108e+01
  1.74000000e-01   7.23743290e+01
  1.75000000e-01   7.25614642e+01
  1.76000000e-01   7.27430790e+01
  1.77000000e-01   7.29213260e+01
  1.78000000e-01   7.30954279e+01
  1.79000000e-01   7.32658532e+01
  1.80000000e-01   7.34318756e+01
  1.81000000e-01   7.35949569e+01
  1.82000000e-01   7.37539099e+01
  1.83000000e-01   7.39095243e+01
  1.84000000e-01   7.40599838e+01
  1.85000000e-01   7.42070041e+01
  1.86000000e-01   7.43513010e+01
  1.87000000e-01   7.44927201e+01
  1.88000000e-01   7.46306094e+01
  1.89000000e-01   7.47653701e+01
  1.90000000e-01   7.48973811e+01
  1.91000000e-01   7.50262066e+01
  1.92000000e-01   7.51511333e+01
  1.93000000e-01   7.52734103e+01
  1.94000000e-01   7.53918247e+01
  1.95000000e-01   7.55059523e+01
  1.96000000e-01   7.56162704e+01
  1.97000000e-01   7.57221010e+01
  1.98000000e-01   7.58241473e+01
  1.99000000e-01   7.59224733e+01
  2.00000000e-01   7.60133046e+01
  2.01000000e-01   7.61003086e+01
  2.02000000e-01   7.61823160e+01
  2.03000000e-01   7.62597514e+01
  2.04000000e-01   7.63336972e+01
  2.05000000e-01   7.64039421e+01
  2.06000000e-01   7.64690107e+01
  2.07000000e-01   7.65292410e+01
  2.08000000e-01   7.65856938e+01
  2.09000000e-01   7.66368344e+01
  2.10000000e-01   7.66828535e+01
  2.11000000e-01   7.67254719e+01
  2.12000000e-01   7.67653687e+01
  2.13000000e-01   7.68006836e+01
  2.14000000e-01   7.68300696e+01
  2.15000000e-01   7.68551140e+01
  2.16000000e-01   7.68772079e+01
  2.17000000e-01   7.68950299e+01
  2.18000000e-01   7.69080014e+01
  2.19000000e-01   7.69165547e+01
  2.20000000e-01   7.69217450e+01
  2.21000000e-01   7.69220181e+01
  2.22000000e-01   7.69175975e+01
  2.23000000e-01   7.69081197e+01
  2.24000000e-01   7.68942997e+01
  2.25000000e-01   7.68774864e+01
  2.26000000e-01   7.68558845e+01
  2.27000000e-01   7.68296804e+01
  2.28000000e-01   7.67985850e+01
  2.29000000e-01   7.67634955e+01
  2.30000000e-01   7.67252319e+01
  2.31000000e-01   7.66825184e+01
  2.32000000e-01   7.66354906e+01
  2.33000000e-01   7.65846762e+01
  2.34000000e-01   7.65290466e+01
  2.35000000e-01   7.64697272e+01
  2.36000000e-01   7.64073119e+01
  2.37000000e-01   7.63431175e+01
  2.38000000e-01   7.62704228e+01
  2.39000000e-01   7.61972168e+01
  2.40000000e-01   7.61201916e+01
  2.41000000e-01   7.60418676e+01
  2.42000000e-01   7.59562478e+01
  2.43000000e-01   7.58694700e+01
  2.44000000e-01   7.57795823e+01
  2.45000000e-01   7.56895704e+01
  2.46000000e-01   7.55927768e+01
  2.47000000e-01   7.54971231e+01
  2.48000000e-01   7.53946419e+01
  2.49000000e-01   7.52937783e+01
  2.50000000e-01   7.51863612e+01
  2.51000000e-01   7.50804210e+01
  2.52000000e-01   7.49680603e+01
  2.53000000e-01   7.48564625e+01
  2.54000000e-01   7.47385283e+01
  2.55000000e-01   7.46206751e+01
  2.56000000e-01   7.44976439e+01
  2.57000000e-01   7.43694508e+01
  2.58000000e-01   7.42392367e+01
  2.59000000e-01   7.41038408e+01
  2.60000000e-01   7.39667262e+01
  2.61000000e-01   7.38255281e+01
  2.62000000e-01   7.36809141e+01
  2.63000000e-01   7.35315514e+01
  2.64000000e-01   7.33792422e+01
  2.65000000e-01   7.32222576e+01
  2.66000000e-01   7.30619373e+01
  2.67000000e-01   7.28989241e+01
  2.68000000e-01   7.27308102e+01
  2.69000000e-01   7.25577249e+01
  2.70000000e-01   7.23917361e+01
  2.71000000e-01   7.22135991e+01
  2.72000000e-01   7.20158203e+01
  2.73000000e-01   7.18256873e+01
  2.74000000e-01   7.16353861e+01
  2.75000000e-01   7.14413377e+01
  2.76000000e-01   7.12597769e+01
  2.77000000e-01   7.10454812e+01
  2.78000000e-01   7.08408761e+01
  2.79000000e-01   7.06325065e+01
  2.80000000e-01   7.04204132e+01
  2.81000000e-01   7.02080490e+01
  2.82000000e-01   6.99928920e+01
  2.83000000e-01   6.97754869e+01
  2.84000000e-01   6.95710306e+01
  2.85000000e-01   6.93363256e+01
  2.86000000e-01   6.91080046e+01
  2.87000000e-01   6.88817064e+01
  2.88000000e-01   6.86534825e+01
  2.89000000e-01   6.84072640e+01
  2.90000000e-01   6.81592346e+01
  2.91000000e-01   6.79244475e+01
  2.92000000e-01   6.76889291e+01
  2.93000000e-01   6.74375873e+01
  2.94000000e-01   6.71999051e+01
  2.95000000e-01   6.69594642e+01
  2.96000000e-01   6.67030756e+01
  2.97000000e-01   6.64611491e+01
  2.98000000e-01   6.62179690e+01
  2.99000000e-01   6.59756014e+01
  3.00000000e-01   6.57185948e+01
  3.01000000e-01   6.54770235e+01
  3.02000000e-01   6.52345517e+01
  3.03000000e-01   6.49942880e+01
  3.04000000e-01   6.47554219e+01
  3.05000000e-01   6.45167341e+01
  3.06000000e-01   6.42788725e+01
  3.07000000e-01   6.40420793e+01
  3.08000000e-01   6.38060622e+01
  3.09000000e-01   6.35713742e+01
  3.10000000e-01   6.33378318e+01
  3.11000000e-01   6.31048214e+01
  3.12000000e-01   6.28729013e+01
  3.13000000e-01   6.26416655e+01
  3.14000000e-01   6.24101007e+01
  3.15000000e-01   6.21784146e+01
  3.16000000e-01   6.19463948e+01
  3.17000000e-01   6.17137510e+01
  3.18000000e-01   6.14797182e+01
  3.19000000e-01   6.12448308e+01
  3.20000000e-01   6.10271221e+01
  3.21000000e-01   6.07912485e+01
  3.22000000e-01   6.05506996e+01
  3.23000000e-01   6.03070578e+01
  3.24000000e-01   6.00605485e+01
  3.25000000e-01   5.98119452e+01
  3.26000000e-01   5.95616541e+01
  3.27000000e-01   5.93098650e+01
  3.28000000e-01   5.90565984e+01
  3.29000000e-01   5.88020974e+01
  3.30000000e-01   5.85467155e+01
  3.31000000e-01   5.82906233e+01
  3.32000000e-01   5.80338258e+01
  3.33000000e-01   5.77766691e+01
  3.34000000e-01   5.75193573e+01
  3.35000000e-01   5.72621455e+01
  3.36000000e-01   5.70053287e+01
  3.37000000e-01   5.67492392e+01
  3.38000000e-01   5.64941566e+01
  3.39000000e-01   5.62402821e+01
  3.40000000e-01   5.59879214e+01
  3.41000000e-01   5.57370227e+01
  3.42000000e-01   5.54880031e+01
  3.43000000e-01   5.52408067e+01
  3.44000000e-01   5.49957077e+01
  3.45000000e-01   5.47526231e+01
  3.46000000e-01   5.45115726e+01
  3.47000000e-01   5.42726000e+01
  3.48000000e-01   5.40358476e+01
  3.49000000e-01   5.38011893e+01
  3.50000000e-01   5.35687416e+01
  3.51000000e-01   5.33385764e+01
  3.52000000e-01   5.31101272e+01
  3.53000000e-01   5.28844105e+01
  3.54000000e-01   5.26606448e+01
  3.55000000e-01   5.24389592e+01
  3.56000000e-01   5.22190563e+01
  3.57000000e-01   5.20008167e+01
  3.58000000e-01   5.17841106e+01
  3.59000000e-01   5.15686285e+01
  3.60000000e-01   5.13541630e+01
  3.61000000e-01   5.11406738e+01
  3.62000000e-01   5.09281841e+01
  3.63000000e-01   5.07165643e+01
  3.64000000e-01   5.05054747e+01
  3.65000000e-01   5.02949372e+01
  3.66000000e-01   5.00847482e+01
  3.67000000e-01   4.98746647e+01
  3.68000000e-01   4.96648004e+01
  3.69000000e-01   4.94548080e+01
  3.70000000e-01   4.92454624e+01
  3.71000000e-01   4.90359571e+01
  3.72000000e-01   4.88263936e+01
  3.73000000e-01   4.86167290e+01
  3.74000000e-01   4.84070753e+01
  3.75000000e-01   4.81974329e+01
  3.76000000e-01   4.79877920e+01
  3.77000000e-01   4.77782782e+01
  3.78000000e-01   4.75688398e+01
  3.79000000e-01   4.73595503e+01
  3.80000000e-01   4.71505054e+01
  3.81000000e-01   4.69418142e+01
  3.82000000e-01   4.67336454e+01
  3.83000000e-01   4.65241995e+01
  3.84000000e-01   4.63165447e+01
  3.85000000e-01   4.61098264e+01
  3.86000000e-01   4.59046065e+01
  3.87000000e-01   4.57004378e+01
  3.88000000e-01   4.54974323e+01
  3.89000000e-01   4.52954647e+01
  3.90000000e-01   4.50947857e+01
  3.91000000e-01   4.48959004e+01
  3.92000000e-01   4.46984155e+01
  3.93000000e-01   4.45025774e+01
  3.94000000e-01   4.43084359e+01
  3.95000000e-01   4.41156657e+01
  3.96000000e-01   4.39244346e+01
  3.97000000e-01   4.37352243e+01
  3.98000000e-01   4.35476940e+01
  3.99000000e-01   4.33619300e+01
  4.00000000e-01   4.31778791e+01
  4.01000000e-01   4.29952628e+01
  4.02000000e-01   4.28142263e+01
  4.03000000e-01   4.26351584e+01
  4.04000000e-01   4.24575212e+01
  4.05000000e-01   4.22813460e+01
  4.06000000e-01   4.21066323e+01
  4.07000000e-01   4.19331767e+01
  4.08000000e-01   4.17610066e+01
  4.09000000e-01   4.15905041e+01
  4.10000000e-01   4.14211318e+01
  4.11000000e-01   4.12528635e+01
  4.12000000e-01   4.10856411e+01
  4.13000000e-01   4.09193823e+01
  4.14000000e-01   4.07540483e+01
  4.15000000e-01   4.05899809e+01
  4.16000000e-01   4.04266549e+01
  4.17000000e-01   4.02641145e+01
  4.18000000e-01   4.01023189e+01
  4.19000000e-01   3.99412950e+01
  4.20000000e-01   3.97807289e+01
  4.21000000e-01   3.96206194e+01
  4.22000000e-01   3.94615807e+01
  4.23000000e-01   3.93029352e+01
  4.24000000e-01   3.91448563e+01
  4.25000000e-01   3.89874393e+01
  4.26000000e-01   3.88307313e+01
  4.27000000e-01   3.86746241e+01
  4.28000000e-01   3.85190224e+01
  4.29000000e-01   3.83643913e+01
  4.30000000e-01   3.82102197e+01
  4.31000000e-01   3.80562485e+01
  4.32000000e-01   3.79028812e+01
  4.33000000e-01   3.77504273e+01
  4.34000000e-01   3.75991042e+01
  4.35000000e-01   3.74488868e+01
  4.36000000e-01   3.72998183e+01
  4.37000000e-01   3.71517401e+01
  4.38000000e-01   3.70046381e+01
  4.39000000e-01   3.68584766e+01
  4.40000000e-01   3.67132149e+01
  4.41000000e-01   3.65688235e+01
  4.42000000e-01   3.64253688e+01
  4.43000000e-01   3.62828211e+01
  4.44000000e-01   3.61412586e+01
  4.45000000e-01   3.60006989e+01
  4.46000000e-01   3.58611794e+01
  4.47000000e-01   3.57227093e+01
  4.48000000e-01   3.55853059e+01
  4.49000000e-01   3.54489734e+01
  4.50000000e-01   3.53137087e+01
  4.51000000e-01   3.51794865e+01
  4.52000000e-01   3.50462188e+01
  4.53000000e-01   3.49139188e+01
  4.54000000e-01   3.47825051e+01
  4.55000000e-01   3.46519929e+01
  4.56000000e-01   3.45223274e+01
  4.57000000e-01   3.43934731e+01
  4.58000000e-01   3.42653835e+01
  4.59000000e-01   3.41379567e+01
  4.60000000e-01   3.40111120e+01
  4.61000000e-01   3.38848634e+01
  4.62000000e-01   3.37591486e+01
  4.63000000e-01   3.36337717e+01
  4.64000000e-01   3.35090421e+01
  4.65000000e-01   3.33848358e+01
  4.66000000e-01   3.32612132e+01
  4.67000000e-01   3.31381666e+01
  4.68000000e-01   3.30157342e+01
  4.69000000e-01   3.28938505e+01
  4.70000000e-01   3.27725452e+01
  4.71000000e-01   3.26517387e+01
  4.72000000e-01   3.25315906e+01
  4.73000000e-01   3.24122045e+01
  4.74000000e-01   3.22934093e+01
  4.75000000e-01   3.21752043e+01
  4.76000000e-01   3.20575588e+01
  4.77000000e-01   3.19406196e+01
  4.78000000e-01   3.18243527e+01
  4.79000000e-01   3.17087530e+01
  4.80000000e-01   3.15938829e+01
  4.81000000e-01   3.14797969e+01
  4.82000000e-01   3.13667287e+01
  4.83000000e-01   3.12545080e+01
  4.84000000e-01   3.11430414e+01
  4.85000000e-01   3.10323251e+01
  4.86000000e-01   3.09224496e+01
  4.87000000e-01   3.08134003e+01
  4.88000000e-01   3.07051403e+01
  4.89000000e-01   3.05976569e+01
  4.90000000e-01   3.04908422e+01
  4.91000000e-01   3.03846735e+01
  4.92000000e-01   3.02791147e+01
  4.93000000e-01   3.01741640e+01
  4.94000000e-01   3.00698203e+01
  4.95000000e-01   2.99659729e+01
  4.96000000e-01   2.98626009e+01
  4.97000000e-01   2.97597442e+01
  4.98000000e-01   2.96574810e+01
  4.99000000e-01   2.95557973e+01
  5.00000000e-01   2.94545235e+01
  5.01000000e-01   2.93536746e+01
  5.02000000e-01   2.92532165e+01
  5.03000000e-01   2.91530981e+01
  5.04000000e-01   2.90533103e+01
  5.05000000e-01   2.89538104e+01
  5.06000000e-01   2.88546801e+01
  5.07000000e-01   2.87559121e+01
  5.08000000e-01   2.86576127e+01
  5.09000000e-01   2.85597428e+01
  5.10000000e-01   2.84623363e+01
  5.11000000e-01   2.83654192e+01
  5.12000000e-01   2.82689535e+01
  5.13000000e-01   2.81730287e+01
  5.14000000e-01   2.80776389e+01
  5.15000000e-01   2.79827639e+01
  5.16000000e-01   2.78884016e+01
  5.17000000e-01   2.77945577e+01
  5.18000000e-01   2.77012318e+01
  5.19000000e-01   2.76084336e+01
  5.20000000e-01   2.75161989e+01
  5.21000000e-01   2.74245300e+01
  5.22000000e-01   2.73334397e+01
  5.23000000e-01   2.72429305e+01
  5.24000000e-01   2.71530653e+01
  5.25000000e-01   2.70637668e+01
  5.26000000e-01   2.69750002e+01
  5.27000000e-01   2.68867765e+01
  5.28000000e-01   2.67991297e+01
  5.29000000e-01   2.67120631e+01
  5.30000000e-01   2.66255012e+01
  5.31000000e-01   2.65394961e+01
  5.32000000e-01   2.64541501e+01
  5.33000000e-01   2.63693695e+01
  5.34000000e-01   2.62851517e+01
  5.35000000e-01   2.62015106e+01
  5.36000000e-01   2.61184595e+01
  5.37000000e-01   2.60359817e+01
  5.38000000e-01   2.59540342e+01
  5.39000000e-01   2.58725778e+01
  5.40000000e-01   2.57915801e+01
  5.41000000e-01   2.57110250e+01
  5.42000000e-01   2.56309184e+01
  5.43000000e-01   2.55512496e+01
  5.44000000e-01   2.54720452e+01
  5.45000000e-01   2.53932576e+01
  5.46000000e-01   2.53149097e+01
  5.47000000e-01   2.52370108e+01
  5.48000000e-01   2.51595314e+01
  5.49000000e-01   2.50824760e+01
  5.50000000e-01   2.50058042e+01
  5.51000000e-01   2.49294782e+01
  5.52000000e-01   2.48534551e+01
  5.53000000e-01   2.47777412e+01
  5.54000000e-01   2.47023567e+01
  5.55000000e-01   2.46272359e+01
  5.56000000e-01   2.45523597e+01
  5.57000000e-01   2.44778342e+01
  5.58000000e-01   2.44036880e+01
  5.59000000e-01   2.43298338e+01
  5.60000000e-01   2.42562171e+01
  5.61000000e-01   2.41828094e+01
  5.62000000e-01   2.41095890e+01
  5.63000000e-01   2.40366039e+01
  5.64000000e-01   2.39638274e+01
  5.65000000e-01   2.38913010e+01
  5.66000000e-01   2.38191017e+01
  5.67000000e-01   2.37472705e+01
  5.68000000e-01   2.36758250e+01
  5.69000000e-01   2.36047517e+01
  5.70000000e-01   2.35340556e+01
  5.71000000e-01   2.34637468e+01
  5.72000000e-01   2.33938555e+01
  5.73000000e-01   2.33243349e+01
  5.74000000e-01   2.32551646e+01
  5.75000000e-01   2.31863692e+01
  5.76000000e-01   2.31179699e+01
  5.77000000e-01   2.30499574e+01
  5.78000000e-01   2.29823686e+01
  5.79000000e-01   2.29152397e+01
  5.80000000e-01   2.28485333e+01
  5.81000000e-01   2.27822298e+01
  5.82000000e-01   2.27163023e+01
  5.83000000e-01   2.26507332e+01
  5.84000000e-01   2.25855527e+01
  5.85000000e-01   2.25207258e+01
  5.86000000e-01   2.24562327e+01
  5.87000000e-01   2.23920689e+01
  5.88000000e-01   2.23282385e+01
  5.89000000e-01   2.22647493e+01
  5.90000000e-01   2.22016576e+01
  5.91000000e-01   2.21389628e+01
  5.92000000e-01   2.20766327e+01
  5.93000000e-01   2.20146514e+01
  5.94000000e-01   2.19529559e+01
  5.95000000e-01   2.18915892e+01
  5.96000000e-01   2.18305134e+01
  5.97000000e-01   2.17697436e+01
  5.98000000e-01   2.17092818e+01
  5.99000000e-01   2.16490760e+01
  6.00000000e-01   2.15891187e+01
  6.01000000e-01   2.15293804e+01
  6.02000000e-01   2.14698772e+01
  6.03000000e-01   2.14105269e+01
  6.04000000e-01   2.13512659e+01
  6.05000000e-01   2.12921394e+01
  6.06000000e-01   2.12332262e+01
  6.07000000e-01   2.11744446e+01
  6.08000000e-01   2.11158452e+01
  6.09000000e-01   2.10574929e+01
  6.10000000e-01   2.09994419e+01
  6.11000000e-01   2.09417370e+01
  6.12000000e-01   2.08843795e+01
  6.13000000e-01   2.08273497e+01
  6.14000000e-01   2.07706430e+01
  6.15000000e-01   2.07142812e+01
  6.16000000e-01   2.06583091e+01
  6.17000000e-01   2.06027094e+01
  6.18000000e-01   2.05475043e+01
  6.19000000e-01   2.04926359e+01
  6.20000000e-01   2.04380707e+01
  6.21000000e-01   2.03837902e+01
  6.22000000e-01   2.03297794e+01
  6.23000000e-01   2.02760405e+01
  6.24000000e-01   2.02225340e+01
  6.25000000e-01   2.01692595e+01
  6.26000000e-01   2.01161609e+01
  6.27000000e-01   2.00632639e+01
  6.28000000e-01   2.00105953e+01
  6.29000000e-01   1.99581312e+01
  6.30000000e-01   1.99058796e+01
  6.31000000e-01   1.98538141e+01
  6.32000000e-01   1.98019038e+01
  6.33000000e-01   1.97501588e+01
  6.34000000e-01   1.96985397e+01
  6.35000000e-01   1.96470552e+01
  6.36000000e-01   1.95958165e+01
  6.37000000e-01   1.95447759e+01
  6.38000000e-01   1.94939411e+01
  6.39000000e-01   1.94432932e+01
  6.40000000e-01   1.93928463e+01
  6.41000000e-01   1.93426175e+01
  6.42000000e-01   1.92926027e+01
  6.43000000e-01   1.92428014e+01
  6.44000000e-01   1.91931994e+01
  6.45000000e-01   1.91438205e+01
  6.46000000e-01   1.90946367e+01
  6.47000000e-01   1.90456494e+01
  6.48000000e-01   1.89968690e+01
  6.49000000e-01   1.89482913e+01
  6.50000000e-01   1.88999225e+01
  6.51000000e-01   1.88517672e+01
  6.52000000e-01   1.88038542e+01
  6.53000000e-01   1.87561478e+01
  6.54000000e-01   1.87086162e+01
  6.55000000e-01   1.86612622e+01
  6.56000000e-01   1.86140813e+01
  6.57000000e-01   1.85670867e+01
  6.58000000e-01   1.85202750e+01
  6.59000000e-01   1.84736610e+01
  6.60000000e-01   1.84272242e+01
  6.61000000e-01   1.83809714e+01
  6.62000000e-01   1.83349230e+01
  6.63000000e-01   1.82890878e+01
  6.64000000e-01   1.82434668e+01
  6.65000000e-01   1.81980895e+01
  6.66000000e-01   1.81529739e+01
  6.67000000e-01   1.81081305e+01
  6.68000000e-01   1.80635611e+01
  6.69000000e-01   1.80192594e+01
  6.70000000e-01   1.79752977e+01
  6.71000000e-01   1.79316175e+01
  6.72000000e-01   1.79124981e+01
  6.73000000e-01   1.78544279e+01
  6.74000000e-01   1.78381865e+01
  6.75000000e-01   1.77825449e+01
  6.76000000e-01   1.77436091e+01
  6.77000000e-01   1.77028783e+01
  6.78000000e-01   1.76609118e+01
  6.79000000e-01   1.76181068e+01
  6.80000000e-01   1.75748688e+01
  6.81000000e-01   1.75315137e+01
  6.82000000e-01   1.74882457e+01
  6.83000000e-01   1.74452126e+01
  6.84000000e-01   1.74024380e+01
  6.85000000e-01   1.73598883e+01
  6.86000000e-01   1.73175386e+01
  6.87000000e-01   1.72753745e+01
  6.88000000e-01   1.72332852e+01
  6.89000000e-01   1.71911877e+01
  6.90000000e-01   1.71490566e+01
  6.91000000e-01   1.71068763e+01
  6.92000000e-01   1.70645659e+01
  6.93000000e-01   1.70221926e+01
  6.94000000e-01   1.69797855e+01
  6.95000000e-01   1.69374236e+01
  6.96000000e-01   1.68951865e+01
  6.97000000e-01   1.68531659e+01
  6.98000000e-01   1.68114466e+01
  6.99000000e-01   1.67700765e+01
  7.00000000e-01   1.67291403e+01
  7.01000000e-01   1.66886887e+01
  7.02000000e-01   1.66487337e+01
  7.03000000e-01   1.66093168e+01
  7.04000000e-01   1.65704180e+01
  7.05000000e-01   1.65319594e+01
  7.06000000e-01   1.64939826e+01
  7.07000000e-01   1.64564914e+01
  7.08000000e-01   1.64194937e+01
  7.09000000e-01   1.64044240e+01
  7.10000000e-01   1.63549067e+01
  7.11000000e-01   1.63425923e+01
  7.12000000e-01   1.62953769e+01
  7.13000000e-01   1.62841497e+01
  7.14000000e-01   1.62583819e+01
  7.15000000e-01   1.62333876e+01
  7.16000000e-01   1.62087918e+01
  7.17000000e-01   1.61840590e+01
  7.18000000e-01   1.61375341e+01
  7.19000000e-01   1.61248692e+01
  7.20000000e-01   1.60960632e+01
  7.21000000e-01   1.60669996e+01
  7.22000000e-01   1.60377548e+01
  7.23000000e-01   1.59866096e+01
  7.24000000e-01   1.59485821e+01
  7.25000000e-01   1.59078009e+01
  7.26000000e-01   1.58651684e+01
  7.27000000e-01   1.58214546e+01
  7.28000000e-01   1.57771204e+01
  7.29000000e-01   1.57326033e+01
  7.30000000e-01   1.56879545e+01
  7.31000000e-01   1.56438113e+01
  7.32000000e-01   1.55999352e+01
  7.33000000e-01   1.55566863e+01
  7.34000000e-01   1.55136407e+01
  7.35000000e-01   1.54710554e+01
  7.36000000e-01   1.54289930e+01
  7.37000000e-01   1.53875241e+01
  7.38000000e-01   1.53467299e+01
  7.39000000e-01   1.53067137e+01
  7.40000000e-01   1.52675909e+01
  7.41000000e-01   1.52295025e+01
  7.42000000e-01   1.51925386e+01
  7.43000000e-01   1.51567911e+01
  7.44000000e-01   1.51223174e+01
  7.45000000e-01   1.50891526e+01
  7.46000000e-01   1.50766562e+01
  7.47000000e-01   1.50531765e+01
  7.48000000e-01   1.50322260e+01
  7.49000000e-01   1.50140708e+01
  7.50000000e-01   1.49967783e+01
  7.51000000e-01   1.49805914e+01
  7.52000000e-01   1.49639607e+01
  7.53000000e-01   1.49464706e+01
  7.54000000e-01   1.49283923e+01
  7.55000000e-01   1.49092062e+01
  7.56000000e-01   1.48888844e+01
  7.57000000e-01   1.48673809e+01
  7.58000000e-01   1.48447224e+01
  7.59000000e-01   1.48208408e+01
  7.60000000e-01   1.47957532e+01
  7.61000000e-01   1.47694699e+01
  7.62000000e-01   1.47420170e+01
  7.63000000e-01   1.46941100e+01
  7.64000000e-01   1.46765962e+01
  7.65000000e-01   1.46440832e+01
  7.66000000e-01   1.45919748e+01
  7.67000000e-01   1.45516584e+01
  7.68000000e-01   1.45090551e+01
  7.69000000e-01   1.44648752e+01
  7.70000000e-01   1.44197939e+01
  7.71000000e-01   1.43744325e+01
  7.72000000e-01   1.43292876e+01
  7.73000000e-01   1.42847596e+01
  7.74000000e-01   1.42411527e+01
  7.75000000e-01   1.41987341e+01
  7.76000000e-01   1.41577170e+01
  7.77000000e-01   1.41182558e+01
  7.78000000e-01   1.40978233e+01
  7.79000000e-01   1.40509763e+01
  7.80000000e-01   1.40357560e+01
  7.81000000e-01   1.39940016e+01
  7.82000000e-01   1.39825549e+01
  7.83000000e-01   1.39609316e+01
  7.84000000e-01   1.39414037e+01
  7.85000000e-01   1.39235291e+01
  7.86000000e-01   1.39068173e+01
  7.87000000e-01   1.38908207e+01
  7.88000000e-01   1.38751547e+01
  7.89000000e-01   1.38595109e+01
  7.90000000e-01   1.38436377e+01
  7.91000000e-01   1.38273269e+01
  7.92000000e-01   1.38104318e+01
  7.93000000e-01   1.37928022e+01
  7.94000000e-01   1.37743151e+01
  7.95000000e-01   1.37548576e+01
  7.96000000e-01   1.37343613e+01
  7.97000000e-01   1.37128018e+01
  7.98000000e-01   1.36901205e+01
  7.99000000e-01   1.36663241e+01
  8.00000000e-01   1.36413733e+01
  8.01000000e-01   1.36152825e+01
  8.02000000e-01   1.35880628e+01
  8.03000000e-01   1.35598170e+01
  8.04000000e-01   1.35306324e+01
  8.05000000e-01   1.35006328e+01
  8.06000000e-01   1.34699863e+01
  8.07000000e-01   1.34388476e+01
  8.08000000e-01   1.34073874e+01
  8.09000000e-01   1.33757909e+01
  8.10000000e-01   1.33442258e+01
  8.11000000e-01   1.33128732e+01
  8.12000000e-01   1.32818537e+01
  8.13000000e-01   1.32512912e+01
  8.14000000e-01   1.32212751e+01
  8.15000000e-01   1.31918924e+01
  8.16000000e-01   1.31466047e+01
  8.17000000e-01   1.31124016e+01
  8.18000000e-01   1.30773334e+01
  8.19000000e-01   1.30419684e+01
  8.20000000e-01   1.30069204e+01
  8.21000000e-01   1.29726477e+01
  8.22000000e-01   1.29392588e+01
  8.23000000e-01   1.29237752e+01
  8.24000000e-01   1.28988102e+01
  8.25000000e-01   1.28766682e+01
  8.26000000e-01   1.28568279e+01
  8.27000000e-01   1.28380319e+01
  8.28000000e-01   1.28203180e+01
  8.29000000e-01   1.28028908e+01
  8.30000000e-01   1.27854185e+01
  8.31000000e-01   1.27676713e+01
  8.32000000e-01   1.27495450e+01
  8.33000000e-01   1.27309953e+01
  8.34000000e-01   1.27120356e+01
  8.35000000e-01   1.26926909e+01
  8.36000000e-01   1.26730235e+01
  8.37000000e-01   1.26530677e+01
  8.38000000e-01   1.26328549e+01
  8.39000000e-01   1.26127993e+01
  8.40000000e-01   1.25917691e+01
  8.41000000e-01   1.25708207e+01
  8.42000000e-01   1.25499398e+01
  8.43000000e-01   1.25280364e+01
  8.44000000e-01   1.25059797e+01
  8.45000000e-01   1.24835332e+01
  8.46000000e-01   1.24606814e+01
  8.47000000e-01   1.24374540e+01
  8.48000000e-01   1.24138621e+01
  8.49000000e-01   1.23899567e+01
  8.50000000e-01   1.23657549e+01
  8.51000000e-01   1.23413191e+01
  8.52000000e-01   1.23166697e+01
  8.53000000e-01   1.22918792e+01
  8.54000000e-01   1.22669906e+01
  8.55000000e-01   1.22420818e+01
  8.56000000e-01   1.22172134e+01
  8.57000000e-01   1.21924258e+01
  8.58000000e-01   1.21677719e+01
  8.59000000e-01   1.21433112e+01
  8.60000000e-01   1.21213447e+01
  8.61000000e-01   1.20953926e+01
  8.62000000e-01   1.20718251e+01
  8.63000000e-01   1.20486543e+01
  8.64000000e-01   1.20258513e+01
  8.65000000e-01   1.20033663e+01
  8.66000000e-01   1.19811835e+01
  8.67000000e-01   1.19592898e+01
  8.68000000e-01   1.19376662e+01
  8.69000000e-01   1.19163018e+01
  8.70000000e-01   1.18951600e+01
  8.71000000e-01   1.18742290e+01
  8.72000000e-01   1.18534848e+01
  8.73000000e-01   1.18329205e+01
  8.74000000e-01   1.18125112e+01
  8.75000000e-01   1.17922232e+01
  8.76000000e-01   1.17720471e+01
  8.77000000e-01   1.17519605e+01
  8.78000000e-01   1.17319255e+01
  8.79000000e-01   1.17119407e+01
  8.80000000e-01   1.16919955e+01
  8.81000000e-01   1.16720798e+01
  8.82000000e-01   1.16521822e+01
  8.83000000e-01   1.16323009e+01
  8.84000000e-01   1.16124460e+01
  8.85000000e-01   1.15926013e+01
  8.86000000e-01   1.15727774e+01
  8.87000000e-01   1.15529668e+01
  8.88000000e-01   1.15331821e+01
  8.89000000e-01   1.15134169e+01
  8.90000000e-01   1.14936719e+01
  8.91000000e-01   1.14739466e+01
  8.92000000e-01   1.14542369e+01
  8.93000000e-01   1.14345339e+01
  8.94000000e-01   1.14148008e+01
  8.95000000e-01   1.13950113e+01
  8.96000000e-01   1.13751583e+01
  8.97000000e-01   1.13552554e+01
  8.98000000e-01   1.13353117e+01
  8.99000000e-01   1.13153415e+01
  9.00000000e-01   1.12953926e+01
  9.01000000e-01   1.12754770e+01
  9.02000000e-01   1.12555988e+01
  9.03000000e-01   1.12357591e+01
  9.04000000e-01   1.12159590e+01
  9.05000000e-01   1.11962110e+01
  9.06000000e-01   1.11765279e+01
  9.07000000e-01   1.11569068e+01
  9.08000000e-01   1.11373479e+01
  9.09000000e-01   1.11178754e+01
  9.10000000e-01   1.10984818e+01
  9.11000000e-01   1.10791609e+01
  9.12000000e-01   1.10599098e+01
  9.13000000e-01   1.10407422e+01
  9.14000000e-01   1.10216726e+01
  9.15000000e-01   1.10026952e+01
  9.16000000e-01   1.09838070e+01
  9.17000000e-01   1.09649880e+01
  9.18000000e-01   1.09462599e+01
  9.19000000e-01   1.09276211e+01
  9.20000000e-01   1.09090838e+01
  9.21000000e-01   1.08910530e+01
  9.22000000e-01   1.08724517e+01
  9.23000000e-01   1.08542482e+01
  9.24000000e-01   1.08360614e+01
  9.25000000e-01   1.08179373e+01
  9.26000000e-01   1.07998834e+01
  9.27000000e-01   1.07819181e+01
  9.28000000e-01   1.07640594e+01
  9.29000000e-01   1.07463864e+01
  9.30000000e-01   1.07287355e+01
  9.31000000e-01   1.07111352e+01
  9.32000000e-01   1.06939501e+01
  9.33000000e-01   1.06761499e+01
  9.34000000e-01   1.06587152e+01
  9.35000000e-01   1.06415994e+01
  9.36000000e-01   1.06238686e+01
  9.37000000e-01   1.06063245e+01
  9.38000000e-01   1.05887229e+01
  9.39000000e-01   1.05710733e+01
  9.40000000e-01   1.05534140e+01
  9.41000000e-01   1.05358930e+01
  9.42000000e-01   1.05183560e+01
  9.43000000e-01   1.05008663e+01
  9.44000000e-01   1.04834245e+01
  9.45000000e-01   1.04660566e+01
  9.46000000e-01   1.04491248e+01
  9.47000000e-01   1.04316496e+01
  9.48000000e-01   1.04145492e+01
  9.49000000e-01   1.03977916e+01
  9.50000000e-01   1.03805388e+01
  9.51000000e-01   1.03635236e+01
  9.52000000e-01   1.03465346e+01
  9.53000000e-01   1.03295946e+01
  9.54000000e-01   1.03127343e+01
  9.55000000e-01   1.02959773e+01
  9.56000000e-01   1.02793401e+01
  9.57000000e-01   1.02628324e+01
  9.58000000e-01   1.02464518e+01
  9.59000000e-01   1.02305726e+01
  9.60000000e-01   1.02141812e+01
  9.61000000e-01   1.01982232e+01
  9.62000000e-01   1.01826342e+01
  9.63000000e-01   1.01665403e+01
  9.64000000e-01   1.01511957e+01
  9.65000000e-01   1.01353053e+01
  9.66000000e-01   1.01196715e+01
  9.67000000e-01   1.01040729e+01
  9.68000000e-01   1.00884925e+01
  9.69000000e-01   1.00729499e+01
  9.70000000e-01   1.00574432e+01
  9.71000000e-01   1.00419766e+01
  9.72000000e-01   1.00265353e+01
  9.73000000e-01   1.00111313e+01
  9.74000000e-01   9.99618193e+00
  9.75000000e-01   9.98063249e+00
  9.76000000e-01   9.96573441e+00
  9.77000000e-01   9.95046030e+00
  9.78000000e-01   9.93516711e+00
  9.79000000e-01   9.91942746e+00
  9.80000000e-01   9.90382208e+00
  9.81000000e-01   9.88807288e+00
  9.82000000e-01   9.87227980e+00
  9.83000000e-01   9.85651021e+00
  9.84000000e-01   9.84079913e+00
  9.85000000e-01   9.82516634e+00
  9.86000000e-01   9.80963890e+00
  9.87000000e-01   9.79422237e+00
  9.88000000e-01   9.77925353e+00
  9.89000000e-01   9.76377141e+00
  9.90000000e-01   9.74902180e+00
  9.91000000e-01   9.73400303e+00
  9.92000000e-01   9.71912360e+00
  9.93000000e-01   9.70395839e+00
  9.94000000e-01   9.68911888e+00
  9.95000000e-01   9.67426579e+00
  9.96000000e-01   9.65948243e+00
  9.97000000e-01   9.64483621e+00
  9.98000000e-01   9.63032805e+00
  9.99000000e-01   9.61596876e+00
  1.00000000e+00   9.60172938e+00
  1.00100000e+00   9.58760815e+00


==> Data/WinklerL/problem_lodi100.dat <==
  1.00000000e-03   5.14089066e-01
  2.00000000e-03   1.02817813e+00
  3.00000000e-03   1.54226720e+00
  4.00000000e-03   2.05635626e+00
  5.00000000e-03   2.57044533e+00
  6.00000000e-03   3.08453439e+00
  7.00000000e-03   3.59862346e+00
  8.00000000e-03   4.11271252e+00
  9.00000000e-03   4.62680159e+00
  1.00000000e-02   5.14089066e+00
  1.10000000e-02   5.65497972e+00
  1.20000000e-02   6.16906879e+00
  1.30000000e-02   6.68315785e+00
  1.40000000e-02   7.19724692e+00
  1.50000000e-02   7.71133598e+00
  1.60000000e-02   8.22542505e+00
  1.70000000e-02   8.73951412e+00
  1.80000000e-02   9.25360318e+00
  1.90000000e-02   9.76769225e+00
  2.00000000e-02   1.02817813e+01
  2.10000000e-02   1.07958704e+01
  2.20000000e-02   1.13099594e+01
  2.30000000e-02   1.18240485e+01
  2.40000000e-02   1.23381376e+01
  2.50000000e-02   1.28522266e+01
  2.60000000e-02   1.33655939e+01
  2.70000000e-02   1.38785648e+01
  2.80000000e-02   1.43913667e+01
  2.90000000e-02   1.49039706e+01
  3.00000000e-02   1.54165217e+01
  3.10000000e-02   1.59291987e+01
  3.20000000e-02   1.64419700e+01
  3.30000000e-02   1.69547155e+01
  3.40000000e-02   1.74672375e+01
  3.50000000e-02   1.79797047e+01
  3.60000000e-02   1.84918901e+01
  3.70000000e-02   1.90041163e+01
  3.80000000e-02   1.95160903e+01
  3.90000000e-02   2.00275637e+01
  4.00000000e-02   2.05384152e+01
  4.10000000e-02   2.10488046e+01
  4.20000000e-02   2.15588763e+01
  4.30000000e-02   2.20687787e+01
  4.40000000e-02   2.25785929e+01
  4.50000000e-02   2.30879844e+01
  4.60000000e-02   2.35970020e+01
  4.70000000e-02   2.41056697e+01
  4.80000000e-02   2.46141224e+01
  4.90000000e-02   2.51225235e+01
  5.00000000e-02   2.56309063e+01
  5.10000000e-02   2.61392620e+01
  5.20000000e-02   2.66475904e+01
  5.30000000e-02   2.71556747e+01
  5.40000000e-02   2.76632949e+01
  5.50000000e-02   2.81702396e+01
  5.60000000e-02   2.86763455e+01
  5.70000000e-02   2.91813954e+01
  5.80000000e-02   2.96853041e+01
  5.90000000e-02   3.01880266e+01
  6.00000000e-02   3.06897885e+01
  6.10000000e-02   3.11910545e+01
  6.20000000e-02   3.16919583e+01
  6.30000000e-02   3.21923806e+01
  6.40000000e-02   3.26920422e+01
  6.50000000e-02   3.31908873e+01
  6.60000000e-02   3.36888642e+01
  6.70000000e-02   3.41858224e+01
  6.80000000e-02   3.46817684e+01
  6.90000000e-02   3.51765911e+01
  7.00000000e-02   3.56704677e+01
  7.10000000e-02   3.61633542e+01
  7.20000000e-02   3.66551629e+01
  7.30000000e-02   3.71457137e+01
  7.40000000e-02   3.76350335e+01
  7.50000000e-02   3.81233051e+01
  7.60000000e-02   3.86104030e+01
  7.70000000e-02   3.90964218e+01
  7.80000000e-02   3.95812131e+01
  7.90000000e-02   4.00647016e+01
  8.00000000e-02   4.05465670e+01
  8.10000000e-02   4.10161114e+01
  8.20000000e-02   4.14846928e+01
  8.30000000e-02   4.19480283e+01
  8.40000000e-02   4.24073892e+01
  8.50000000e-02   4.28587246e+01
  8.60000000e-02   4.33071944e+01
  8.70000000e-02   4.37529507e+01
  8.80000000e-02   4.41974352e+01
  8.90000000e-02   4.46422252e+01
  9.00000000e-02   4.50890708e+01
  9.10000000e-02   4.55354542e+01
  9.20000000e-02   4.59869060e+01
  9.30000000e-02   4.64200487e+01
  9.40000000e-02   4.68520706e+01
  9.50000000e-02   4.72784563e+01
  9.60000000e-02   4.77011060e+01
  9.70000000e-02   4.81219841e+01
  9.80000000e-02   4.85441138e+01
  9.90000000e-02   4.89703798e+01
  1.00000000e-01   4.93872189e+01
  1.01000000e-01   4.97985249e+01
  1.02000000e-01   5.02045332e+01
  1.03000000e-01   5.06062074e+01
  1.04000000e-01   5.10042935e+01
  1.05000000e-01   5.13974447e+01
  1.06000000e-01   5.17878529e+01
  1.07000000e-01   5.21771807e+01
  1.08000000e-01   5.25672484e+01
  1.09000000e-01   5.29557318e+01
  1.10000000e-01   5.33412653e+01
  1.11000000e-01   5.37186573e+01
  1.12000000e-01   5.40926168e+01
  1.13000000e-01   5.44609743e+01
  1.14000000e-01   5.48248735e+01
  1.15000000e-01   5.51841449e+01
  1.16000000e-01   5.55403465e+01
  1.17000000e-01   5.58949394e+01
  1.18000000e-01   5.62470557e+01
  1.19000000e-01   5.65981000e+01
  1.20000000e-01   5.69466120e+01
  1.21000000e-01   5.72931861e+01
  1.22000000e-01   5.76362542e+01
  1.23000000e-01   5.79766292e+01
  1.24000000e-01   5.83126496e+01
  1.25000000e-01   5.86452389e+01
  1.26000000e-01   5.89733990e+01
  1.27000000e-01   5.92983437e+01
  1.28000000e-01   5.96190208e+01
  1.29000000e-01   5.99366061e+01
  1.30000000e-01   6.02501207e+01
  1.31000000e-01   6.05606532e+01
  1.32000000e-01   6.08673081e+01
  1.33000000e-01   6.11707553e+01
  1.34000000e-01   6.14703430e+01
  1.35000000e-01   6.17662784e+01
  1.36000000e-01   6.20577973e+01
  1.37000000e-01   6.23459846e+01
  1.38000000e-01   6.26295869e+01
  1.39000000e-01   6.29097955e+01
  1.40000000e-01   6.31854864e+01
  1.41000000e-01   6.34575903e+01
  1.42000000e-01   6.37253880e+01
  1.43000000e-01   6.39892178e+01
  1.44000000e-01   6.42486601e+01
  1.45000000e-01   6.45029521e+01
  1.46000000e-01   6.47513747e+01
  1.47000000e-01   6.49955834e+01
  1.48000000e-01   6.52335018e+01
  1.49000000e-01   6.54681920e+01
  1.50000000e-01   6.56991334e+01
  1.51000000e-01   6.59250531e+01
  1.52000000e-01   6.61467069e+01
  1.53000000e-01   6.63656489e+01
  1.54000000e-01   6.65768167e+01
  1.55000000e-01   6.67853914e+01
  1.56000000e-01   6.69913905e+01
  1.57000000e-01   6.71925411e+01
  1.58000000e-01   6.73877714e+01
  1.59000000e-01   6.75743693e+01
  1.60000000e-01   6.77574573e+01
  1.61000000e-01   6.79336106e+01
  1.62000000e-01   6.81064961e+01
  1.63000000e-01   6.82747146e+01
  1.64000000e-01   6.84380384e+01
  1.65000000e-01   6.85969297e+01
  1.66000000e-01   6.87517268e+01
  1.67000000e-01   6.89014885e+01
  1.68000000e-01   6.90458611e+01
  1.69000000e-01   6.91835826e+01
  1.70000000e-01   6.93132964e+01
  1.71000000e-01   6.94372321e+01
  1.72000000e-01   6.95552606e+01
  1.73000000e-01   6.96692730e+01
  1.74000000e-01   6.97786070e+01
  1.75000000e-01   6.98834668e+01
  1.76000000e-01   6.99840135e+01
  1.77000000e-01   7.00791102e+01
  1.78000000e-01   7.01673837e+01
  1.79000000e-01   7.02496726e+01
  1.80000000e-01   7.03261649e+01
  1.81000000e-01   7.03980871e+01
  1.82000000e-01   7.04630506e+01
  1.83000000e-01   7.05219702e+01
  1.84000000e-01   7.05754979e+01
  1.85000000e-01   7.06235612e+01
  1.86000000e-01   7.06668385e+01
  1.87000000e-01   7.07045678e+01
  1.88000000e-01   7.07365984e+01
  1.89000000e-01   7.07627762e+01
  1.90000000e-01   7.07831457e+01
  1.91000000e-01   7.07975000e+01
  1.92000000e-01   7.08062580e+01
  1.93000000e-01   7.08097091e+01
  1.94000000e-01   7.08069712e+01
  1.95000000e-01   7.07989852e+01
  1.96000000e-01   7.07854372e+01
  1.97000000e-01   7.07661761e+01
  1.98000000e-01   7.07414882e+01
  1.99000000e-01   7.07111612e+01
  2.00000000e-01   7.06755183e+01
  2.01000000e-01   7.06345788e+01
  2.02000000e-01   7.05881657e+01
  2.03000000e-01   7.05365340e+01
  2.04000000e-01   7.04795618e+01
  2.05000000e-01   7.04175626e+01
  2.06000000e-01   7.03503975e+01
  2.07000000e-01   7.02781988e+01
  2.08000000e-01   7.02010420e+01
  2.09000000e-01   7.01190775e+01
  2.10000000e-01   7.00320678e+01
  2.11000000e-01   6.99403357e+01
  2.12000000e-01   6.98436935e+01
  2.13000000e-01   6.97423562e+01
  2.14000000e-01   6.96363920e+01
  2.15000000e-01   6.95260633e+01
  2.16000000e-01   6.94073852e+01
  2.17000000e-01   6.92905522e+01
  2.18000000e-01   6.91917028e+01
  2.19000000e-01   6.90429281e+01
  2.20000000e-01   6.89115503e+01
  2.21000000e-01   6.87750826e+01
  2.22000000e-01   6.86361544e+01
  2.23000000e-01   6.84926538e+01
  2.24000000e-01   6.83447816e+01
  2.25000000e-01   6.81928232e+01
  2.26000000e-01   6.80324286e+01
  2.27000000e-01   6.78698134e+01
  2.28000000e-01   6.77009120e+01
  2.29000000e-01   6.75284461e+01
  2.30000000e-01   6.73532008e+01
  2.31000000e-01   6.71755506e+01
  2.32000000e-01   6.70211488e+01
  2.33000000e-01   6.68138008e+01
  2.34000000e-01   6.66298228e+01
  2.35000000e-01   6.64419865e+01
  2.36000000e-01   6.62506514e+01
  2.37000000e-01   6.60563430e+01
  2.38000000e-01   6.58578535e+01
  2.39000000e-01   6.56562858e+01
  2.40000000e-01   6.54515470e+01
  2.41000000e-01   6.52441881e+01
  2.42000000e-01   6.50342418e+01
  2.43000000e-01   6.48219055e+01
  2.44000000e-01   6.46069915e+01
  2.45000000e-01   6.43893114e+01
  2.46000000e-01   6.41690363e+01
  2.47000000e-01   6.39459633e+01
  2.48000000e-01   6.37199532e+01
  2.49000000e-01   6.34919346e+01
  2.50000000e-01   6.32618570e+01
  2.51000000e-01   6.30300132e+01
  2.52000000e-01   6.27963334e+01
  2.53000000e-01   6.25607983e+01
  2.54000000e-01   6.23232964e+01
  2.55000000e-01   6.20840611e+01
  2.56000000e-01   6.18429683e+01
  2.57000000e-01   6.16008072e+01
  2.58000000e-01   6.13574740e+01
  2.59000000e-01   6.11131084e+01
  2.60000000e-01   6.08673483e+01
  2.61000000e-01   6.06204278e+01
  2.62000000e-01   6.03726338e+01
  2.63000000e-01   6.01240123e+01
  2.64000000e-01   5.98749288e+01
  2.65000000e-01   5.96252986e+01
  2.66000000e-01   5.93748081e+01
  2.67000000e-01   5.91237909e+01
  2.68000000e-01   5.88722318e+01
  2.69000000e-01   5.86201150e+01
  2.70000000e-01   5.83673144e+01
  2.71000000e-01   5.81141889e+01
  2.72000000e-01   5.78608797e+01
  2.73000000e-01   5.76074881e+01
  2.74000000e-01   5.73540695e+01
  2.75000000e-01   5.71007704e+01
  2.76000000e-01   5.68474127e+01
  2.77000000e-01   5.65940773e+01
  2.78000000e-01   5.63407869e+01
  2.79000000e-01   5.60872047e+01
  2.80000000e-01   5.58349245e+01
  2.81000000e-01   5.55821717e+01
  2.82000000e-01   5.53291071e+01
  2.83000000e-01   5.50756480e+01
  2.84000000e-01   5.48215797e+01
  2.85000000e-01   5.45668615e+01
  2.86000000e-01   5.43115623e+01
  2.87000000e-01   5.40558118e+01
  2.88000000e-01   5.37998372e+01
  2.89000000e-01   5.35438900e+01
  2.90000000e-01   5.32882564e+01
  2.91000000e-01   5.30331579e+01
  2.92000000e-01   5.27788680e+01
  2.93000000e-01   5.25254984e+01
  2.94000000e-01   5.22731107e+01
  2.95000000e-01   5.20216700e+01
  2.96000000e-01   5.17712300e+01
  2.97000000e-01   5.15218144e+01
  2.98000000e-01   5.12731588e+01
  2.99000000e-01   5.10250610e+01
  3.00000000e-01   5.07774095e+01
  3.01000000e-01   5.05301498e+01
  3.02000000e-01   5.02833734e+01
  3.03000000e-01   5.00370256e+01
  3.04000000e-01   4.97911903e+01
  3.05000000e-01   4.95458930e+01
  3.06000000e-01   4.93011351e+01
  3.07000000e-01   4.90568511e+01
  3.08000000e-01   4.88132267e+01
  3.09000000e-01   4.85704959e+01
  3.10000000e-01   4.83288795e+01
  3.11000000e-01   4.80884279e+01
  3.12000000e-01   4.78491639e+01
  3.13000000e-01   4.76111732e+01
  3.14000000e-01   4.73745154e+01
  3.15000000e-01   4.71390933e+01
  3.16000000e-01   4.69047083e+01
  3.17000000e-01   4.66713418e+01
  3.18000000e-01   4.64389667e+01
  3.19000000e-01   4.62075944e+01
  3.20000000e-01   4.59770431e+01
  3.21000000e-01   4.57474284e+01
  3.22000000e-01   4.55185564e+01
  3.23000000e-01   4.52903171e+01
  3.24000000e-01   4.50627579e+01
  3.25000000e-01   4.48357500e+01
  3.26000000e-01   4.46094346e+01
  3.27000000e-01   4.43838279e+01
  3.28000000e-01   4.41590664e+01
  3.29000000e-01   4.39351647e+01
  3.30000000e-01   4.37121733e+01
  3.31000000e-01   4.34901581e+01
  3.32000000e-01   4.32692873e+01
  3.33000000e-01   4.30495438e+01
  3.34000000e-01   4.28310140e+01
  3.35000000e-01   4.26135494e+01
  3.36000000e-01   4.23970617e+01
  3.37000000e-01   4.21815565e+01
  3.38000000e-01   4.19670976e+01
  3.39000000e-01   4.17537394e+01
  3.40000000e-01   4.15414326e+01
  3.41000000e-01   4.13300687e+01
  3.42000000e-01   4.11198857e+01
  3.43000000e-01   4.09108235e+01
  3.44000000e-01   4.07029057e+01
  3.45000000e-01   4.04961967e+01
  3.46000000e-01   4.02906597e+01
  3.47000000e-01   4.00861958e+01
  3.48000000e-01   3.98829065e+01
  3.49000000e-01   3.96807892e+01
  3.50000000e-01   3.94797802e+01
  3.51000000e-01   3.92799073e+01
  3.52000000e-01   3.90811651e+01
  3.53000000e-01   3.88835999e+01
  3.54000000e-01   3.86870755e+01
  3.55000000e-01   3.84915581e+01
  3.56000000e-01   3.82971656e+01
  3.57000000e-01   3.81039715e+01
  3.58000000e-01   3.79120648e+01
  3.59000000e-01   3.77216732e+01
  3.60000000e-01   3.75327781e+01
  3.61000000e-01   3.73452753e+01
  3.62000000e-01   3.71591671e+01
  3.63000000e-01   3.69742546e+01
  3.64000000e-01   3.67904998e+01
  3.65000000e-01   3.66079247e+01
  3.66000000e-01   3.64265980e+01
  3.67000000e-01   3.62465080e+01
  3.68000000e-01   3.60675362e+01
  3.69000000e-01   3.58895672e+01
  3.70000000e-01   3.57123375e+01
  3.71000000e-01   3.55359542e+01
  3.72000000e-01   3.53604633e+01
  3.73000000e-01   3.51856193e+01
  3.74000000e-01   3.50114751e+01
  3.75000000e-01   3.48381607e+01
  3.76000000e-01   3.46656999e+01
  3.77000000e-01   3.44940938e+01
  3.78000000e-01   3.43234095e+01
  3.79000000e-01   3.41537091e+01
  3.80000000e-01   3.39848232e+01
  3.81000000e-01   3.38170230e+01
  3.82000000e-01   3.36504013e+01
  3.83000000e-01   3.34850739e+01
  3.84000000e-01   3.33209845e+01
  3.85000000e-01   3.31579069e+01
  3.86000000e-01   3.29956882e+01
  3.87000000e-01   3.28342862e+01
  3.88000000e-01   3.26736618e+01
  3.89000000e-01   3.25137293e+01
  3.90000000e-01   3.23545175e+01
  3.91000000e-01   3.21961414e+01
  3.92000000e-01   3.20387263e+01
  3.93000000e-01   3.18824108e+01
  3.94000000e-01   3.17273101e+01
  3.95000000e-01   3.15734150e+01
  3.96000000e-01   3.14208253e+01
  3.97000000e-01   3.12695125e+01
  3.98000000e-01   3.11193234e+01
  3.99000000e-01   3.09703217e+01
  4.00000000e-01   3.08225753e+01
  4.01000000e-01   3.06764528e+01
  4.02000000e-01   3.05318099e+01
  4.03000000e-01   3.03884810e+01
  4.04000000e-01   3.02464920e+01
  4.05000000e-01   3.01056222e+01
  4.06000000e-01   2.99657654e+01
  4.07000000e-01   2.98267930e+01
  4.08000000e-01   2.96885746e+01
  4.09000000e-01   2.95510772e+01
  4.10000000e-01   2.94142100e+01
  4.11000000e-01   2.92781441e+01
  4.12000000e-01   2.91429250e+01
  4.13000000e-01   2.90085257e+01
  4.14000000e-01   2.88749226e+01
  4.15000000e-01   2.87421240e+01
  4.16000000e-01   2.86101189e+01
  4.17000000e-01   2.84790399e+01
  4.18000000e-01   2.83490110e+01
  4.19000000e-01   2.82199732e+01
  4.20000000e-01   2.80919057e+01
  4.21000000e-01   2.79646330e+01
  4.22000000e-01   2.78381250e+01
  4.23000000e-01   2.77123646e+01
  4.24000000e-01   2.75872925e+01
  4.25000000e-01   2.74629011e+01
  4.26000000e-01   2.73391867e+01
  4.27000000e-01   2.72161123e+01
  4.28000000e-01   2.70935520e+01
  4.29000000e-01   2.69715952e+01
  4.30000000e-01   2.68501243e+01
  4.31000000e-01   2.67290394e+01
  4.32000000e-01   2.66084983e+01
  4.33000000e-01   2.64887974e+01
  4.34000000e-01   2.63698524e+01
  4.35000000e-01   2.62516937e+01
  4.36000000e-01   2.61343881e+01
  4.37000000e-01   2.60178548e+01
  4.38000000e-01   2.59022590e+01
  4.39000000e-01   2.57874306e+01
  4.40000000e-01   2.56732070e+01
  4.41000000e-01   2.55598021e+01
  4.42000000e-01   2.54473302e+01
  4.43000000e-01   2.53356152e+01
  4.44000000e-01   2.52246099e+01
  4.45000000e-01   2.51143690e+01
  4.46000000e-01   2.50048463e+01
  4.47000000e-01   2.48960452e+01
  4.48000000e-01   2.47877876e+01
  4.49000000e-01   2.46801996e+01
  4.50000000e-01   2.46071415e+01
  4.51000000e-01   2.44769913e+01
  4.52000000e-01   2.44063279e+01
  4.53000000e-01   2.42785544e+01
  4.54000000e-01   2.42093456e+01
  4.55000000e-01   2.40828433e+01
  4.56000000e-01   2.39811217e+01
  4.57000000e-01   2.39118462e+01
  4.58000000e-01   2.37858666e+01
  4.59000000e-01   2.37169424e+01
  4.60000000e-01   2.35920121e+01
  4.61000000e-01   2.35238490e+01
  4.62000000e-01   2.33992264e+01
  4.63000000e-01   2.33309968e+01
  4.64000000e-01   2.32064462e+01
  4.65000000e-01   2.31381070e+01
  4.66000000e-01   2.30482977e+01
  4.67000000e-01   2.29236585e+01
  4.68000000e-01   2.28563441e+01
  4.69000000e-01   2.27335039e+01
  4.70000000e-01   2.26661812e+01
  4.71000000e-01   2.25438038e+01
  4.72000000e-01   2.24447590e+01
  4.73000000e-01   2.23453597e+01
  4.74000000e-01   2.22774371e+01
  4.75000000e-01   2.21558899e+01
  4.76000000e-01   2.20895453e+01
  4.77000000e-01   2.19702893e+01
  4.78000000e-01   2.19055704e+01
  4.79000000e-01   2.17881474e+01
  4.80000000e-01   2.17243374e+01
  4.81000000e-01   2.16085137e+01
  4.82000000e-01   2.15454277e+01
  4.83000000e-01   2.14311265e+01
  4.84000000e-01   2.13387854e+01
  4.85000000e-01   2.12462744e+01
  4.86000000e-01   2.11536720e+01
  4.87000000e-01   2.10612880e+01
  4.88000000e-01   2.09693923e+01
  4.89000000e-01   2.09077058e+01
  4.90000000e-01   2.07968078e+01
  4.91000000e-01   2.07375002e+01
  4.92000000e-01   2.06601767e+01
  4.93000000e-01   2.05832855e+01
  4.94000000e-01   2.05073945e+01
  4.95000000e-01   2.04322775e+01
  4.96000000e-01   2.03262412e+01
  4.97000000e-01   2.02708857e+01
  4.98000000e-01   2.01968186e+01
  4.99000000e-01   2.01221271e+01
  5.00000000e-01   2.00476821e+01
  5.01000000e-01   1.99734121e+01
  5.02000000e-01   1.98689965e+01
  5.03000000e-01   1.98146862e+01
  5.04000000e-01   1.97424625e+01
  5.05000000e-01   1.96699152e+01
  5.06000000e-01   1.95977116e+01
  5.07000000e-01   1.95257572e+01
  5.08000000e-01   1.94539208e+01
  5.09000000e-01   1.93820887e+01
  5.10000000e-01   1.93103041e+01
  5.11000000e-01   1.92384506e+01
  5.12000000e-01   1.91664865e+01
  5.13000000e-01   1.90943611e+01
  5.14000000e-01   1.90221909e+01
  5.15000000e-01   1.89499976e+01
  5.16000000e-01   1.88478169e+01
  5.17000000e-01   1.87941771e+01
  5.18000000e-01   1.87231703e+01
  5.19000000e-01   1.86520009e+01
  5.20000000e-01   1.85814325e+01
  5.21000000e-01   1.85113429e+01
  5.22000000e-01   1.84126142e+01
  5.23000000e-01   1.83607121e+01
  5.24000000e-01   1.82917241e+01
  5.25000000e-01   1.81940927e+01
  5.26000000e-01   1.81426010e+01
  5.27000000e-01   1.80745027e+01
  5.28000000e-01   1.80069462e+01
  5.29000000e-01   1.79404183e+01
  5.30000000e-01   1.78749480e+01
  5.31000000e-01   1.78101534e+01
  5.32000000e-01   1.77459827e+01
  5.33000000e-01   1.76823422e+01
  5.34000000e-01   1.76191005e+01
  5.35000000e-01   1.75562409e+01
  5.36000000e-01   1.74936590e+01
  5.37000000e-01   1.74313900e+01
  5.38000000e-01   1.73694585e+01
  5.39000000e-01   1.73078850e+01
  5.40000000e-01   1.72466936e+01
  5.41000000e-01   1.71858945e+01
  5.42000000e-01   1.71254886e+01
  5.43000000e-01   1.70654471e+01
  5.44000000e-01   1.70057411e+01
  5.45000000e-01   1.69463183e+01
  5.46000000e-01   1.68871495e+01
  5.47000000e-01   1.68282945e+01
  5.48000000e-01   1.67697844e+01
  5.49000000e-01   1.67116158e+01
  5.50000000e-01   1.66537331e+01
  5.51000000e-01   1.65959820e+01
  5.52000000e-01   1.65382228e+01
  5.53000000e-01   1.64809696e+01
  5.54000000e-01   1.64240306e+01
  5.55000000e-01   1.63672073e+01
  5.56000000e-01   1.63104149e+01
  5.57000000e-01   1.62538329e+01
  5.58000000e-01   1.61975747e+01
  5.59000000e-01   1.61416142e+01
  5.60000000e-01   1.60859270e+01
  5.61000000e-01   1.60304024e+01
  5.62000000e-01   1.59749360e+01
  5.63000000e-01   1.59194545e+01
  5.64000000e-01   1.58640172e+01
  5.65000000e-01   1.58085685e+01
  5.66000000e-01   1.57531012e+01
  5.67000000e-01   1.56976753e+01
  5.68000000e-01   1.56423323e+01
  5.69000000e-01   1.55872192e+01
  5.70000000e-01   1.55323720e+01
  5.71000000e-01   1.54778764e+01
  5.72000000e-01   1.54238305e+01
  5.73000000e-01   1.53702733e+01
  5.74000000e-01   1.53171863e+01
  5.75000000e-01   1.52645465e+01
  5.76000000e-01   1.52122492e+01
  5.77000000e-01   1.51602736e+01
  5.78000000e-01   1.51085368e+01
  5.79000000e-01   1.50570664e+01
  5.80000000e-01   1.50064909e+01
  5.81000000e-01   1.49566931e+01
  5.82000000e-01   1.49076657e+01
  5.83000000e-01   1.48592030e+01
  5.84000000e-01   1.48113519e+01
  5.85000000e-01   1.47640775e+01
  5.86000000e-01   1.47173416e+01
  5.87000000e-01   1.46711297e+01
  5.88000000e-01   1.46252739e+01
  5.89000000e-01   1.45796796e+01
  5.90000000e-01   1.45343259e+01
  5.91000000e-01   1.44890677e+01
  5.92000000e-01   1.44439633e+01
  5.93000000e-01   1.43991251e+01
  5.94000000e-01   1.43544321e+01
  5.95000000e-01   1.43097838e+01
  5.96000000e-01   1.42649908e+01
  5.97000000e-01   1.42201474e+01
  5.98000000e-01   1.41753741e+01
  5.99000000e-01   1.41307912e+01
  6.00000000e-01   1.40863149e+01
  6.01000000e-01   1.40419256e+01
  6.02000000e-01   1.39977041e+01
  6.03000000e-01   1.39537270e+01
  6.04000000e-01   1.39098833e+01
  6.05000000e-01   1.38755472e+01
  6.06000000e-01   1.38228592e+01
  6.07000000e-01   1.37790662e+01
  6.08000000e-01   1.37355395e+01
  6.09000000e-01   1.36920181e+01
  6.10000000e-01   1.36487454e+01
  6.11000000e-01   1.36054529e+01
  6.12000000e-01   1.35623109e+01
  6.13000000e-01   1.35194244e+01
  6.14000000e-01   1.34766546e+01
  6.15000000e-01   1.34340131e+01
  6.16000000e-01   1.33917464e+01
  6.17000000e-01   1.33498904e+01
  6.18000000e-01   1.33085578e+01
  6.19000000e-01   1.32677459e+01
  6.20000000e-01   1.32273997e+01
  6.21000000e-01   1.31874431e+01
  6.22000000e-01   1.31479786e+01
  6.23000000e-01   1.31089264e+01
  6.24000000e-01   1.30702696e+01
  6.25000000e-01   1.30318698e+01
  6.26000000e-01   1.29937072e+01
  6.27000000e-01   1.29558945e+01
  6.28000000e-01   1.29183213e+01
  6.29000000e-01   1.28809429e+01
  6.30000000e-01   1.28437133e+01
  6.31000000e-01   1.28067401e+01
  6.32000000e-01   1.27700122e+01
  6.33000000e-01   1.27335642e+01
  6.34000000e-01   1.26973958e+01
  6.35000000e-01   1.26614535e+01
  6.36000000e-01   1.26255728e+01
  6.37000000e-01   1.25900048e+01
  6.38000000e-01   1.25548501e+01
  6.39000000e-01   1.25198577e+01
  6.40000000e-01   1.24847676e+01
  6.41000000e-01   1.24496123e+01
  6.42000000e-01   1.24143967e+01
  6.43000000e-01   1.23793222e+01
  6.44000000e-01   1.23443946e+01
  6.45000000e-01   1.23094731e+01
  6.46000000e-01   1.22745610e+01
  6.47000000e-01   1.22395147e+01
  6.48000000e-01   1.22042819e+01
  6.49000000e-01   1.21688160e+01
  6.50000000e-01   1.21333038e+01
  6.51000000e-01   1.20977653e+01
  6.52000000e-01   1.20620305e+01
  6.53000000e-01   1.20264088e+01
  6.54000000e-01   1.19906635e+01
  6.55000000e-01   1.19550694e+01
  6.56000000e-01   1.19197771e+01
  6.57000000e-01   1.18845886e+01
  6.58000000e-01   1.18497351e+01
  6.59000000e-01   1.18153864e+01
  6.60000000e-01   1.17815850e+01
  6.61000000e-01   1.17483838e+01
  6.62000000e-01   1.17155423e+01
  6.63000000e-01   1.16830323e+01
  6.64000000e-01   1.16509103e+01
  6.65000000e-01   1.16190505e+01
  6.66000000e-01   1.15875265e+01
  6.67000000e-01   1.15564321e+01
  6.68000000e-01   1.15257762e+01
  6.69000000e-01   1.14955328e+01
  6.70000000e-01   1.14656445e+01
  6.71000000e-01   1.14362992e+01
  6.72000000e-01   1.14074672e+01
  6.73000000e-01   1.13792318e+01
  6.74000000e-01   1.13512905e+01
  6.75000000e-01   1.13232385e+01
  6.76000000e-01   1.12946361e+01
  6.77000000e-01   1.12656118e+01
  6.78000000e-01   1.12364785e+01
  6.79000000e-01   1.12073513e+01
  6.80000000e-01   1.11784496e+01
  6.81000000e-01   1.11497958e+01
  6.82000000e-01   1.11213251e+01
  6.83000000e-01   1.10928917e+01
  6.84000000e-01   1.10643998e+01
  6.85000000e-01   1.10357642e+01
  6.86000000e-01   1.10068129e+01
  6.87000000e-01   1.09775757e+01
  6.88000000e-01   1.09480020e+01
  6.89000000e-01   1.09183709e+01
  6.90000000e-01   1.08886876e+01
  6.91000000e-01   1.08589441e+01
  6.92000000e-01   1.08291976e+01
  6.93000000e-01   1.07995433e+01
  6.94000000e-01   1.07698806e+01
  6.95000000e-01   1.07401870e+01
  6.96000000e-01   1.07104748e+01
  6.97000000e-01   1.06807720e+01
  6.98000000e-01   1.06512073e+01
  6.99000000e-01   1.06218872e+01
  7.00000000e-01   1.05930277e+01
  7.01000000e-01   1.05645805e+01
  7.02000000e-01   1.05365611e+01
  7.03000000e-01   1.05091410e+01
  7.04000000e-01   1.04823971e+01
  7.05000000e-01   1.04562533e+01
  7.06000000e-01   1.04305626e+01
  7.07000000e-01   1.04051415e+01
  7.08000000e-01   1.03800160e+01
  7.09000000e-01   1.03552445e+01
  7.10000000e-01   1.03309018e+01
  7.11000000e-01   1.03070136e+01
  7.12000000e-01   1.02833912e+01
  7.13000000e-01   1.02597648e+01
  7.14000000e-01   1.02359489e+01
  7.15000000e-01   1.02119514e+01
  7.16000000e-01   1.01878218e+01
  7.17000000e-01   1.01635231e+01
  7.18000000e-01   1.01392581e+01
  7.19000000e-01   1.01149744e+01
  7.20000000e-01   1.00909765e+01
  7.21000000e-01   1.00668806e+01
  7.22000000e-01   1.00427327e+01
  7.23000000e-01   1.00185786e+01
  7.24000000e-01   9.99422723e+00
  7.25000000e-01   9.96990098e+00
  7.26000000e-01   9.94536817e+00
  7.27000000e-01   9.92078276e+00
  7.28000000e-01   9.89601447e+00
  7.29000000e-01   9.87111404e+00
  7.30000000e-01   9.84611366e+00
  7.31000000e-01   9.82101248e+00
  7.32000000e-01   9.79584515e+00
  7.33000000e-01   9.77058143e+00
  7.34000000e-01   9.74524769e+00
  7.35000000e-01   9.71985646e+00
  7.36000000e-01   9.69448098e+00
  7.37000000e-01   9.66909095e+00
  7.38000000e-01   9.64365835e+00
  7.39000000e-01   9.61829688e+00
  7.40000000e-01   9.59288744e+00
  7.41000000e-01   9.56780346e+00
  7.42000000e-01   9.54309086e+00
  7.43000000e-01   9.51893662e+00
  7.44000000e-01   9.49526608e+00
  7.45000000e-01   9.47219565e+00
  7.46000000e-01   9.44970406e+00
  7.47000000e-01   9.42787429e+00
  7.48000000e-01   9.40675808e+00
  7.49000000e-01   9.38629640e+00
  7.50000000e-01   9.36614912e+00
  7.51000000e-01   9.34625637e+00
  7.52000000e-01   9.32634134e+00
  7.53000000e-01   9.30642466e+00
  7.54000000e-01   9.28625531e+00
  7.55000000e-01   9.26601232e+00
  7.56000000e-01   9.24558925e+00
  7.57000000e-01   9.22529702e+00
  7.58000000e-01   9.20492337e+00
  7.59000000e-01   9.18441723e+00
  7.60000000e-01   9.16392613e+00
  7.61000000e-01   9.14331193e+00
  7.62000000e-01   9.12267709e+00
  7.63000000e-01   9.10188156e+00
  7.64000000e-01   9.08091080e+00
  7.65000000e-01   9.05969926e+00
  7.66000000e-01   9.03829094e+00
  7.67000000e-01   9.01660973e+00
  7.68000000e-01   8.99467229e+00
  7.69000000e-01   8.97274436e+00
  7.70000000e-01   8.95073831e+00
  7.71000000e-01   8.92862271e+00
  7.72000000e-01   8.90656008e+00
  7.73000000e-01   8.88465564e+00
  7.74000000e-01   8.86271951e+00
  7.75000000e-01   8.84092290e+00
  7.76000000e-01   8.81896386e+00
  7.77000000e-01   8.79704759e+00
  7.78000000e-01   8.77508039e+00
  7.79000000e-01   8.75336821e+00
  7.80000000e-01   8.73203164e+00
  7.81000000e-01   8.71123165e+00
  7.82000000e-01   8.69081713e+00
  7.83000000e-01   8.67087815e+00
  7.84000000e-01   8.65129770e+00
  7.85000000e-01   8.63197896e+00
  7.86000000e-01   8.61301848e+00
  7.87000000e-01   8.59450378e+00
  7.88000000e-01   8.57646745e+00
  7.89000000e-01   8.55878197e+00
  7.90000000e-01   8.54155436e+00
  7.91000000e-01   8.52450954e+00
  7.92000000e-01   8.50759899e+00
  7.93000000e-01   8.49054478e+00
  7.94000000e-01   8.47317160e+00
  7.95000000e-01   8.45541767e+00
  7.96000000e-01   8.43723490e+00
  7.97000000e-01   8.41884330e+00
  7.98000000e-01   8.40037989e+00
  7.99000000e-01   8.38186713e+00
  8.00000000e-01   8.36342082e+00
  8.01000000e-01   8.34476533e+00
  8.02000000e-01   8.32612301e+00
  8.03000000e-01   8.30741950e+00
  8.04000000e-01   8.28867902e+00
  8.05000000e-01   8.27004859e+00
  8.06000000e-01   8.25154659e+00
  8.07000000e-01   8.23316721e+00
  8.08000000e-01   8.21486043e+00
  8.09000000e-01   8.19649132e+00
  8.10000000e-01   8.17800035e+00
  8.11000000e-01   8.15935965e+00
  8.12000000e-01   8.14076144e+00
  8.13000000e-01   8.12226925e+00
  8.14000000e-01   8.10377012e+00
  8.15000000e-01   8.08534484e+00
  8.16000000e-01   8.06686466e+00
  8.17000000e-01   8.04835468e+00
  8.18000000e-01   8.02994366e+00
  8.19000000e-01   8.01168072e+00
  8.20000000e-01   7.99368883e+00
  8.21000000e-01   7.97596623e+00
  8.22000000e-01   7.95857770e+00
  8.23000000e-01   7.94169804e+00
  8.24000000e-01   7.92529609e+00
  8.25000000e-01   7.90935509e+00
  8.26000000e-01   7.89377402e+00
  8.27000000e-01   7.87847419e+00
  8.28000000e-01   7.86337587e+00
  8.29000000e-01   7.84840387e+00
  8.30000000e-01   7.83343826e+00
  8.31000000e-01   7.81838563e+00
  8.32000000e-01   7.80316591e+00
  8.33000000e-01   7.78770289e+00
  8.34000000e-01   7.77179416e+00
  8.35000000e-01   7.75556014e+00
  8.36000000e-01   7.73894159e+00
  8.37000000e-01   7.72219066e+00
  8.38000000e-01   7.70552631e+00
  8.39000000e-01   7.68893148e+00
  8.40000000e-01   7.67253092e+00
  8.41000000e-01   7.65624642e+00
  8.42000000e-01   7.64016897e+00
  8.43000000e-01   7.62414617e+00
  8.44000000e-01   7.60811632e+00
  8.45000000e-01   7.59209674e+00
  8.46000000e-01   7.57624036e+00
  8.47000000e-01   7.56067381e+00
  8.48000000e-01   7.54554692e+00
  8.49000000e-01   7.53059256e+00
  8.50000000e-01   7.51574953e+00
  8.51000000e-01   7.50101434e+00
  8.52000000e-01   7.48625131e+00
  8.53000000e-01   7.47146987e+00
  8.54000000e-01   7.45678967e+00
  8.55000000e-01   7.44217245e+00
  8.56000000e-01   7.42752941e+00
  8.57000000e-01   7.41279535e+00
  8.58000000e-01   7.39815513e+00
  8.59000000e-01   7.38354631e+00
  8.60000000e-01   7.36917094e+00
  8.61000000e-01   7.35519078e+00
  8.62000000e-01   7.34143531e+00
  8.63000000e-01   7.32777280e+00
  8.64000000e-01   7.31384638e+00
  8.65000000e-01   7.29970122e+00
  8.66000000e-01   7.28545141e+00
  8.67000000e-01   7.27083446e+00
  8.68000000e-01   7.25608848e+00
  8.69000000e-01   7.24096381e+00
  8.70000000e-01   7.22580319e+00
  8.71000000e-01   7.21061772e+00
  8.72000000e-01   7.19536593e+00
  8.73000000e-01   7.17995781e+00
  8.74000000e-01   7.16446298e+00
  8.75000000e-01   7.14895436e+00
  8.76000000e-01   7.13363173e+00
  8.77000000e-01   7.11858875e+00
  8.78000000e-01   7.10400016e+00
  8.79000000e-01   7.08956622e+00
  8.80000000e-01   7.07542118e+00
  8.81000000e-01   7.06164779e+00
  8.82000000e-01   7.04804907e+00
  8.83000000e-01   7.03485950e+00
  8.84000000e-01   7.02189272e+00
  8.85000000e-01   7.00896827e+00
  8.86000000e-01   6.99608253e+00
  8.87000000e-01   6.98332620e+00
  8.88000000e-01   6.97065465e+00
  8.89000000e-01   6.95824658e+00
  8.90000000e-01   6.94603610e+00
  8.91000000e-01   6.93399488e+00
  8.92000000e-01   6.92182030e+00
  8.93000000e-01   6.90950946e+00
  8.94000000e-01   6.89707627e+00
  8.95000000e-01   6.88424419e+00
  8.96000000e-01   6.87122157e+00
  8.97000000e-01   6.85788819e+00
  8.98000000e-01   6.84449069e+00
  8.99000000e-01   6.83105729e+00
  9.00000000e-01   6.81771028e+00
  9.01000000e-01   6.80445098e+00
  9.02000000e-01   6.79112886e+00
  9.03000000e-01   6.77765261e+00
  9.04000000e-01   6.76419350e+00
  9.05000000e-01   6.75062656e+00
  9.06000000e-01   6.73704247e+00
  9.07000000e-01   6.72339105e+00
  9.08000000e-01   6.70938832e+00
  9.09000000e-01   6.69539809e+00
  9.10000000e-01   6.68143002e+00
  9.11000000e-01   6.66767810e+00
  9.12000000e-01   6.65416731e+00
  9.13000000e-01   6.64087447e+00
  9.14000000e-01   6.62769123e+00
  9.15000000e-01   6.61460044e+00
  9.16000000e-01   6.60171072e+00
  9.17000000e-01   6.58911316e+00
  9.18000000e-01   6.57686868e+00
  9.19000000e-01   6.56488420e+00
  9.20000000e-01   6.55308460e+00
  9.21000000e-01   6.54168179e+00
  9.22000000e-01   6.53074392e+00
  9.23000000e-01   6.52003385e+00
  9.24000000e-01   6.50962406e+00
  9.25000000e-01   6.49933830e+00
  9.26000000e-01   6.48925305e+00
  9.27000000e-01   6.47922632e+00
  9.28000000e-01   6.46917089e+00
  9.29000000e-01   6.45896947e+00
  9.30000000e-01   6.44874067e+00
  9.31000000e-01   6.43820037e+00
  9.32000000e-01   6.42739057e+00
  9.33000000e-01   6.41612616e+00
  9.34000000e-01   6.40460130e+00
  9.35000000e-01   6.39261843e+00
  9.36000000e-01   6.38047358e+00
  9.37000000e-01   6.36820932e+00
  9.38000000e-01   6.35572011e+00
  9.39000000e-01   6.34323303e+00
  9.40000000e-01   6.33070782e+00
  9.41000000e-01   6.31815446e+00
  9.42000000e-01   6.30556471e+00
  9.43000000e-01   6.29298275e+00
  9.44000000e-01   6.28039702e+00
  9.45000000e-01   6.26776699e+00
  9.46000000e-01   6.25520984e+00
  9.47000000e-01   6.24284083e+00
  9.48000000e-01   6.23049903e+00
  9.49000000e-01   6.21844736e+00
  9.50000000e-01   6.20668862e+00
  9.51000000e-01   6.19512620e+00
  9.52000000e-01   6.18391510e+00
  9.53000000e-01   6.17288824e+00
  9.54000000e-01   6.16204893e+00
  9.55000000e-01   6.15155535e+00
  9.56000000e-01   6.14137142e+00
  9.57000000e-01   6.13149871e+00
  9.58000000e-01   6.12189932e+00
  9.59000000e-01   6.11244207e+00
  9.60000000e-01   6.10314862e+00
  9.61000000e-01   6.09366946e+00
  9.62000000e-01   6.08421853e+00
  9.63000000e-01   6.07476153e+00
  9.64000000e-01   6.06514576e+00
  9.65000000e-01   6.05554633e+00
  9.66000000e-01   6.04590893e+00
  9.67000000e-01   6.03622731e+00
  9.68000000e-01   6.02640226e+00
  9.69000000e-01   6.01647173e+00
  9.70000000e-01   6.00627889e+00
  9.71000000e-01   5.99597153e+00
  9.72000000e-01   5.98537898e+00
  9.73000000e-01   5.97464552e+00
  9.74000000e-01   5.96372089e+00
  9.75000000e-01   5.95288506e+00
  9.76000000e-01   5.94192460e+00
  9.77000000e-01   5.93114142e+00
  9.78000000e-01   5.92046293e+00
  9.79000000e-01   5.90980115e+00
  9.80000000e-01   5.89923939e+00
  9.81000000e-01   5.88866975e+00
  9.82000000e-01   5.87802208e+00
  9.83000000e-01   5.86749341e+00
  9.84000000e-01   5.85710761e+00
  9.85000000e-01   5.84688649e+00
  9.86000000e-01   5.83678383e+00
  9.87000000e-01   5.82697043e+00
  9.88000000e-01   5.81727708e+00
  9.89000000e-01   5.80765005e+00
  9.90000000e-01   5.79813250e+00
  9.91000000e-01   5.78870225e+00
  9.92000000e-01   5.77915275e+00
  9.93000000e-01   5.76971923e+00
  9.94000000e-01   5.76027079e+00
  9.95000000e-01   5.75087825e+00
  9.96000000e-01   5.74156540e+00
  9.97000000e-01   5.73217374e+00
  9.98000000e-01   5.72276170e+00
  9.99000000e-01   5.71337747e+00
  1.00000000e+00   5.70426432e+00
  1.00100000e+00   5.69515242e+00


==> Data/WinklerL/problem_lodi250.dat <==
  1.00000000e-03   5.14089066e-01
  2.00000000e-03   1.02817813e+00
  3.00000000e-03   1.54226720e+00
  4.00000000e-03   2.05635626e+00
  5.00000000e-03   2.57044533e+00
  6.00000000e-03   3.08453439e+00
  7.00000000e-03   3.59862346e+00
  8.00000000e-03   4.11271252e+00
  9.00000000e-03   4.62680159e+00
  1.00000000e-02   5.14089066e+00
  1.10000000e-02   5.65497972e+00
  1.20000000e-02   6.16906879e+00
  1.30000000e-02   6.68315785e+00
  1.40000000e-02   7.19724692e+00
  1.50000000e-02   7.71133598e+00
  1.60000000e-02   8.22542505e+00
  1.70000000e-02   8.73951412e+00
  1.80000000e-02   9.25360318e+00
  1.90000000e-02   9.76769225e+00
  2.00000000e-02   1.02817813e+01
  2.10000000e-02   1.07958704e+01
  2.20000000e-02   1.13099594e+01
  2.30000000e-02   1.18240485e+01
  2.40000000e-02   1.23381376e+01
  2.50000000e-02   1.28522266e+01
  2.60000000e-02   1.33659476e+01
  2.70000000e-02   1.38793851e+01
  2.80000000e-02   1.43925769e+01
  2.90000000e-02   1.49054784e+01
  3.00000000e-02   1.54181917e+01
  3.10000000e-02   1.59308031e+01
  3.20000000e-02   1.64433968e+01
  3.30000000e-02   1.69559917e+01
  3.40000000e-02   1.74686384e+01
  3.50000000e-02   1.79814107e+01
  3.60000000e-02   1.84942485e+01
  3.70000000e-02   1.90069736e+01
  3.80000000e-02   1.95195467e+01
  3.90000000e-02   2.00318905e+01
  4.00000000e-02   2.05438273e+01
  4.10000000e-02   2.10552503e+01
  4.20000000e-02   2.15661397e+01
  4.30000000e-02   2.20765981e+01
  4.40000000e-02   2.25865600e+01
  4.50000000e-02   2.30960859e+01
  4.60000000e-02   2.36052177e+01
  4.70000000e-02   2.41141040e+01
  4.80000000e-02   2.46228336e+01
  4.90000000e-02   2.51314721e+01
  5.00000000e-02   2.56400389e+01
  5.10000000e-02   2.61485029e+01
  5.20000000e-02   2.66569000e+01
  5.30000000e-02   2.71651848e+01
  5.40000000e-02   2.76731881e+01
  5.50000000e-02   2.81807733e+01
  5.60000000e-02   2.86877573e+01
  5.70000000e-02   2.91939132e+01
  5.80000000e-02   2.96991270e+01
  5.90000000e-02   3.02032859e+01
  6.00000000e-02   3.07063803e+01
  6.10000000e-02   3.12084402e+01
  6.20000000e-02   3.17095839e+01
  6.30000000e-02   3.22099304e+01
  6.40000000e-02   3.27095446e+01
  6.50000000e-02   3.32084676e+01
  6.60000000e-02   3.37067084e+01
  6.70000000e-02   3.42042196e+01
  6.80000000e-02   3.47009635e+01
  6.90000000e-02   3.51968404e+01
  7.00000000e-02   3.56917838e+01
  7.10000000e-02   3.61857261e+01
  7.20000000e-02   3.66786506e+01
  7.30000000e-02   3.71705108e+01
  7.40000000e-02   3.76612687e+01
  7.50000000e-02   3.81508806e+01
  7.60000000e-02   3.86392765e+01
  7.70000000e-02   3.91295599e+01
  7.80000000e-02   3.96185957e+01
  7.90000000e-02   4.01074892e+01
  8.00000000e-02   4.05959738e+01
  8.10000000e-02   4.10761754e+01
  8.20000000e-02   4.15531015e+01
  8.30000000e-02   4.20246577e+01
  8.40000000e-02   4.24884163e+01
  8.50000000e-02   4.29447015e+01
  8.60000000e-02   4.33931934e+01
  8.70000000e-02   4.38350258e+01
  8.80000000e-02   4.42721525e+01
  8.90000000e-02   4.47063523e+01
  9.00000000e-02   4.51408781e+01
  9.10000000e-02   4.55760064e+01
  9.20000000e-02   4.60136827e+01
  9.30000000e-02   4.64478275e+01
  9.40000000e-02   4.68820841e+01
  9.50000000e-02   4.73146116e+01
  9.60000000e-02   4.77445609e+01
  9.70000000e-02   4.81718244e+01
  9.80000000e-02   4.85965061e+01
  9.90000000e-02   4.90198160e+01
  1.00000000e-01   4.94374342e+01
  1.01000000e-01   4.98493653e+01
  1.02000000e-01   5.02575434e+01
  1.03000000e-01   5.06613694e+01
  1.04000000e-01   5.10623368e+01
  1.05000000e-01   5.14603511e+01
  1.06000000e-01   5.18564920e+01
  1.07000000e-01   5.22501613e+01
  1.08000000e-01   5.26408558e+01
  1.09000000e-01   5.30291132e+01
  1.10000000e-01   5.34127705e+01
  1.11000000e-01   5.37937770e+01
  1.12000000e-01   5.41703845e+01
  1.13000000e-01   5.45425683e+01
  1.14000000e-01   5.49102335e+01
  1.15000000e-01   5.52736106e+01
  1.16000000e-01   5.56329899e+01
  1.17000000e-01   5.59887469e+01
  1.18000000e-01   5.63412053e+01
  1.19000000e-01   5.66907802e+01
  1.20000000e-01   5.70376448e+01
  1.21000000e-01   5.73820119e+01
  1.22000000e-01   5.77239920e+01
  1.23000000e-01   5.80633425e+01
  1.24000000e-01   5.83999856e+01
  1.25000000e-01   5.87337985e+01
  1.26000000e-01   5.90647176e+01
  1.27000000e-01   5.93924994e+01
  1.28000000e-01   5.97168742e+01
  1.29000000e-01   6.00363104e+01
  1.30000000e-01   6.03581083e+01
  1.31000000e-01   6.06713433e+01
  1.32000000e-01   6.09868833e+01
  1.33000000e-01   6.13052354e+01
  1.34000000e-01   6.16257916e+01
  1.35000000e-01   6.19489497e+01
  1.36000000e-01   6.22767510e+01
  1.37000000e-01   6.26015307e+01
  1.38000000e-01   6.29242148e+01
  1.39000000e-01   6.32437900e+01
  1.40000000e-01   6.35594183e+01
  1.41000000e-01   6.38702799e+01
  1.42000000e-01   6.41757413e+01
  1.43000000e-01   6.44752754e+01
  1.44000000e-01   6.47687029e+01
  1.45000000e-01   6.50545298e+01
  1.46000000e-01   6.53297169e+01
  1.47000000e-01   6.56010411e+01
  1.48000000e-01   6.58620901e+01
  1.49000000e-01   6.61195706e+01
  1.50000000e-01   6.63664289e+01
  1.51000000e-01   6.66099348e+01
  1.52000000e-01   6.68450464e+01
  1.53000000e-01   6.70765499e+01
  1.54000000e-01   6.73017159e+01
  1.55000000e-01   6.75245997e+01
  1.56000000e-01   6.77438632e+01
  1.57000000e-01   6.79595399e+01
  1.58000000e-01   6.81693387e+01
  1.59000000e-01   6.83735700e+01
  1.60000000e-01   6.85720442e+01
  1.61000000e-01   6.87649269e+01
  1.62000000e-01   6.89524607e+01
  1.63000000e-01   6.91344229e+01
  1.64000000e-01   6.93113841e+01
  1.65000000e-01   6.94829698e+01
  1.66000000e-01   6.96476967e+01
  1.67000000e-01   6.98072598e+01
  1.68000000e-01   6.99623647e+01
  1.69000000e-01   7.01135395e+01
  1.70000000e-01   7.02618964e+01
  1.71000000e-01   7.04061076e+01
  1.72000000e-01   7.05471258e+01
  1.73000000e-01   7.06865839e+01
  1.74000000e-01   7.08221876e+01
  1.75000000e-01   7.09530093e+01
  1.76000000e-01   7.10790255e+01
  1.77000000e-01   7.12001517e+01
  1.78000000e-01   7.13163300e+01
  1.79000000e-01   7.14274907e+01
  1.80000000e-01   7.15330851e+01
  1.81000000e-01   7.16330142e+01
  1.82000000e-01   7.17268430e+01
  1.83000000e-01   7.18143515e+01
  1.84000000e-01   7.18939553e+01
  1.85000000e-01   7.19701481e+01
  1.86000000e-01   7.20417418e+01
  1.87000000e-01   7.21089146e+01
  1.88000000e-01   7.21725507e+01
  1.89000000e-01   7.22309765e+01
  1.90000000e-01   7.22845000e+01
  1.91000000e-01   7.23326208e+01
  1.92000000e-01   7.23752642e+01
  1.93000000e-01   7.24123823e+01
  1.94000000e-01   7.24438692e+01
  1.95000000e-01   7.24696729e+01
  1.96000000e-01   7.24897209e+01
  1.97000000e-01   7.25042777e+01
  1.98000000e-01   7.25132375e+01
  1.99000000e-01   7.25165596e+01
  2.00000000e-01   7.25142889e+01
  2.01000000e-01   7.25065644e+01
  2.02000000e-01   7.24938793e+01
  2.03000000e-01   7.24738965e+01
  2.04000000e-01   7.24489527e+01
  2.05000000e-01   7.24184052e+01
  2.06000000e-01   7.23822183e+01
  2.07000000e-01   7.23405250e+01
  2.08000000e-01   7.22932038e+01
  2.09000000e-01   7.22405292e+01
  2.10000000e-01   7.21826178e+01
  2.11000000e-01   7.21194126e+01
  2.12000000e-01   7.20509506e+01
  2.13000000e-01   7.19768009e+01
  2.14000000e-01   7.18974403e+01
  2.15000000e-01   7.18139726e+01
  2.16000000e-01   7.17254913e+01
  2.17000000e-01   7.16320510e+01
  2.18000000e-01   7.15338213e+01
  2.19000000e-01   7.14308792e+01
  2.20000000e-01   7.13233082e+01
  2.21000000e-01   7.12109415e+01
  2.22000000e-01   7.10938323e+01
  2.23000000e-01   7.09723505e+01
  2.24000000e-01   7.08465200e+01
  2.25000000e-01   7.07163731e+01
  2.26000000e-01   7.05820050e+01
  2.27000000e-01   7.04435125e+01
  2.28000000e-01   7.03009586e+01
  2.29000000e-01   7.01543460e+01
  2.30000000e-01   7.00035461e+01
  2.31000000e-01   6.98487049e+01
  2.32000000e-01   6.96900397e+01
  2.33000000e-01   6.95274368e+01
  2.34000000e-01   6.93610530e+01
  2.35000000e-01   6.91910404e+01
  2.36000000e-01   6.90173559e+01
  2.37000000e-01   6.88400738e+01
  2.38000000e-01   6.86592234e+01
  2.39000000e-01   6.84759965e+01
  2.40000000e-01   6.82885690e+01
  2.41000000e-01   6.80976686e+01
  2.42000000e-01   6.79033594e+01
  2.43000000e-01   6.77056732e+01
  2.44000000e-01   6.75047916e+01
  2.45000000e-01   6.73008801e+01
  2.46000000e-01   6.70942321e+01
  2.47000000e-01   6.68846844e+01
  2.48000000e-01   6.66722426e+01
  2.49000000e-01   6.64568802e+01
  2.50000000e-01   6.62386530e+01
  2.51000000e-01   6.60176012e+01
  2.52000000e-01   6.57938811e+01
  2.53000000e-01   6.55672327e+01
  2.54000000e-01   6.53379009e+01
  2.55000000e-01   6.51060260e+01
  2.56000000e-01   6.48716516e+01
  2.57000000e-01   6.46349290e+01
  2.58000000e-01   6.43958709e+01
  2.59000000e-01   6.41546938e+01
  2.60000000e-01   6.39114098e+01
  2.61000000e-01   6.36658641e+01
  2.62000000e-01   6.34182668e+01
  2.63000000e-01   6.31688930e+01
  2.64000000e-01   6.29179762e+01
  2.65000000e-01   6.26661482e+01
  2.66000000e-01   6.24127161e+01
  2.67000000e-01   6.21576760e+01
  2.68000000e-01   6.19011301e+01
  2.69000000e-01   6.16432010e+01
  2.70000000e-01   6.13840324e+01
  2.71000000e-01   6.11235928e+01
  2.72000000e-01   6.08617993e+01
  2.73000000e-01   6.05990722e+01
  2.74000000e-01   6.03353614e+01
  2.75000000e-01   6.00708191e+01
  2.76000000e-01   5.98053854e+01
  2.77000000e-01   5.95391625e+01
  2.78000000e-01   5.92721815e+01
  2.79000000e-01   5.90045333e+01
  2.80000000e-01   5.87364740e+01
  2.81000000e-01   5.84677855e+01
  2.82000000e-01   5.81986872e+01
  2.83000000e-01   5.79291720e+01
  2.84000000e-01   5.76593606e+01
  2.85000000e-01   5.73921965e+01
  2.86000000e-01   5.71226056e+01
  2.87000000e-01   5.68522205e+01
  2.88000000e-01   5.65816588e+01
  2.89000000e-01   5.63108601e+01
  2.90000000e-01   5.60398763e+01
  2.91000000e-01   5.57689430e+01
  2.92000000e-01   5.54979930e+01
  2.93000000e-01   5.52270570e+01
  2.94000000e-01   5.49561502e+01
  2.95000000e-01   5.46852652e+01
  2.96000000e-01   5.44145296e+01
  2.97000000e-01   5.41439130e+01
  2.98000000e-01   5.38735675e+01
  2.99000000e-01   5.36035586e+01
  3.00000000e-01   5.33340070e+01
  3.01000000e-01   5.30649846e+01
  3.02000000e-01   5.27965896e+01
  3.03000000e-01   5.25290011e+01
  3.04000000e-01   5.22623162e+01
  3.05000000e-01   5.19965926e+01
  3.06000000e-01   5.17319126e+01
  3.07000000e-01   5.14683736e+01
  3.08000000e-01   5.12060227e+01
  3.09000000e-01   5.09449774e+01
  3.10000000e-01   5.06852106e+01
  3.11000000e-01   5.04267520e+01
  3.12000000e-01   5.01696071e+01
  3.13000000e-01   4.99137432e+01
  3.14000000e-01   4.96592413e+01
  3.15000000e-01   4.94060802e+01
  3.16000000e-01   4.91543078e+01
  3.17000000e-01   4.89038459e+01
  3.18000000e-01   4.86546937e+01
  3.19000000e-01   4.84067837e+01
  3.20000000e-01   4.81600705e+01
  3.21000000e-01   4.79145205e+01
  3.22000000e-01   4.76700601e+01
  3.23000000e-01   4.74266607e+01
  3.24000000e-01   4.71843251e+01
  3.25000000e-01   4.69431057e+01
  3.26000000e-01   4.67029335e+01
  3.27000000e-01   4.64638086e+01
  3.28000000e-01   4.62257277e+01
  3.29000000e-01   4.59887044e+01
  3.30000000e-01   4.57528136e+01
  3.31000000e-01   4.55180736e+01
  3.32000000e-01   4.52845109e+01
  3.33000000e-01   4.50521575e+01
  3.34000000e-01   4.48211432e+01
  3.35000000e-01   4.45914549e+01
  3.36000000e-01   4.43631684e+01
  3.37000000e-01   4.41363014e+01
  3.38000000e-01   4.39108339e+01
  3.39000000e-01   4.36867498e+01
  3.40000000e-01   4.34640460e+01
  3.41000000e-01   4.32427025e+01
  3.42000000e-01   4.30227467e+01
  3.43000000e-01   4.28042129e+01
  3.44000000e-01   4.25870852e+01
  3.45000000e-01   4.23713633e+01
  3.46000000e-01   4.21570212e+01
  3.47000000e-01   4.19440506e+01
  3.48000000e-01   4.17324716e+01
  3.49000000e-01   4.15222676e+01
  3.50000000e-01   4.13133678e+01
  3.51000000e-01   4.11057785e+01
  3.52000000e-01   4.08995310e+01
  3.53000000e-01   4.06945825e+01
  3.54000000e-01   4.04909348e+01
  3.55000000e-01   4.02885540e+01
  3.56000000e-01   4.00874294e+01
  3.57000000e-01   3.98875023e+01
  3.58000000e-01   3.96887650e+01
  3.59000000e-01   3.94912334e+01
  3.60000000e-01   3.92949047e+01
  3.61000000e-01   3.90997789e+01
  3.62000000e-01   3.89058108e+01
  3.63000000e-01   3.87129712e+01
  3.64000000e-01   3.85212438e+01
  3.65000000e-01   3.83305607e+01
  3.66000000e-01   3.81409481e+01
  3.67000000e-01   3.79524013e+01
  3.68000000e-01   3.77649447e+01
  3.69000000e-01   3.75786090e+01
  3.70000000e-01   3.73933950e+01
  3.71000000e-01   3.72092902e+01
  3.72000000e-01   3.70263069e+01
  3.73000000e-01   3.68444899e+01
  3.74000000e-01   3.66638352e+01
  3.75000000e-01   3.64843650e+01
  3.76000000e-01   3.63060969e+01
  3.77000000e-01   3.61290481e+01
  3.78000000e-01   3.59532316e+01
  3.79000000e-01   3.57786287e+01
  3.80000000e-01   3.56051916e+01
  3.81000000e-01   3.54329081e+01
  3.82000000e-01   3.52617598e+01
  3.83000000e-01   3.50917350e+01
  3.84000000e-01   3.49228603e+01
  3.85000000e-01   3.47551409e+01
  3.86000000e-01   3.45885446e+01
  3.87000000e-01   3.44230303e+01
  3.88000000e-01   3.42585453e+01
  3.89000000e-01   3.40950526e+01
  3.90000000e-01   3.39325127e+01
  3.91000000e-01   3.37709218e+01
  3.92000000e-01   3.36102949e+01
  3.93000000e-01   3.34506542e+01
  3.94000000e-01   3.32920012e+01
  3.95000000e-01   3.31343423e+01
  3.96000000e-01   3.29776821e+01
  3.97000000e-01   3.28220046e+01
  3.98000000e-01   3.26672921e+01
  3.99000000e-01   3.25135415e+01
  4.00000000e-01   3.23607160e+01
  4.01000000e-01   3.22087944e+01
  4.02000000e-01   3.20577889e+01
  4.03000000e-01   3.19077089e+01
  4.04000000e-01   3.17585498e+01
  4.05000000e-01   3.16103189e+01
  4.06000000e-01   3.14630433e+01
  4.07000000e-01   3.13167299e+01
  4.08000000e-01   3.11713557e+01
  4.09000000e-01   3.10269129e+01
  4.10000000e-01   3.08833825e+01
  4.11000000e-01   3.07407887e+01
  4.12000000e-01   3.05991426e+01
  4.13000000e-01   3.04584763e+01
  4.14000000e-01   3.03187696e+01
  4.15000000e-01   3.01800461e+01
  4.16000000e-01   3.00422616e+01
  4.17000000e-01   2.99053986e+01
  4.18000000e-01   2.97694495e+01
  4.19000000e-01   2.96343629e+01
  4.20000000e-01   2.95001191e+01
  4.21000000e-01   2.93666972e+01
  4.22000000e-01   2.92340589e+01
  4.23000000e-01   2.91020783e+01
  4.24000000e-01   2.89707140e+01
  4.25000000e-01   2.88400394e+01
  4.26000000e-01   2.87101062e+01
  4.27000000e-01   2.85809865e+01
  4.28000000e-01   2.84527566e+01
  4.29000000e-01   2.83254385e+01
  4.30000000e-01   2.81989292e+01
  4.31000000e-01   2.80731209e+01
  4.32000000e-01   2.79479808e+01
  4.33000000e-01   2.78235200e+01
  4.34000000e-01   2.76997402e+01
  4.35000000e-01   2.75766605e+01
  4.36000000e-01   2.74542883e+01
  4.37000000e-01   2.73326673e+01
  4.38000000e-01   2.72118065e+01
  4.39000000e-01   2.70917408e+01
  4.40000000e-01   2.69724554e+01
  4.41000000e-01   2.68539586e+01
  4.42000000e-01   2.67362400e+01
  4.43000000e-01   2.66192818e+01
  4.44000000e-01   2.65030583e+01
  4.45000000e-01   2.63875314e+01
  4.46000000e-01   2.62726897e+01
  4.47000000e-01   2.61585316e+01
  4.48000000e-01   2.60450964e+01
  4.49000000e-01   2.59324272e+01
  4.50000000e-01   2.58205174e+01
  4.51000000e-01   2.57093527e+01
  4.52000000e-01   2.55989614e+01
  4.53000000e-01   2.54892983e+01
  4.54000000e-01   2.53802761e+01
  4.55000000e-01   2.52718504e+01
  4.56000000e-01   2.51640980e+01
  4.57000000e-01   2.50570696e+01
  4.58000000e-01   2.49508254e+01
  4.59000000e-01   2.48454432e+01
  4.60000000e-01   2.47409131e+01
  4.61000000e-01   2.46371063e+01
  4.62000000e-01   2.45339507e+01
  4.63000000e-01   2.44314109e+01
  4.64000000e-01   2.43294943e+01
  4.65000000e-01   2.42281365e+01
  4.66000000e-01   2.41273282e+01
  4.67000000e-01   2.40270095e+01
  4.68000000e-01   2.39272039e+01
  4.69000000e-01   2.38278976e+01
  4.70000000e-01   2.37290808e+01
  4.71000000e-01   2.36307738e+01
  4.72000000e-01   2.35329593e+01
  4.73000000e-01   2.34356410e+01
  4.74000000e-01   2.33388344e+01
  4.75000000e-01   2.32425470e+01
  4.76000000e-01   2.31467844e+01
  4.77000000e-01   2.30515468e+01
  4.78000000e-01   2.29568244e+01
  4.79000000e-01   2.28626534e+01
  4.80000000e-01   2.27690625e+01
  4.81000000e-01   2.26760732e+01
  4.82000000e-01   2.25836807e+01
  4.83000000e-01   2.24918537e+01
  4.84000000e-01   2.24005846e+01
  4.85000000e-01   2.23098239e+01
  4.86000000e-01   2.22194994e+01
  4.87000000e-01   2.21296709e+01
  4.88000000e-01   2.20403881e+01
  4.89000000e-01   2.19515654e+01
  4.90000000e-01   2.18631834e+01
  4.91000000e-01   2.17752849e+01
  4.92000000e-01   2.16879131e+01
  4.93000000e-01   2.16010920e+01
  4.94000000e-01   2.15148412e+01
  4.95000000e-01   2.14291459e+01
  4.96000000e-01   2.13440061e+01
  4.97000000e-01   2.12593423e+01
  4.98000000e-01   2.11751463e+01
  4.99000000e-01   2.10914417e+01
  5.00000000e-01   2.10081862e+01
  5.01000000e-01   2.09254760e+01
  5.02000000e-01   2.08433681e+01
  5.03000000e-01   2.07619760e+01
  5.04000000e-01   2.06812370e+01
  5.05000000e-01   2.06009846e+01
  5.06000000e-01   2.05212015e+01
  5.07000000e-01   2.04418961e+01
  5.08000000e-01   2.03630620e+01
  5.09000000e-01   2.02846788e+01
  5.10000000e-01   2.02067364e+01
  5.11000000e-01   2.01292334e+01
  5.12000000e-01   2.00521457e+01
  5.13000000e-01   1.99754750e+01
  5.14000000e-01   1.98992288e+01
  5.15000000e-01   1.98234063e+01
  5.16000000e-01   1.97480199e+01
  5.17000000e-01   1.96730861e+01
  5.18000000e-01   1.95986185e+01
  5.19000000e-01   1.95246389e+01
  5.20000000e-01   1.94511394e+01
  5.21000000e-01   1.93781338e+01
  5.22000000e-01   1.93056347e+01
  5.23000000e-01   1.92336131e+01
  5.24000000e-01   1.91620608e+01
  5.25000000e-01   1.90909677e+01
  5.26000000e-01   1.90203293e+01
  5.27000000e-01   1.89501207e+01
  5.28000000e-01   1.88802816e+01
  5.29000000e-01   1.88107626e+01
  5.30000000e-01   1.87416465e+01
  5.31000000e-01   1.86729292e+01
  5.32000000e-01   1.86045510e+01
  5.33000000e-01   1.85366181e+01
  5.34000000e-01   1.84690497e+01
  5.35000000e-01   1.84020766e+01
  5.36000000e-01   1.83355074e+01
  5.37000000e-01   1.82693033e+01
  5.38000000e-01   1.82035154e+01
  5.39000000e-01   1.81381572e+01
  5.40000000e-01   1.80732660e+01
  5.41000000e-01   1.80088570e+01
  5.42000000e-01   1.79449129e+01
  5.43000000e-01   1.78814472e+01
  5.44000000e-01   1.78184294e+01
  5.45000000e-01   1.77558394e+01
  5.46000000e-01   1.76936446e+01
  5.47000000e-01   1.76317929e+01
  5.48000000e-01   1.75702420e+01
  5.49000000e-01   1.75089683e+01
  5.50000000e-01   1.74479512e+01
  5.51000000e-01   1.73871752e+01
  5.52000000e-01   1.73266426e+01
  5.53000000e-01   1.72663736e+01
  5.54000000e-01   1.72063425e+01
  5.55000000e-01   1.71465816e+01
  5.56000000e-01   1.70871383e+01
  5.57000000e-01   1.70280435e+01
  5.58000000e-01   1.69692442e+01
  5.59000000e-01   1.69108800e+01
  5.60000000e-01   1.68529005e+01
  5.61000000e-01   1.67953388e+01
  5.62000000e-01   1.67381093e+01
  5.63000000e-01   1.66811934e+01
  5.64000000e-01   1.66246055e+01
  5.65000000e-01   1.65683248e+01
  5.66000000e-01   1.65123611e+01
  5.67000000e-01   1.64567008e+01
  5.68000000e-01   1.64013400e+01
  5.69000000e-01   1.63462621e+01
  5.70000000e-01   1.62914541e+01
  5.71000000e-01   1.62369125e+01
  5.72000000e-01   1.61826278e+01
  5.73000000e-01   1.61285771e+01
  5.74000000e-01   1.60747609e+01
  5.75000000e-01   1.60212089e+01
  5.76000000e-01   1.59678985e+01
  5.77000000e-01   1.59148266e+01
  5.78000000e-01   1.58620075e+01
  5.79000000e-01   1.58094720e+01
  5.80000000e-01   1.57572447e+01
  5.81000000e-01   1.57053404e+01
  5.82000000e-01   1.56537621e+01
  5.83000000e-01   1.56025029e+01
  5.84000000e-01   1.55515941e+01
  5.85000000e-01   1.55010512e+01
  5.86000000e-01   1.54508742e+01
  5.87000000e-01   1.54009805e+01
  5.88000000e-01   1.53512436e+01
  5.89000000e-01   1.53018377e+01
  5.90000000e-01   1.52525560e+01
  5.91000000e-01   1.52035486e+01
  5.92000000e-01   1.51547699e+01
  5.93000000e-01   1.51063288e+01
  5.94000000e-01   1.50582550e+01
  5.95000000e-01   1.50104747e+01
  5.96000000e-01   1.49629167e+01
  5.97000000e-01   1.49155976e+01
  5.98000000e-01   1.48685640e+01
  5.99000000e-01   1.48218560e+01
  6.00000000e-01   1.47754599e+01
  6.01000000e-01   1.47293500e+01
  6.02000000e-01   1.46835092e+01
  6.03000000e-01   1.46379022e+01
  6.04000000e-01   1.45924636e+01
  6.05000000e-01   1.45472061e+01
  6.06000000e-01   1.45021123e+01
  6.07000000e-01   1.44571823e+01
  6.08000000e-01   1.44124294e+01
  6.09000000e-01   1.43678448e+01
  6.10000000e-01   1.43234337e+01
  6.11000000e-01   1.42791851e+01
  6.12000000e-01   1.42351057e+01
  6.13000000e-01   1.41912027e+01
  6.14000000e-01   1.41486564e+01
  6.15000000e-01   1.41039631e+01
  6.16000000e-01   1.40605124e+01
  6.17000000e-01   1.40172207e+01
  6.18000000e-01   1.39741522e+01
  6.19000000e-01   1.39312484e+01
  6.20000000e-01   1.38885365e+01
  6.21000000e-01   1.38460171e+01
  6.22000000e-01   1.38037030e+01
  6.23000000e-01   1.37616046e+01
  6.24000000e-01   1.37197234e+01
  6.25000000e-01   1.36780507e+01
  6.26000000e-01   1.36365822e+01
  6.27000000e-01   1.35953186e+01
  6.28000000e-01   1.35542581e+01
  6.29000000e-01   1.35134009e+01
  6.30000000e-01   1.34727495e+01
  6.31000000e-01   1.34322948e+01
  6.32000000e-01   1.33920352e+01
  6.33000000e-01   1.33519552e+01
  6.34000000e-01   1.33120471e+01
  6.35000000e-01   1.32723147e+01
  6.36000000e-01   1.32327209e+01
  6.37000000e-01   1.31932619e+01
  6.38000000e-01   1.31539015e+01
  6.39000000e-01   1.31148100e+01
  6.40000000e-01   1.30759066e+01
  6.41000000e-01   1.30372203e+01
  6.42000000e-01   1.29987613e+01
  6.43000000e-01   1.29605596e+01
  6.44000000e-01   1.29226575e+01
  6.45000000e-01   1.28850445e+01
  6.46000000e-01   1.28477378e+01
  6.47000000e-01   1.28107342e+01
  6.48000000e-01   1.27739775e+01
  6.49000000e-01   1.27374479e+01
  6.50000000e-01   1.27011645e+01
  6.51000000e-01   1.26651444e+01
  6.52000000e-01   1.26293608e+01
  6.53000000e-01   1.25937831e+01
  6.54000000e-01   1.25583931e+01
  6.55000000e-01   1.25231809e+01
  6.56000000e-01   1.24881044e+01
  6.57000000e-01   1.24531599e+01
  6.58000000e-01   1.24183310e+01
  6.59000000e-01   1.23836531e+01
  6.60000000e-01   1.23491267e+01
  6.61000000e-01   1.23147348e+01
  6.62000000e-01   1.22804360e+01
  6.63000000e-01   1.22462061e+01
  6.64000000e-01   1.22120416e+01
  6.65000000e-01   1.21779701e+01
  6.66000000e-01   1.21439775e+01
  6.67000000e-01   1.21100861e+01
  6.68000000e-01   1.20763260e+01
  6.69000000e-01   1.20427084e+01
  6.70000000e-01   1.20092657e+01
  6.71000000e-01   1.19760177e+01
  6.72000000e-01   1.19429511e+01
  6.73000000e-01   1.19100236e+01
  6.74000000e-01   1.18772342e+01
  6.75000000e-01   1.18445748e+01
  6.76000000e-01   1.18120529e+01
  6.77000000e-01   1.17796661e+01
  6.78000000e-01   1.17474108e+01
  6.79000000e-01   1.17152854e+01
  6.80000000e-01   1.16833063e+01
  6.81000000e-01   1.16514483e+01
  6.82000000e-01   1.16196867e+01
  6.83000000e-01   1.15881143e+01
  6.84000000e-01   1.15567397e+01
  6.85000000e-01   1.15255857e+01
  6.86000000e-01   1.14946856e+01
  6.87000000e-01   1.14640455e+01
  6.88000000e-01   1.14336109e+01
  6.89000000e-01   1.14033853e+01
  6.90000000e-01   1.13733738e+01
  6.91000000e-01   1.13435648e+01
  6.92000000e-01   1.13139488e+01
  6.93000000e-01   1.12845142e+01
  6.94000000e-01   1.12552474e+01
  6.95000000e-01   1.12261186e+01
  6.96000000e-01   1.11971063e+01
  6.97000000e-01   1.11682027e+01
  6.98000000e-01   1.11394004e+01
  6.99000000e-01   1.11106884e+01
  7.00000000e-01   1.10820188e+01
  7.01000000e-01   1.10533953e+01
  7.02000000e-01   1.10247746e+01
  7.03000000e-01   1.09962157e+01
  7.04000000e-01   1.09676898e+01
  7.05000000e-01   1.09392471e+01
  7.06000000e-01   1.09109485e+01
  7.07000000e-01   1.08827644e+01
  7.08000000e-01   1.08546855e+01
  7.09000000e-01   1.08266446e+01
  7.10000000e-01   1.07986881e+01
  7.11000000e-01   1.07708293e+01
  7.12000000e-01   1.07430669e+01
  7.13000000e-01   1.07154313e+01
  7.14000000e-01   1.06879222e+01
  7.15000000e-01   1.06605637e+01
  7.16000000e-01   1.06333528e+01
  7.17000000e-01   1.06062936e+01
  7.18000000e-01   1.05793788e+01
  7.19000000e-01   1.05526132e+01
  7.20000000e-01   1.05260231e+01
  7.21000000e-01   1.04996187e+01
  7.22000000e-01   1.04733884e+01
  7.23000000e-01   1.04473037e+01
  7.24000000e-01   1.04213436e+01
  7.25000000e-01   1.03955103e+01
  7.26000000e-01   1.03697617e+01
  7.27000000e-01   1.03440807e+01
  7.28000000e-01   1.03184233e+01
  7.29000000e-01   1.02927873e+01
  7.30000000e-01   1.02671887e+01
  7.31000000e-01   1.02416330e+01
  7.32000000e-01   1.02161461e+01
  7.33000000e-01   1.01907303e+01
  7.34000000e-01   1.01653943e+01
  7.35000000e-01   1.01401674e+01
  7.36000000e-01   1.01150634e+01
  7.37000000e-01   1.00901136e+01
  7.38000000e-01   1.00653369e+01
  7.39000000e-01   1.00407337e+01
  7.40000000e-01   1.00163367e+01
  7.41000000e-01   9.99214366e+00
  7.42000000e-01   9.96810396e+00
  7.43000000e-01   9.94415971e+00
  7.44000000e-01   9.92029628e+00
  7.45000000e-01   9.89651955e+00
  7.46000000e-01   9.87283200e+00
  7.47000000e-01   9.84927116e+00
  7.48000000e-01   9.82584979e+00
  7.49000000e-01   9.80255044e+00
  7.50000000e-01   9.77935140e+00
  7.51000000e-01   9.75630914e+00
  7.52000000e-01   9.73338988e+00
  7.53000000e-01   9.71055974e+00
  7.54000000e-01   9.68779629e+00
  7.55000000e-01   9.66511210e+00
  7.56000000e-01   9.64250537e+00
  7.57000000e-01   9.61995689e+00
  7.58000000e-01   9.59746505e+00
  7.59000000e-01   9.57502190e+00
  7.60000000e-01   9.55263143e+00
  7.61000000e-01   9.53030287e+00
  7.62000000e-01   9.50804147e+00
  7.63000000e-01   9.48585157e+00
  7.64000000e-01   9.46369454e+00
  7.65000000e-01   9.44154698e+00
  7.66000000e-01   9.41941534e+00
  7.67000000e-01   9.39732344e+00
  7.68000000e-01   9.37526985e+00
  7.69000000e-01   9.35325971e+00
  7.70000000e-01   9.33131000e+00
  7.71000000e-01   9.30945107e+00
  7.72000000e-01   9.28763534e+00
  7.73000000e-01   9.26584297e+00
  7.74000000e-01   9.24415063e+00
  7.75000000e-01   9.22250952e+00
  7.76000000e-01   9.20098530e+00
  7.77000000e-01   9.17957132e+00
  7.78000000e-01   9.15828149e+00
  7.79000000e-01   9.13709506e+00
  7.80000000e-01   9.11599406e+00
  7.81000000e-01   9.09498643e+00
  7.82000000e-01   9.07402855e+00
  7.83000000e-01   9.05313839e+00
  7.84000000e-01   9.03229705e+00
  7.85000000e-01   9.01145730e+00
  7.86000000e-01   8.99063528e+00
  7.87000000e-01   8.96983532e+00
  7.88000000e-01   8.94906129e+00
  7.89000000e-01   8.92832460e+00
  7.90000000e-01   8.90765069e+00
  7.91000000e-01   8.88703317e+00
  7.92000000e-01   8.86647086e+00
  7.93000000e-01   8.84597733e+00
  7.94000000e-01   8.82555936e+00
  7.95000000e-01   8.80522744e+00
  7.96000000e-01   8.78500199e+00
  7.97000000e-01   8.76491438e+00
  7.98000000e-01   8.74489964e+00
  7.99000000e-01   8.72498367e+00
  8.00000000e-01   8.70518056e+00
  8.01000000e-01   8.68546650e+00
  8.02000000e-01   8.66586987e+00
  8.03000000e-01   8.64641847e+00
  8.04000000e-01   8.62710427e+00
  8.05000000e-01   8.60788998e+00
  8.06000000e-01   8.58872865e+00
  8.07000000e-01   8.56961687e+00
  8.08000000e-01   8.55056791e+00
  8.09000000e-01   8.53161624e+00
  8.10000000e-01   8.51277277e+00
  8.11000000e-01   8.49404845e+00
  8.12000000e-01   8.47544916e+00
  8.13000000e-01   8.45696111e+00
  8.14000000e-01   8.43857438e+00
  8.15000000e-01   8.42026882e+00
  8.16000000e-01   8.40207637e+00
  8.17000000e-01   8.38396000e+00
  8.18000000e-01   8.36592737e+00
  8.19000000e-01   8.34793722e+00
  8.20000000e-01   8.33002222e+00
  8.21000000e-01   8.31214564e+00
  8.22000000e-01   8.29428997e+00
  8.23000000e-01   8.27641769e+00
  8.24000000e-01   8.25858707e+00
  8.25000000e-01   8.24083647e+00
  8.26000000e-01   8.22318981e+00
  8.27000000e-01   8.20562957e+00
  8.28000000e-01   8.18821575e+00
  8.29000000e-01   8.17094202e+00
  8.30000000e-01   8.15371652e+00
  8.31000000e-01   8.13658799e+00
  8.32000000e-01   8.11949733e+00
  8.33000000e-01   8.10254727e+00
  8.34000000e-01   8.08575581e+00
  8.35000000e-01   8.06907314e+00
  8.36000000e-01   8.05248842e+00
  8.37000000e-01   8.03583588e+00
  8.38000000e-01   8.01916028e+00
  8.39000000e-01   8.00242567e+00
  8.40000000e-01   7.98567203e+00
  8.41000000e-01   7.96890948e+00
  8.42000000e-01   7.95222231e+00
  8.43000000e-01   7.93554928e+00
  8.44000000e-01   7.91894446e+00
  8.45000000e-01   7.90241872e+00
  8.46000000e-01   7.88591683e+00
  8.47000000e-01   7.86945604e+00
  8.48000000e-01   7.85303408e+00
  8.49000000e-01   7.83665956e+00
  8.50000000e-01   7.82030758e+00
  8.51000000e-01   7.80401089e+00
  8.52000000e-01   7.78771499e+00
  8.53000000e-01   7.77147878e+00
  8.54000000e-01   7.75533436e+00
  8.55000000e-01   7.73927926e+00
  8.56000000e-01   7.72325772e+00
  8.57000000e-01   7.70735742e+00
  8.58000000e-01   7.69145770e+00
  8.59000000e-01   7.67558745e+00
  8.60000000e-01   7.65972845e+00
  8.61000000e-01   7.64390605e+00
  8.62000000e-01   7.62809042e+00
  8.63000000e-01   7.61229724e+00
  8.64000000e-01   7.59657976e+00
  8.65000000e-01   7.58097884e+00
  8.66000000e-01   7.56546288e+00
  8.67000000e-01   7.55003508e+00
  8.68000000e-01   7.53470138e+00
  8.69000000e-01   7.51948255e+00
  8.70000000e-01   7.50433836e+00
  8.71000000e-01   7.48926330e+00
  8.72000000e-01   7.47428761e+00
  8.73000000e-01   7.45940555e+00
  8.74000000e-01   7.44459763e+00
  8.75000000e-01   7.42985119e+00
  8.76000000e-01   7.41516349e+00
  8.77000000e-01   7.40057394e+00
  8.78000000e-01   7.38604941e+00
  8.79000000e-01   7.37160646e+00
  8.80000000e-01   7.35724956e+00
  8.81000000e-01   7.34288732e+00
  8.82000000e-01   7.32850344e+00
  8.83000000e-01   7.31411672e+00
  8.84000000e-01   7.29973575e+00
  8.85000000e-01   7.28538681e+00
  8.86000000e-01   7.27107477e+00
  8.87000000e-01   7.25688529e+00
  8.88000000e-01   7.24273283e+00
  8.89000000e-01   7.22865849e+00
  8.90000000e-01   7.21464459e+00
  8.91000000e-01   7.20067488e+00
  8.92000000e-01   7.18674622e+00
  8.93000000e-01   7.17283114e+00
  8.94000000e-01   7.15894398e+00
  8.95000000e-01   7.14511813e+00
  8.96000000e-01   7.13140840e+00
  8.97000000e-01   7.11778760e+00
  8.98000000e-01   7.10425937e+00
  8.99000000e-01   7.09078561e+00
  9.00000000e-01   7.07740660e+00
  9.01000000e-01   7.06404749e+00
  9.02000000e-01   7.05078392e+00
  9.03000000e-01   7.03757759e+00
  9.04000000e-01   7.02443822e+00
  9.05000000e-01   7.01134311e+00
  9.06000000e-01   6.99821998e+00
  9.07000000e-01   6.98506215e+00
  9.08000000e-01   6.97187115e+00
  9.09000000e-01   6.95867709e+00
  9.10000000e-01   6.94554281e+00
  9.11000000e-01   6.93246282e+00
  9.12000000e-01   6.91940483e+00
  9.13000000e-01   6.90633409e+00
  9.14000000e-01   6.89316706e+00
  9.15000000e-01   6.87999690e+00
  9.16000000e-01   6.86672954e+00
  9.17000000e-01   6.85341283e+00
  9.18000000e-01   6.84005527e+00
  9.19000000e-01   6.82672733e+00
  9.20000000e-01   6.81351641e+00
  9.21000000e-01   6.80037235e+00
  9.22000000e-01   6.78728451e+00
  9.23000000e-01   6.77429346e+00
  9.24000000e-01   6.76139826e+00
  9.25000000e-01   6.74850035e+00
  9.26000000e-01   6.73562417e+00
  9.27000000e-01   6.72277744e+00
  9.28000000e-01   6.70997163e+00
  9.29000000e-01   6.69726579e+00
  9.30000000e-01   6.68467024e+00
  9.31000000e-01   6.67217465e+00
  9.32000000e-01   6.65967359e+00
  9.33000000e-01   6.64719692e+00
  9.34000000e-01   6.63471774e+00
  9.35000000e-01   6.62227592e+00
  9.36000000e-01   6.60980982e+00
  9.37000000e-01   6.59736836e+00
  9.38000000e-01   6.58495998e+00
  9.39000000e-01   6.57259238e+00
  9.40000000e-01   6.56029667e+00
  9.41000000e-01   6.54809659e+00
  9.42000000e-01   6.53596654e+00
  9.43000000e-01   6.52385168e+00
  9.44000000e-01   6.51174614e+00
  9.45000000e-01   6.49967515e+00
  9.46000000e-01   6.48761319e+00
  9.47000000e-01   6.47559902e+00
  9.48000000e-01   6.46362865e+00
  9.49000000e-01   6.45173574e+00
  9.50000000e-01   6.43991409e+00
  9.51000000e-01   6.42820340e+00
  9.52000000e-01   6.41659813e+00
  9.53000000e-01   6.40506664e+00
  9.54000000e-01   6.39360301e+00
  9.55000000e-01   6.38224364e+00
  9.56000000e-01   6.37096770e+00
  9.57000000e-01   6.35977954e+00
  9.58000000e-01   6.34869068e+00
  9.59000000e-01   6.33766021e+00
  9.60000000e-01   6.32669337e+00
  9.61000000e-01   6.31578851e+00
  9.62000000e-01   6.30494557e+00
  9.63000000e-01   6.29417258e+00
  9.64000000e-01   6.28337567e+00
  9.65000000e-01   6.27255276e+00
  9.66000000e-01   6.26171583e+00
  9.67000000e-01   6.25091043e+00
  9.68000000e-01   6.24009019e+00
  9.69000000e-01   6.22929405e+00
  9.70000000e-01   6.21853157e+00
  9.71000000e-01   6.20774037e+00
  9.72000000e-01   6.19706349e+00
  9.73000000e-01   6.18642058e+00
  9.74000000e-01   6.17577338e+00
  9.75000000e-01   6.16515073e+00
  9.76000000e-01   6.15451131e+00
  9.77000000e-01   6.14385467e+00
  9.78000000e-01   6.13318934e+00
  9.79000000e-01   6.12257657e+00
  9.80000000e-01   6.11202836e+00
  9.81000000e-01   6.10153607e+00
  9.82000000e-01   6.09102021e+00
  9.83000000e-01   6.08052415e+00
  9.84000000e-01   6.06989924e+00
  9.85000000e-01   6.05921162e+00
  9.86000000e-01   6.04846696e+00
  9.87000000e-01   6.03769014e+00
  9.88000000e-01   6.02694783e+00
  9.89000000e-01   6.01624855e+00
  9.90000000e-01   6.00560147e+00
  9.91000000e-01   5.99496500e+00
  9.92000000e-01   5.98429277e+00
  9.93000000e-01   5.97353631e+00
  9.94000000e-01   5.96273050e+00
  9.95000000e-01   5.95188310e+00
  9.96000000e-01   5.94103426e+00
  9.97000000e-01   5.93021987e+00
  9.98000000e-01   5.91950416e+00
  9.99000000e-01   5.90884118e+00
  1.00000000e+00   5.89820010e+00
  1.00100000e+00   5.88763608e+00

